Next-Generation Satellite IoT Networks: A HAPS-Enabled Solution to Enhance Optical Data Transfer

For decades, satellites have facilitated remote internet of things (IoT) services. However, the recent proliferation of increasingly capable sensors and a surge in the number deployed, has led to a substantial growth in the volume of data that needs to be transmitted via satellites. In response to this growing demand, free space optical communication systems have been proposed, as they allow for the use of large bandwidths of unlicensed spectrum, enabling high data rates. However, optical communications are highly vulnerable to weather-induced disruptions, thereby limiting their high potential. This paper proposes the use of high altitude platform station (HAPS) systems in conjunction with delay-tolerant networking techniques to increase the amount of data that can be transmitted to the ground from satellites when compared to the use of traditional ground station network architectures. The architectural proposal is evaluated in terms of delivery ratio and buffer occupancy, and the subsequent discussion analyzes the advantages, challenges and potential areas for future research.

==> utils/Calgary_Weather/Calgary_Cloud_Cover.csv <==
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
96
96
86
85
81
74
79
99
99
98
97
93
100
99
99
94
96
90
39
19
4
2
7
21
14
10
2
11
14
9
17
59
12
29
67
50
36
79
10
8
0
0
0
0
2
2
4
17
30
17
59
75
85
66
88
87
59
45
53
54
36
40
37
42
39
42
30
32
29
23
14
5
18
83
85
64
75
91
94
96
98
97
98
97
98
98
100
100
100
100
100
100
99
100
97
95
94
96
99
98
98
100
97
100
99
99
98
98
99
99
97
93
90
89
95
74
87
93
95
98
96
89
88
82
78
72
66
67
97
44
69
58
65
98
99
100
100
99
100
99
99
98
98
98
99
98
98
100
94
93
94
95
91
93
94
90
62
59
48
53
47
41
91
63
58
81
88
96
100
100
100
100
100
100
99
99
97
95
94
96
95
95
97
100
100
100
99
100
99
99
100
100
100
100
94
95
93
96
97
96
97
99
99
81
54
36
55
90
79
96
46
20
18
21
24
2
0
1
62
10
11
5
0
0
0
0
0
0
5
11
0
0
0
0
0
0
0
0
0
0
0
2
7
7
12
21
29
71
98
93
44
40
39
26
0
0
0
0
0
0
0
0
0
0
0
0
0
6
19.2
19.800001
15.900001
22.800001
27.6
28.2
16.800001
2.1000001
0
0
0
0
0
0
0
0
0
1.8000001
3.3000002
8.400001
4.2000003
9
1.5
0
0
0
0
0
2.4
0
10.200001
23.1
26.400002
27.900002
8.400001
2.7
1.8000001
0
1.8000001
9.900001
18.900002
29.400002
28.500002
29.7
30.000002
29.7
50
82
85
73
82
99
100
100
100
100
100
40
29
34
28
31
29
10
19
19
4
0
0
2.1000001
7.8
21.900002
18.300001
0.3
1
34
0
0
0
15.900001
29.7
27.900002
29.7
29.7
30.000002
25.500002
30.000002
30.000002
30.000002
31
49
79
30.000002
71
33
30.000002
31
30.000002
30.000002
30.000002
30.000002
34
85
59
40
48
32
29.400002
27.6
25.800001
27.000002
12.900001
0
15.3
29.7
28.500002
30.000002
30.000002
30.000002
29.7
29.7
28.2
13.200001
22.2
28.500002
29.400002
30.000002
29.7
12.3
4.2000003
0
1.2
1.5
14.400001
24
18
0
0
0
0
0.3
38
93
38
29.400002
30.000002
38
82
98
99
89
92
95
42
50
40
13
16
7.8
7.2000003
11.400001
14.1
3.3000002
1.5
1.2
0.6
1.5
4
1
0
33
34
6
4
0
0
2
4
0
1
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
3
8
13
16
23
25
38
40
51
74
98
99
98
99
98
98
97
96
98
98
97
98
93
95
97
92
95
91
93
93
82
73
71
68
77
90
99
92
91
97
94
92
95
96
98
93
93
99
93
92
90
90
33
13.8
14.700001
10.5
12.3
12.6
12.6
12.3
10.8
7.8
3
1.2
27
29
24
28
20
7
6
12
3
2
0
1
42
46
47
37
25
11
3
0
0
0
0
0
6
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0.3
2.1000001
6.9
11.700001
18.6
22.800001
26.7
27.000002
27.000002
28.500002
27.6
27.000002
27.000002
51
87
84
70
38
12
2
0
0
0
1.5
0
0
0
9.6
27.300001
20.7
2.7
0
5.1000004
17.1
22.2
24.300001
19.800001
21
25.800001
25.500002
29.400002
56
68
16.5
28.500002
29.1
30.000002
30.000002
30.000002
27.6
7.2000003
0.90000004
6
19.5
66
8.400001
24.900002
23.400002
5.4
34
22
9.3
19.2
15.000001
58
66
74
69
89
99
99
100
98
100
100
76
42
30.000002
30.000002
33
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
54
31
19.5
27.000002
15.000001
25.500002
14.1
24.300001
16.800001
0.90000004
0
0
0
0
0
0
0
0
16
16
23
31
37
77
51
9
0
8
10
9
8
7.5000005
18.900002
15
5
6
1
0
0
0
0
0
20
0
0
0
5
61
88
84
94
93
95
94
98
98
94
86
80
67
55
67
84
95
98
100
100
95
99
99
88
74
75
99
100
100
100
100
98
100
98
89
13
9
6
4
16
23
9
10
93
77
92
96
59
30
0
6
40
67
69
26
0
0
1
40
34
14
2
0
0
0
15.900001
24.900002
28.800001
29
27.000002
29.7
29.400002
36
77
79
74
79
83
94
98
99
100
100
99
99
86
87
98
98
97
96
92
89
94
98
98
97
92
93
98
97
97
94
83
79
95
83
89
70
90
84
97
100
99
98
97
95
98
95
90
100
98
99
99
99
99
98
100
100
100
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
99
100
99
99
99
99
98
96
96
82
80
66
83
62
57
23
30
28
29
51
39
39
52
2
8
51
11
0
0
0
0
0
0
3
38
56
57
57
57
57
57
57
57
57
0
0
7.2000003
19.800001
25.500002
28.500002
26.400002
29.1
29.400002
51
38
45
54
32
62
71
86
98
100
100
100
86
30.000002
69
30.000002
63
42
64
94
93
97
99
94
43
32
9
8
10
21
30
81
75
81
81
76
71
49
60
49
33
19
1
1
0
0
0
0
0
0
0
4
47
88
90
90
90
91
95
97
41
7
0
0.6
1.5
0
3.9
12.6
6.6000004
0
0
7.5000005
1.2
1.5
3.9
8.700001
7.5000005
6.6000004
5.4
6
8.1
2.7
0.3
0.3
0
0
2
5.4
24.300001
27.000002
37
15.6
14
7.5000005
0
6.6000004
62
59
2
21.900002
65
100
96
53
21
6
18
21.6
24.300001
27.6
26.1
27.6
32
22.5
18.6
13.200001
14.1
5.7000003
4.8
20.1
24.6
21.900002
17.7
15.000001
7.8
5.1000004
4.2000003
0
0
0
0
0
0
0
0
0
0
2.4
21.6
28.500002
24.6
27.300001
29
63
83
61
18
0
15.000001
28.800001
27.300001
17.7
4
42
50
68
67
83
91
67
29.400002
25.2
26.1
22.5
12.900001
29.400002
30.000002
30.000002
30.000002
30.000002
8.400001
28.2
30.000002
47
91
47
63
30.000002
29.7
28.800001
29.7
27.000002
23.1
26.7
8.1
7.8
7.8
0.6
0
0
0
30
70
17.1
1.8000001
0
0
0
0
0
0
22
14
2
6
19
18
39
61
38
9
0
1
0
0
0
1
9
5
1
0
0
0
13
4
3
33
74
97
100
98
99
98
100
100
99
100
99
99
99
99
99
98
93
65
93
85
88
91
97
97
97
97
56
34
30
41
29
44
30
63
53
42
32
43
42
51
64
66
67
59
31
3
34
47
97
96
97
81
40
58
94
91
95
75
100
100
59
93
100
100
100
100
100
100
94
30
15
11
9
28
82
88
53
62
47
56
47
85
87
92
96
97
76
28.500002
27.6
28.2
29.7
29
30
23.7
52
82
93
91
92
65
68
96
100
94
97
96
89
88
97
98
98
97
97
98
99
100
100
95
99
98
98
98
95
95
96
92
81
67
45
67
83
88
32
53
33
29
25
14
10
1
0
18
17
28
16
18
34
55
91
94
88
93
91
94
92
90
85
78
92
91
86
55
64
74
64
23
27
51
73
72
85
83
84
70
1.5
19.5
81
99
99
99
99
100
100
100
98
100
100
97
99
98
97
100
99
100
97
98
98
99
96
96
94
91
66
56
44
36
67
70
58
45
72
77
83
79
22
15
43
64
81
86
94
93
95
90
99
98
99
99
100
98
98
98
99
99
97
98
98
99
98
97
97
99
96
97
97
99
95
95
80
100
100
99
26
2
0
0
98
99
99
99
92
97
93
91
98
100
100
100
99
97
84
89
75
82
85
66
54
60
37
18
18.300001
39
65
57
28.2
49
20
3.3000002
21
28.2
30.000002
30.000002
30.000002
30.000002
86
97
100
100
99
54
28
31
11.700001
13.200001
0
0
1.5
3.3000002
4.2000003
0
0
0
1.8000001
10.8
0.90000004
0
0
14.700001
17.1
6.3
3.6000001
1.8000001
4.2000003
3
1.8000001
6.6000004
6.3
10.200001
21.300001
10.200001
5.7000003
17
34
39
46
61
61
72
90
96
97
99
100
90
94
100
99
100
99
99
100
100
100
97
98
99
96
95
87
90
92
93
100
99
99
100
100
95
91
99
96
99
100
100
100
99
82
91
97
95
88
75
91
93
80
32
28
39
70
98
99
100
99
98
95
95
95
94
95
87
88
83
77
67
80
60
38
49
78
93
67
90
25
6
41
67
61
58
35
1
2.1000001
59
100
100
100
100
100
100
99
100
100
100
97
98
94
98
100
100
100
98
98
98
81
82
84
85
83
79
69
65
58
65
79
62
60
54
67
69
93
83
70
53
46
54
41
56
71
84
98
100
100
100
96
99
100
98
95
95
97
98
99
99
99
99
98
99
97
100
98
100
87
55
42
53
68
80
81
81
86
54
63
68
89
97
94
91
90
96
94
98
97
73
69
97
94
100
100
100
100
100
100
94
82
85
99
98
93
91
97
99
99
96
53
35
29.1
30.000002
45
40
43
48
67
95
100
92
91
64
62
58
49
50
44
30.000002
30.000002
30.000002
97
99
93
97
100
97
54
29.7
30.000002
29.400002
29.400002
30.000002
29.1
24.6
26.400002
28.2
30.000002
30.000002
28.500002
51
92
100
29.400002
30.000002
30.000002
41
90
100
100
68
0.3
0
17.7
27.300001
28.800001
29.400002
29.7
30.000002
30.000002
30.000002
28.800001
28.500002
28.800001
27.900002
21.300001
18
20.7
2.7
2.4
8
27.6
29.400002
29.400002
39
81
83
29.400002
75
69
30.000002
30.000002
82
75
66
85
63
41
41
73
65
59
44
82
57
26
12
29
36
53
47
52
49
29
42
22
13
3
1
5
13
18
23
16
11
10
6
9.900001
24.900002
29.7
30.000002
41
88
88
89
70
41
35
32
41
40
36
23.7
10.8
12
8.700001
9.6
1.5
3
24
28.800001
22.2
18
28.500002
19.800001
15.6
24
29.7
33
57
85
12
8
12
40
38
0
0
0
0
1
2
1
1
1
3
6
28
30
92
96
97
42
1
1
1
0
0
0
0
0
0
0
0
5
1
0
0
0
0
4
57
71
98
100
100
93
47
67
29.7
65
62
69
73
91
79
98
89
71
92
96
99
97
81
82
49
38
28.800001
27.900002
29.1
76
91
51
54
82
89
60
28.800001
23.1
29.7
28.800001
52
60
65
76
95
98
78
11.1
1.2
0
0
0.3
31
64
22
6
3.3000002
7.8
13.200001
21.300001
24.6
26.7
24.300001
47
40
4.8
4
12
8
0
1
0
0
0
0
0
3.3000002
10.5
16
23
17
15.000001
23
2
0
0
0
2
16.800001
30.000002
34
77
59
56
49
39
30.000002
30.000002
30.000002
30.000002
30.000002
35
40
93
93
80
95
80
13
15
32
22
0
0
0
0
0
17
35
35
28
12
20
51
55
42
34
41
45
26
5
0
0
0
0
0
0
0.3
2.4
2.1000001
9.900001
25
33
10.5
0
0
41
71
95
99
98
99
90
30.000002
30.000002
83
96
98
100
99
96
98
87
28.500002
19.800001
4.5
0.90000004
0
4.5
29.1
57
86
99
84
91
93
76
50
40
6
0
0
0.90000004
2.4
3.9
25.500002
27.300001
9
15
0
14.1
62
89
95
100
98
91
61
72
46
31
37
61
77
93
92
79
51
20.7
1.8000001
4.8
27.300001
30.000002
73
96
98
97
79
32
79
93
99
91
88
71
30.000002
29.7
25.2
2.7
0
19
19
16
7
21
20
30
48
25
13
24
27
30
73
82
92
92
81
75
92
78
79
89
98
99
91
77
71
68
56
32
50
53
37
29.7
30.000002
29.400002
45
89
64
29.7
27.6
23.400002
26.1
28.2
29.1
29.400002
29.400002
58
59
78
63
77
99
100
99
99
100
97
98
98
74
57
9
37
56
49
26
7
3
1
1
1
31
91
97
68
82
89
91
96
99
100
100
99
90
89
86
89
93
95
100
98
100
100
100
100
100
96
89
96
97
95
94
95
85
78
82
67
43
6
23
42
56
55
49
22
17
12
9
2
0
1
0
0
0
0
0
0
0
0
0
0
0
0
2.7
12.900001
21.300001
21.900002
27.900002
26.400002
14.700001
0
0
0
0
0.6
25
60
30
16
29.400002
30.000002
29.7
29.400002
61
88
94
99
92
64
69
62
32
25
15
39
81
97
94
88
100
99
92
88
71
29.400002
29.7
29.400002
30.000002
63
62
85
66
83
26.7
17.1
24.900002
18.900002
16.2
1.2
0
0
0
7.8
1.8000001
0
11.400001
30.000002
86
99
100
100
99
99
75
99
98
60
53
67
73
89
90
89
94
97
97
97
99
100
98
91
89
90
76
83
63
15.3
41
73
53
41
30
35
40
36
31
45
55
62
77
95
98
95
94
98
98
99
99
100
99
99
96
97
100
99
100
99
100
100
99
98
97
93
46
24
8
1
0
0
0
0
0.90000004
24.300001
29.7
50
68
76
91
92
95
94
93
89
84
96
93
91
93
92
98
96
93
47
56
52
55
36
35
33
19
58
57
68
72
50
55
64
63
47
22
25
60
64
54
31
38
73
57
56
84
97
81
97
99
100
100
100
100
99
100
99
100
99
100
100
100
99
100
100
100
95
96
100
100
100
99
98
100
100
100
100
100
99
98
100
82
82
98
99
99
85
80
86
71
79
84
85
62
60
70
61
33
30.000002
73
82
81
48
26.400002
28.500002
27.6
23.400002
23.7
23.400002
21
21.900002
26.1
6
13
15
20.1
51
69
49
56
75
88
98
99
98
99
95
97
98
95
98
99
99
91
99
77
74
52
54
56
63
73
67
68
91
89
79
2
45
52
6.3
23.1
35
45
79
97
97
98
71
96
93
95
93
96
98
97
92
80
63
47
52
67
90
95
89
37
30
42
40
30.000002
32
60
100
98
94
97
92
82
35
69
62
2
14
46
49
81
67
33
32
25
47
31
36
54
74
79
88
85
89
85
68
90
95
28
18
24
23
23
28
37
49
52
67
18
16
1
7.5000005
20.400002
24.900002
18.300001
12.6
15.000001
25.800001
27.6
30
80
84
80
42
36
56
90
92
96
73
85
86
43
39
70
63
89
97
88
95
99
99
99
96
100
97
99
99
95
83
92
99
92
88
90
66
0
0
8.1
3
0
0
0
0
0
0
3.9
17.400002
28.800001
29.400002
29.1
29.7
33
65
89
89
98
98
98
100
99
99
100
99
92
95
96
98
100
100
100
100
100
100
100
100
100
100
78
70
62
51
69
86
94
96
98
100
100
100
100
100
100
100
100
99
99
98
100
99
98
97
93
88
90
82
90
74
99
99
100
100
100
100
100
100
100
99
98
98
100
98
98
99
95
84
95
84
93
87
74
49
30
17
15
14
17
26
36
36
31
45
85
79
90
99
100
100
100
99
97
94
99
89
83
81
39
69
84
97
98
99
95
88
47
45
96
99
99
78
54
85
80
63
36
39
28
59
52
44
61
78
88
82
79
71
61
37
42
25
24
29
37
47
54
97
97
87
70
49
32
14
43
74
75
89
97
97
93
97
86
90
78
51
1
5
11
2
0
8
28
45
47
63
41
71
72
74
54
76
83
71
66
94
100
100
98
76
64
60
1.2
0
16
37
39
61
76
75
49
61
50
64
58
49
43
32
31
5
0
0
26
0
0
0
0
0
13
45
68
89
98
95
98
100
93
94
95
95
97
98
97
100
98
98
97
91
88
76
63
46
33
14
17
48
24
33
42
71
88
63
10
0
29.1
27.900002
29.7
30.000002
29.7
63
69
71
28.2
21
6
14
38
43
36
18.6
22.800001
20.400002
27.6
23.400002
11.1
6.3
5
3.3000002
0.3
0.3
0
2.4
9.3
21
22.800001
22.2
26.7
26.400002
26.400002
4.5
0
0
0
0
0
0
0
3.6000001
5.1000004
9.900001
17.1
25.800001
26.400002
25.2
29.7
0.3
0.3
0.6
5.1000004
13.200001
25.2
29.7
29.400002
29.1
25.500002
27.900002
29.1
30
74
71
68
57
52
39
30.000002
30.000002
29.7
30.000002
39
72
63
22
21.300001
27.300001
47
88
93
97
8.1
8.400001
36
25
39
36
67
33
47
65
69
52
67
42
33
27.300001
30
65
97
99
100
100
100
100
100
100
100
99
100
100
100
98
99
92
88
78
51
24
15
0
0
0
0
0
0
0
0
0
0
0
0
0.6
3.3000002
18.6
26.7
27.000002
52
77
91
60
43
38
55
75
87
99
98
98
93
90
89
94
96
93
81
76
58
58
72
74
65
37
26.400002
14.700001
57
27
6
0
0.3
1.8000001
6.9
21.6
26.400002
27.6
75
82
80
85
45
9
49
48
86
86
85
41
40
29
9
2
1
0
4.5
3.3000002
3
3
3.9
5.4
13.200001
23.7
38
89
90
90
95
45
29.400002
30.000002
58
82
29.1
69
26.7
81
96
100
97
88
33
56
28
36
19.800001
24.900002
25.500002
26.7
44
66
28.800001
99
100
100
98
99
99
61
96
93
98
94
28
81
83
60
35
26
39
76
88
87
61
89
100
98
97
100
99
99
99
95
99
100
100
100
100
98
99
99
99
96
88
72
61
37
41
36
21.6
66
85
96
95
42
36
56
80
78
81
81
92
50
82
84
88
84
91
91
90
32
17
17
36
61
80
72
89
62
32
38
23
3
4.5
47
51
42
43
75
96
100
100
98
58
89
99
98
99
100
99
100
99
97
98
97
74
72
98
100
100
100
99
100
100
100
100
100
100
100
83
80
91
97
99
99
91
97
88
87
88
90
75
77
76
61
38
17
3
0
0
0.3
0.6
2
6
24
24
73
74
61
55
25
12.900001
23.7
27.6
27.6
28.2
28.500002
26.7
25.800001
24.300001
15.000001
4.8
2.4
2.7
2
2
19
27
37
50
29
39
55
60
59
23
7
5
0
5.1000004
24.6
29.1
30.000002
30.000002
30.000002
30.000002
30.000002
29.7
8.1
16
26
24
45
34
41
30
39
93
34
27.300001
27.900002
23.400002
12.6
4.5
0
0
0
0
0
0
0
0
2.7
10.5
17.7
35
83
94
90
89
86
47
59
65
80
94
89
86
78
10
0
18
11.1
19.5
16.5
20.1
27.6
27.900002
14
1
9
43
87
94
93
77
72
38
0.3
3.6000001
19.2
23.7
81
99
98
90
92
11.400001
16
3
10.8
15.6
14.1
17.400002
22.5
21.300001
21.6
16.5
19.5
3.9
1
0
0
1
21
8
22
11
1
44
33
4
54
83
98
87
91
94
100
100
100
100
100
100
100
100
100
99
76
79
50
55
30
35
29
25
22.5
26.7
21
21
20
49
18
25
23
66
43
26
58
51
51
11
5
1
0
0
0
0
1
0
0
0
0.3
22
66
70
49
49
49
48
71
92
55
61
88
52
20
15
7
10
18
23
8
0
0
0.3
3.3000002
6.9
8.400001
9
9
31
50
76
50
62
45
35
16
8
3.3000002
4
1
0
0
0
0
2
1
0
0
1
0
0
1
0
4
2.7
53
29
14.400001
18.6
23.400002
26.1
21.900002
22.5
13.200001
0
0
0
0
3.3000002
6.6000004
7.5000005
3.3000002
3.3000002
0.90000004
0
2.1000001
6
10.200001
35
25
22.2
20.1
17
7.5000005
2
0.3
0
0
0
0
3
6.9
6.6000004
9.900001
15.6
17.400002
25.500002
21.900002
14.1
3
1
10
28
16
25
61
29.7
30.000002
30.000002
29.400002
28.800001
27.000002
12.900001
18.6
21.6
25.800001
28.500002
15.3
23.1
26.400002
15.6
22
14.400001
29.1
29.7
38
39
86
62
29.400002
84
91
93
63
75
99
92
94
67
35
41
28.2
29.1
50
78
80
49
36
19
47
74
42
39
65
55
27.6
45
42
42
24
27
74
83
59
58
25
2
0
0
0
3
3.6000001
5
42
45
51
4
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
4.8
9
17
7
3.3000002
3.6000001
38
19
9
8.1
29
13
25
9.900001
9.6
12
16.2
50
99
100
98
93
60
28.800001
27.6
26.1
30
20
37
33
80
73
87
64
93
94
93
91
92
86
78
91
91
89
59
80
90
83
58
39
24
32
42
54
63
69
39
1.8000001
0.3
0
0
0
0
0
0
0
0
3
0
0
2.4
15.6
27.300001
29.7
59
100
97
35
29.7
30.000002
30.000002
41
62
37
26
5
0
0.6
0.90000004
2.4
0
0
0
0.90000004
12.3
21.900002
19.2
20.7
29.7
29.1
29.400002
28.2
28.500002
64
61
10
9
9.900001
25.2
27.300001
28.800001
27.300001
47
73
44
26
50
70
88
94
81
71
50
36
44
29.400002
30.000002
44
75
95
84
99
50
42
97
15.3
6
22
23
25
46
52
74
79
79
83
72
68
72
50
40
25
71
91
44
14
9.3
6.3
8.700001
8.700001
6.9
9
10.200001
16.5
31
52
76
85
97
98
99
93
99
100
100
100
100
100
100
99
99
78
43
29.1
29.7
28.2
48
62
68
94
98
88
51
98
100
98
95
91
94
83
62
35
22
34
20
17.400002
15.900001
0
0
58
96
98
98
75
38
0
0
0
0
1
3
0
2
2
5.4
9.6
13.8
4.5
4.8
5.1000004
12.900001
16.5
19.5
9
5.1000004
15.900001
25.800001
29.7
29.1
29.1
36
92
93
81
55
94
82
100
100
100
100
99
97
97
100
100
100
100
100
100
100
100
95
97
100
97
91
72
41
47
5.4
18
40
31
22
13
5
2
4
0
0
5
0
0
1
0
0
4
24
85
84
85
89
98
97
73
86
70
33
29.400002
29.7
64
89
97
98
100
100
96
64
46
23
11
9
50
74
48
23
49
55
30
28.2
29.7
28.800001
28.800001
44
52
58
60
20
63
73
0
0
0
6
23
38
39
42
25
22
26
41
40
45
64
87
76
38
26
17
14
42
55
66
73
80
89
92
62
49
52
60
50
54
52
53
94
41
20
17
10
10
10
31
35
20
16
30
91
94
69
59
47
62
60
40
63
80
70
30.000002
71
80
86
88
98
89
94
93
70
36
36
8
4
2
1
0
0
0
2.7
3
36
30
36
34
16
22
14
19
36
71
70
76
2
0
1
0
0
2
1
8
21
20
46
42
40
54
70
54
63
30
6
15
31
36
35
0
0
0
21
29
63
98
100
100
100
90
86
96
81
69
55
42
44
56
49
41
36
45
35
37
28
23
8
5
10
15
2
1
28
54
49
25
9
27
64
51
42
42
73
88
85
66
60
21
1
0
12
22
34
35
33
30
21
15
12
24
26
30
36
30
16
19
20
15
9.3
3
2
6.6000004
22.800001
28
23
7.2000003
2
0
0
0
3
6.3
11.400001
17.400002
22.2
20.1
10.8
5.4
9.6
25.2
18.6
4.5
8.400001
11.700001
23.400002
59
93
81
59
66
61
55
28.500002
27.300001
27.6
26.400002
28.500002
27.6
29.1
30.000002
32
27.000002
20.7
33
25.500002
25.2
28.800001
29.7
29.400002
30.000002
30.000002
30.000002
47
86
29.400002
29.7
28.800001
25.500002
9
34
17
15
16
20
26
30
27
34
37
5
1
1
4
7
2
1
31
12
4
1
2.7
16.800001
24.6
31
55
78
94
96
91
55
27.6
58
62
54
47
37
43
34
40
27
52
51
61
72
53
35
30
42
42
71
79
79
19
9
11.400001
25.500002
28.800001
28.500002
28.800001
19.5
25.800001
24.900002
28.2
27.6
28.800001
27.300001
19.5
9.3
36
28
6
0.3
12
7
7
30
34
15
26
52
62
43
40
42
42
33
29.400002
28.500002
29.400002
29.1
30
49
24
14
15
29
24.6
28.500002
28.800001
28.800001
34
52
33
28.500002
27.900002
28.2
27.300001
27.6
23.400002
11.400001
2.1000001
57
99
99
98
69
31
4
0
0
5
31
20
11
22
22
16
5
3
0
0
0
0
0
0
0
0
0
0
0
4
15
23
21
12
20
25
28
19
6
17
14
1
11
20
11
16
23
23
31
69
66
80
100
52
37
86
95
64
23
29
23
35
36
33
25
0
0
0
0
0
0
0
0
0
1
5
8
3
5
6
0
2
1
8
11
10
9
7
4
1
0.3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3
6
18
14
23
14
14
3
1.5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3
1
10
4
38
35
32
22
23
14
13
6
3
12
11.700001
12
11.1
10.8
5.1000004
6.9
17.1
27.6
30.000002
30.000002
30.000002
30
52
12
7
42
55
11
12
10.8
6
5
12
11
11
5
1
1
0
1.2
0.6
3.3000002
2.1000001
10.5
44
21.900002
24.900002
24.900002
20.1
16
15
13
12
15
9
3.3000002
12
18.6
20.1
26
29
49
50
88
88
86
100
100
100
99
100
95
76
88
57
41
32
98
60
57
48
52
99
99
66
78
98
95
99
100
99
98
89
85
32
62
73
52
31
19
20
27
27
39
16
8
1
2
100
100
99
99
98
97
99
92
66
29
22
12
12
26.400002
29.400002
25.800001
20
19
18
22.5
10.5
2.7
0
0
56
97
97
97
97
43
0
0
0
0
0
14
39
46
30
9
4
0
0
0
0
1
2
3
1
1
2
1
0
0
0
0
2
5
0
0
14
13.500001
14.1
3.9
0.3
0
0
0
0
0
0
0
0
0.6
0
4.2000003
9
23.7
30.000002
33
95
99
65
19
24
12.3
14
23
17.400002
9
2
0
0
0
0
0
0
0
0
0
0
3
5
47
25
26
4
11
35
32
37
21
11
8
0
0
0
0
8.400001
34
78
84
90
96
92
52
19
0
9
1
10
11
13
30
52
59
47
36
5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
20
3
0
0
0
0
3
6.9
1.8000001
0
0
0
0
0
0
0
0
0
22
26
20
27
33
34
10
22
32
7
4
9
1
3
2
0
0
0
0.6
3.6000001
12.900001
24.900002
28.800001
25.800001
12.900001
15.6
9
18
44
40
30
26
16.2
28
16
10
13
9
2
3
0
3
1
1
0
0.3
14
13.200001
71
99
92
93
65
44
31
5.1000004
28.500002
29.7
27.300001
23.400002
6
1.8000001
0
0
5.7000003
18
22.5
19.800001
8.1
4.2000003
8.1
11.400001
9.900001
9.900001
45
97
77
76
48
16
2
0
0
0
0
0
0
0
0
0
0.3
0.3
0
0
0
1
19
44
34
29
27
49
23
25
31
37
42
98
67
30
20
2
10
7
4
0
0
0
0
3
19
86
82
77
63
59
42
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
5
75
85
98
70
39
12
4.2000003
10
13
2
3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
20
12
11
15
2.7
1.5
0
0
0
0
0
3.3000002
5.7000003
9.6
7.8
12.3
13.200001
1.2
0
0.3
1.8000001
1.5
6
14
42
35
24
4.2000003
22
35
52
40
30
44
24
17
10
1
1
0
1
0
0
2
20
28
27
17
41
24
22
17
10
0
2
16
6
1
0
0
67
61
67
86
41
47
10
0
0
2
14
26
24
28
15
4.8
1.5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3
8
32
22
13
14
21.900002
24
21.6
9.3
1
0
0
0.3
5
4
4
8
7
8
37
50
75
91
58
37
14.1
7.8
20.1
48
34
37
51
59
100
99
100
99
96
65
47
45
35
22
49
100
100
100
100
99
97
94
100
100
99
100
100
99
97
100
99
100
99
99
95
88
91
83
82
74
79
100
100
100
100
81
40
5
39
20
3
2
0
1
1
1
1.5
4.2000003
0
0
0
1
0
0
0
0
5.7000003
5.7000003
6.9
10.5
14.400001
12
5.1000004
2.1000001
1
5
4
1
3
0.6
10
36
67
81
67
65
41
29
31
42
42
46
34
32
44
66
100
53
25
22
21
31
31
38
65
56
51
33
31
31
29
31
60
96
82
68
66
20
33
18
34
38
38
28
20
21
15
10
7
15
20
62
60
46
0
0
0
0
0
6
9
9
4
1
6
5
7
4
0
0
1.2
9.3
8.1
9.900001
11.1
9.900001
18.900002
10.8
4
0
0
0
0
3.6000001
13.500001
65
48
47
14.700001
17.1
20.1
27
23
21
43
100
100
100
100
100
100
100
100
100
100
100
91
79
56
5
1
1.2
0.3
1.8000001
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
5
2
1.8000001
13.500001
12.3
15.6
21.6
18
10.5
11.1
5
1.5
0.3
57
4
5
15
0
0
0
0
2.4
6
13
29
25
31
21.300001
22.5
7
3
2.4
1.2
0
2
0
1
17
5
2
1
0
0
0
0
11
27
28
11
10
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
5.1000004
11.1
13.8
15.3
12.6
9.3
4.2000003
1.8000001
0.3
0
0
0
0
0
0
0
1.8000001
8.400001
19.2
26.1
67
53
47
49
45
71
96
66
69
46
37
32
11
11
5
90
84
96
87
64
68
70
76
93
51
49
59
47
81
41
21
19.2
18.6
16.2
11.700001
6.6000004
1.5
0
0
13
4
0
0
0
2.4
12.3
22.5
26.400002
62
99
91
60
20.7
40
63
64
53
42
25.500002
35
37
31
27
9
9
9
12
11.1
15.900001
21.900002
15.900001
11.1
5.4
19
76
45
55
53
40
24.900002
26.400002
27.6
26
23
20
37
29
15
12
4
10
6
8
6
26.7
35
20.400002
47
59
88
74
57
39
0.3
0.6
3
3.9
2.1000001
17.400002
23.400002
14.700001
1.5
0
0
0
0
0
2.4
11.700001
9.3
17.1
27.300001
29.7
27.000002
13.200001
1
1
0
0
0
8
23
20
24
43
71
97
99
71
36
24
23
29
47
50
44
49
37
42
40
17
26
4
3
3.9
0
0
0
0.3
0.90000004
0.3
1.2
5.4
11.1
25.2
28.2
25.500002
10.5
28
84
99
100
97
89
82
80
62
35
25
30
17
8.1
3.6000001
2
6.6000004
0
1
0.3
0
2.1000001
10.200001
21.6
26.7
26.7
34
46
26.7
29.400002
28.500002
27.900002
28.500002
23.400002
13.500001
1
5
6
3
2
0
0
0
0
0.6
0.3
0
0
0
0
0
6
16
14
11
12
4
0
0
2
0
1
0
0
0
0
0
0
0
0
0
7
19
8
0.3
13
29
31
23
30
16
8
1
6.9
6
10.8
27.6
27.6
29.1
29.1
34
41
85
88
37
29.1
26.1
51
18.6
19
31
31
38
36
34
42
51
16
20
8.1
6
0
2.4
3.3000002
4
9.6
11.400001
5.4
1
5.4
4.2000003
12.6
26.1
80
96
58
73
78
69
35
24
15
5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.8000001
7.5000005
10.5
10.5
13.8
15.000001
10.200001
3.9
0.3
0.90000004
0.3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.2
3.9
8.1
8
7
19
17
10.200001
4
5
5
4
2
16
14
4
0
0
0
0
0
0
0
0.3
1.2
9
6.3
6.9
8.400001
8.700001
4.8
0.6
0
0
0
0
0
0
0
0
0
0
0
0.6
0
6.6000004
7.8
17.1
21.900002
26.7
27.000002
29.1
29.1
25.500002
26.400002
24
13.500001
1.2
0.3
0.6
4.5
10.5
18.6
18
17.400002
0.3
0
6.9
10.5
17
31
23
28
38
37
31
50
26
39
34
25
14
25
16
7
3
2
2
3
0
0
5.4
8.1
3.9
13.8
70
88
69
71
59
44
23
14
15
22
16
17
9
11
12
4
1
0
0
0
0
7.5000005
0
0
0
0
10.5
13.8
12
9.900001
10.200001
0
0
0
0
0
0
0
1
0
2
11
28
66
67
91
97
99
87
73
93
88
69
100
99
72
34
43
36
38
29
31
23
14
21
26
15
16
16
10
8
24
36
47
14
3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.5
6.9
19.2
28.500002
27.6
26.400002
27.300001
29.400002
29.7
30.000002
27.6
7.2000003
8.1
11.700001
13.500001
12.3
5.1000004
1.8000001
1.2
2.1000001
0.6
0
0
0
0
0
0
0
0
0
0
0.3
0.3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
1.8000001
2.4
3
2.1000001
3.9
10.5
7.8
5.7000003
3
0
0
0
15.900001
9.3
9.900001
5.1000004
2.1000001
1.2
0
0.3
0
9.6
32
79
48
23.1
12
10.8
9
2.4
1
0
0.3
0.90000004
0
2
3.9
3
6.3
1.5
0
0.3
0
7.5000005
18.6
24.6
28.800001
29.400002
41
48
39
17.1
5
2.1000001
0
8
10.5
11.400001
10.5
25.2
30.000002
30.000002
22.5
15.3
51
94
96
74
30.000002
26.400002
8.1
2
0
0
4.8
8.1
3.9
0.3
0
0
3
3.6000001
2.4
0
13.8
10.200001
0.6
0.6
0
0
9
16.2
17.7
19.5
30.000002
29.1
30.000002
30.000002
30.000002
30.000002
18.6
15.6
18
29.7
29.7
30.000002
30.000002
29.7
28.2
26.1
25.500002
21.6
18
16.5
18.300001
22.2
44
41
68
33
33
63
77
67
95
97
99
90
80
88
70
80
44
56
76
97
95
78
64
100
98
100
100
100
99
95
98
99
100
99
97
98
99
100
99
99
100
100
99
99
87
93
78
86
75
69
55
81
59
65
44
48
47
45
69
51
55
41
24
17
14
20
19
46
52
80
96
95
97
83
87
70
52
31
25
18
17
19
13
7
1
1
0
1
0
0
0
0
0
0
0
0
0
0
22
39
54
76
63
56
36
33
36
14
18
26
50
54
63
76
49
0
1
16
21
12
15
7
0
9
12
20
29.400002
28.500002
26.400002
8.400001
5.7000003
19.2
9.3
25.2
36
29.1
56
6
8
9.900001
0.6
2.7
42
59
98
99
58
18
39
61
58
80
83
70
58
35
30
18
7
0
0
0.3
5
15
38
0
0
0
15
42
46
37
27
16
6
42
4
7
2.4
12
24.900002
29.400002
29.1
8.1
17
33
54
71
95
100
100
100
100
100
100
100
89
94
92
92
95
86
82
79
85
84
79
83
98
99
98
100
99
99
100
99
98
96
94
86
97
99
100
99
99
99
97
98
98
99
100
100
94
100
100
59
62
78
97
75
90
95
89
98
85
100
99
94
88
63
56
47
59
69
62
82
91
89
74
62
42
44
80
77
78
86
74
55
55
33
32
15
17
5
5
4
2
7
13
15
23
18
26
1
0
0.6
1
0
0
1.2
23
46
77
91
93
94
94
86
23
24
27.6
27.6
27.900002
35
52
78
92
80
56
8
7
9
12
2.7
3.6000001
52
56
82
74
50
35
29.1
26.1
23.400002
32
25
17
32
0
21
71
83
62
35
16
7
1
28
90
81
80
81
52
32
62
75
54
39
12
2
0
1.5
4.5
2.7
2.7
0.90000004
0
0
0
0
6
4.2000003
10.5
27.900002
29.7
24.300001
8.400001
0
0.6
1.2
10.5
13.500001
12.6
16.800001
23.400002
26.1
26.400002
22.800001
18
13.200001
1.5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
6
16.800001
20.7
18
11.1
9.900001
5.7000003
2.1000001
0
0
0
0
0
0
0
0
0
0
0
5.1000004
16.5
26.1
65
68
87
94
88
80
62
66
89
87
87
85
78
88
85
88
99
97
76
70
70
70
61
29
24
34
73
83
100
88
81
45
96
100
98
99
97
99
100
100
100
100
100
100
100
100
100
100
100
100
99
99
98
100
99
100
97
46
13
4
3
2
5
4
3
0
0
1
1.5
2.7
0
0
0
0
0
0
0
0
0
0
0
7.2000003
23.1
28.800001
28.500002
27.6
27.300001
19.2
9.900001
6.9
1.8000001
0
0
2.4
8.1
12.900001
25.2
26.400002
27.6
28.2
29.1
25.800001
18.300001
10.5
9.6
4.8
2.1000001
7
10
5
3.3000002
9
9.900001
7.8
3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
10.8
28.500002
30.000002
30.000002
30.000002
30.000002
25.2
13.500001
0
0
0
0
61
86
74
46
28
74
89
99
100
99
99
98
80
19
3
16
37
59
68
33
51
45
64
34
16.800001
15.900001
23
29
12
12
23
19
47
62
77
66
72
70
25
51
52
80
98
95
94
60
61
6
4
0
0
0
0
0
2.1000001
21
46
27.300001
28.2
27.6
28.800001
24
20.1
17.1
28.800001
27.6
23.400002
0.3
0
17.7
17.7
27
30.000002
29.1
29.1
30.000002
30.000002
30.000002
30.000002
30.000002
53
94
94
98
100
100
100
99
98
99
100
100
100
100
100
95
93
98
95
57
28.500002
23.7
9
0.3
22
67
89
96
97
100
100
100
99
90
71
73
82
67
94
98
83
84
88
96
97
98
99
99
98
98
99
97
98
97
71
73
98
79
65
41
62
58
12
0
0
2
2
4
12
11
5
20
87
100
100
100
100
100
99
91
94
73
91
96
91
77
60
6
3
1
1
1
0
0
0
8.400001
35
72
68
37
30.000002
30.000002
52
88
25.2
26.400002
28.500002
28.800001
28.500002
28.800001
93
44
0
0
0
2
6
3
2
2
1
3.6000001
1.8000001
4.8
9.3
0.90000004
0
0.3
4.5
12.6
11.700001
7.2000003
22.2
40
91
78
61
32
55
91
60
30.000002
30.000002
30.000002
30.000002
29.7
37
41
30.000002
33
54
26
9.3
29.400002
48
29.400002
30.000002
25.800001
17.400002
27.300001
29.7
30.000002
27.900002
19.5
21.300001
20.7
27.300001
24.6
27.000002
25.2
23.1
27.000002
30.000002
29.7
24.900002
9.900001
10.8
19.800001
14.400001
8.1
18
28
25
39
39
6
1
0
0
0
0
0
1
4.5
3.3000002
22.800001
29.1
30.000002
42
60
99
55
35
30.000002
30.000002
29.400002
30.000002
29.7
29.7
25.500002
17.7
26.7
24.900002
11.700001
15.3
22.2
7.2000003
24.300001
24.300001
10.200001
9
13.500001
17.400002
18.900002
21.900002
19.2
16.800001
33
12
9
42
31
8.1
8.700001
12.6
19.2
26.1
29.400002
29.7
29.7
28.500002
41
75
86
90
98
100
97
99
100
93
97
94
99
100
100
100
97
98
92
57
26.1
16.800001
1
3
12
18
28
45
53
25
0
0
0
0
0
0
0
0
0
0.90000004
85
100
100
100
100
96
73
20.7
8
0
0
0
0
0
9
34
77
99
99
92
76
78
57
21
18
24
19
10
9
10
16
8
21.6
1.2
0
2
3
1
0.3
5.7000003
5.7000003
0
0
0
0
3
0
5.7000003
27.300001
12.6
15.6
18.6
16.800001
26.1
29.400002
30.000002
48
21
30.000002
30.000002
81
100
99
99
97
86
30.000002
29.7
28.2
21
27.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
20.1
8.1
0
35
89
53
42
69
55
72
95
94
81
80
86
84
92
90
84
65
23
12
31
31
39
92
1
1.2
24
82
79
63
30
9
1
4.2000003
22.2
25.800001
21.6
13.500001
9.900001
15.900001
34
81
80
61
58
44
40
58
43
38
24
20
26.400002
26.1
23.1
21.900002
25.500002
26.7
17.7
0
0
0
0
0
0
0
0
0
0
0
0
1
13
60
91
99
85
91
92
65
25
24
27
87
96
97
94
93
96
96
98
93
61
25
11
9
2
35
54
46
35
40
11
21
21
35
58
70
35
58
38
29
14
0
0
0
0
0.3
17.400002
29.7
28.500002
81
100
99
93
77
88
81
96
97
51
30.000002
30.000002
1
5
82
66
93
100
99
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
95
93
97
99
97
98
98
91
92
82
95
92
73
67
78
90
74
80
95
98
100
99
99
98
100
99
100
100
100
93
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
99
99
96
77
22
8
4
18
66
85
36
31
10
4
6
2
5
8.400001
18.300001
26.400002
27.000002
28.500002
28.800001
38
72
86
87
88
92
96
96
98
95
96
91
69
54
72
89
99
95
93
88
92
94
91
89
66
49
26
14
55
10
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.5
0
2.4
9.900001
21
30.000002
30.000002
16.2
11.400001
23.400002
38
43
60
49
45
62
99
100
100
91
24
12
43
72
86
84
39
52
79
72
77
73
63
40
11.700001
30.000002
30.000002
29.7
26.400002
28.2
28.2
28.2
25.2
9
6
3
15
68
61
79
59
71
67
77
97
99
96
98
97
74
40
46
97
99
99
99
91
85
88
95
99
100
100
100
100
100
100
100
100
99
99
85
39
50
66
64
29
38
34
40
35
30
40
36
32
31
26
17
22
23
16
19
20
10
12
0
0
0
0
2
12.900001
27.900002
29.1
26.1
29.1
30.000002
29.7
30.000002
30.000002
48
62
81
65
30.000002
38
30.000002
30.000002
30.000002
29.7
27.900002
20.7
5.4
4.5
2.1000001
0
0
5.1000004
0.6
0
3
7.5000005
8.700001
27.300001
28.2
69
74
32
16
10.8
7.8
32
14.700001
10.8
45
58
76
75
9
19
64
10
3
9
0.90000004
0
0
0
6.3
0.3
7
33
48
43
33
33
38
55
43
31
23
45
54
25.500002
23.400002
16.800001
4.2000003
17.400002
34
41
60
59
56
66
59
64
58
53
52
63
56
38
7
22.800001
28.2
29
34
15.6
24.300001
58
48
59
91
73
52
95
100
100
100
100
99
96
100
100
100
100
98
95
94
43
12
17
17
31
34
14.700001
5
2
4
7
11
43
79
94
94
88
93
89
80
98
98
92
73
52
38
50
52
53
51
58
89
79
46
30
34
28.500002
23.7
14
28
3.9
1.5
27.000002
28.800001
28.800001
12
25.800001
24
27.6
27.6
29.7
43
83
71
78
85
38
37
18.900002
25.800001
25.2
18
71
26
21.300001
23.400002
25.500002
30.000002
30.000002
48
29.7
30.000002
29.7
28.800001
27.900002
27.300001
27.900002
27.900002
22.800001
14.1
15.3
25.800001
28.800001
26.400002
39
62
99
94
98
97
92
83
80
88
91
98
97
100
97
98
99
97
96
97
69
56
41
58
65
68
81
92
89
31
29.7
25
45
46
47
39
33
99
93
100
99
100
97
96
9.6
30
1
2
0
9
14.400001
27.000002
24
0
0
0
0
0
0
0
17.400002
21.300001
29.1
29.7
30.000002
29.7
23.1
21
17.1
4.2000003
3
1
3
21
47
47
50
55
48
28
34
25
43
40
73
69
90
56
97
99
100
63
50
46
0
0
5
9
12
13
36
56
100
99
52
4
2
0
0
0
12
18.300001
54
41
26.7
24.6
27.300001
23.7
29.7
24
21.900002
22
33
30.000002
29.7
30.000002
30.000002
30.000002
21
0.3
0
0
13.500001
22.2
28.500002
29.7
58
40
62
100
100
100
97
99
84
11
0
0
0
0
0
0
0
0
0.6
7.2000003
15.3
18.900002
16.800001
13.200001
6
16
24
18
0.3
6
15
17
33
35
66
19
3
0
0
35
83
29
2
16
31
0
1
3
1
0
8
14
9
0
0
0
0
0
0
0
16.2
25.500002
27.6
27.900002
22.2
28.500002
28.500002
28.500002
26.400002
26.400002
24.900002
27.300001
26.7
6.6000004
0
54
96
72
92
100
91
93
86
91
3
11
29
49
55
47
2
0
2.7
14.400001
9.900001
25.2
26.7
29.400002
50
57
58
51
8.400001
1
29
63
12.3
0
1
0
1
0
3
18
15
1.2
14.400001
14.400001
6.3
2
4
3.9
0
2
5
32
41
29
2.4
14.700001
34
49
6.6000004
3.6000001
16.2
24
0
0.6
11.400001
28.2
41
78
13.200001
6.6000004
12.3
25.500002
14.700001
7.8
12.6
9
7.5000005
13.500001
18
34
47
78
84
86
77
39
18
3
0
2.4
2.7
0
8
2
0
0
1.8000001
86
98
98
95
99
95
96
97
98
99
99
98
94
46
9
12
29
28
30
56
70
60
74
81
59
38
7
0
2
0
3
45
43
4.2000003
87
91
87
81
84
82
92
88
23.1
71
36
90
99
95
28.2
20.1
24
15
61
24
10.200001
25.500002
26.400002
23.1
18.6
8
4
10
10
5
3
4
3
10
2
1
1
5
5
2
0
1
1
2
0
1
0
4.8
5.7000003
4.8
6
21.6
28.2
27.900002
28.500002
30.000002
28.800001
30.000002
24.900002
8.400001
11.1
21.6
2.4
0
12.6
19.800001
27.300001
22.2
21.300001
11.1
16.2
21.900002
12.6
21.300001
8.400001
7.8
3.9
2.7
0
0
0
1.8000001
8.700001
19.5
27.000002
28.2
27.6
28.500002
28.2
28.500002
27.6
26.7
18.6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
4.8
8.400001
2.7
0
0
4.2000003
6.3
18
18.300001
10.200001
12.900001
18
22.800001
19.2
8.1
8.400001
4.5
3
0.3
0
0
0
0
0
0
1.5
15.000001
8.400001
0
2
0
0.90000004
4.2000003
19
79
81
97
99
99
100
95
0
0
0
4.2000003
5.7000003
7.8
11.700001
8.400001
5.7000003
8.400001
9.6
8.700001
17.400002
24.6
26.7
27.6
26.400002
28.2
27.300001
28.2
27.000002
27.900002
23.7
14.1
11.400001
7.2000003
3
1.5
1.5
6.6000004
8.1
6
0.6
4.8
13.200001
20.1
6.6000004
6.3
0
0
0
0
1.5
27.900002
30.000002
30.000002
75
96
57
30.000002
97
87
24
0
0
0
1
1.2
8.400001
13.200001
1.2
1.2
27.000002
28.2
27.000002
58
84
90
92
76
28.500002
48
42
29.400002
6.9
2
0
0
1
0
0
0
1
1
0
1
0
26.1
29.400002
30.000002
29.1
26.7
7
4.5
1.2
0.6
0
9
28.500002
29.1
28.2
29.400002
70
3.6000001
0
24
53
46
66
28.500002
28.500002
29.7
32
97
94
87
78
89
98
97
98
90
80
44
6
42
29
49
36
32
28
16
32
28
27
24
22.800001
12
4
12
17
8
0
0
0
0
0
0
0
0
9.3
24.6
30.000002
20.7
25.500002
27.6
26.400002
29.1
28.2
28
70
29.7
32
23.400002
29.400002
74
56
69
74
99
81
51
41
30.000002
28.500002
26.400002
34
41
68
82
96
98
90
94
99
98
100
100
100
100
99
99
95
82
67
55
45
48
21
0
0
16
22.5
28.800001
30.000002
29.7
36
85
96
100
100
96
95
99
99
99
96
99
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
100
97
98
98
96
98
96
95
86
64
29
13
22
2
0
0
0
0
0
0
0.3
0
0
9
27.900002
30.000002
29.1
28.500002
29.1
44
85
95
82
77
71
98
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
97
88
76
0
0
0
0
0
0
5
11
15
8
6
26
75
89
78
52
81
94
97
98
98
99
100
99
97
98
92
75
79
62
68
92
95
94
88
86
82
75
56
31
19
26
37
30
68
75
73
83
68
65
79
80
91
95
94
100
99
96
89
88
78
83
77
94
89
100
99
90
49
58
69
66
46
52
33
13
17
22
3
2
6
6
17
59
9
92
24
2
2
3
18
25
28
56
85
98
98
95
88
80
76
58
29
42
41
29.400002
50
58
75
86
83
66
34
8
12
24
27
40
57
66
81
85
83
92
96
99
97
97
91
74
50
21
75
61
50
40
74
82
87
87
90
94
92
94
100
100
100
100
100
100
99
99
97
99
95
94
98
97
98
99
97
95
95
96
98
98
97
83
73
80
97
99
98
98
94
99
99
100
100
99
96
97
99
99
99
98
99
99
99
94
94
91
90
92
77
85
69
44
47
79
46
39
41
41
39
39
37
41
54
33
50
67
42
29
39
22
33
17
11
0
1
1
0
4
0
0
0
0
2
20
0
0
0
0
0
0
0
0
0.6
10.200001
21.6
26.7
55
1
0.90000004
22.2
25.800001
28.500002
28.2
28.800001
25.800001
26.1
25.500002
24.6
24
26.7
18
6.3
0
0
0
0
0
0
0
0
3
21.300001
29.400002
29.1
30.000002
30
75
87
92
75
74
22.2
9.900001
2.7
0
0
0
0
0
0.3
7.2000003
3
0
0
0
0
0
0
2.1000001
0.90000004
0
0
3.6000001
9.3
17.1
14.700001
9.6
8.1
0
0
7.8
21.6
27.000002
27.6
25.2
22.800001
18.6
15.000001
20.7
21.6
18.6
0.6
0
0
0
1
1
0
0
0
0
0
0
0
0
0
2.1000001
2.1000001
6
18
31
16
4
1
0
1.5
5.7000003
6.3
22
46
78
86
67
80
57
19
24
49
4
4.2000003
53
92
95
66
17
24.900002
20.400002
28.800001
85
45
27.900002
87
97
93
52
16
15.3
12.6
29.1
30.000002
30.000002
30.000002
64
73
47
90
84
94
27.6
27.6
21.900002
13.500001
21
8.700001
12.6
27.000002
29.7
28.2
78
97
91
91
91
99
96
99
95
82
83
89
80
88
97
96
93
93
53
72
50
30.000002
37
36
28.800001
45
29.400002
30.000002
25.2
97
99
53
67
98
98
98
99
100
100
97
99
99
98
99
96
99
99
100
100
99
99
99
99
100
99
99
99
100
98
99
99
99
100
99
98
94
99
99
97
86
70
57
40
35
48
51
61
52
43
32
35
42
55
78
72
86
64
58
50
51
40
51
41
17.7
18.6
3
0
18
40
39
71
88
73
31
10.8
9.6
1
30.000002
48
82
97
97
91
73
30.000002
29.1
29.400002
30.000002
30.000002
37
94
97
91
86
97
70
48
7
6
13
16
4
3
6.9
18
27.000002
16.5
4.2000003
1
4
11
12
5.4
12
19.800001
44
94
93
31
71
88
95
99
96
96
98
98
97
100
98
97
97
98
98
99
95
94
98
98
94
97
98
95
93
90
93
92
86
76
52
42
25
1
1
2
0
0
0
1
1
0
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
5
6
38
56
17
10.200001
0.3
0
0
0
0
0
0
39
40
16
30
85
92
39
58
57
87
100
96
42
30.000002
29.7
29.7
27.6
22.2
14.400001
22.800001
13.8
8.700001
12.6
30.000002
80
100
96
46
33
34
19
16
36
40
63
44
7
0
0
0
0
0
0
0
24
66
86
85
85
79
53
27
16
1
0
7.5000005
7.5000005
10
27
12
1
1
5
4
1
0.3
0
0
2.7
5.4
12
44
50
28
23.1
26.1
25.800001
21.900002
13.500001
8.700001
5.7000003
5.4
1.5
0
1
0
0
0
1
0
10
17
26.7
16.5
53
91
99
70
85
78
45
0
0.6
6.3
15.3
9
22
42
42
78
90
99
97
71
30.000002
28.2
15.6
14
41
40
24
18
16
4
1
3
7
12
15
12
12
29
47
23
64
94
49
48
6
9
5
34
35
13
14
3.3000002
6.3
7
3
4
0
18.300001
30.000002
30.000002
95
100
82
76
92
95
93
96
99
99
100
100
100
100
98
98
65
12.3
29.400002
30.000002
30.000002
30.000002
25.800001
18
30.000002
34
54
72
96
62
27.900002
56
60
24
15
42
79
59
73
93
89
62
77
58
45
17
18
56
62
81
95
100
100
99
99
91
72
58
67
85
88
94
95
60
66
67
41
22
22
11
7
4
1
0
1
11
9
5
11
13
3
0
0
15
0
1
1
22.5
40
78
95
98
99
100
100
100
100
99
97
92
93
93
97
98
98
96
99
99
99
99
98
67
94
99
100
100
100
99
99
83
81
59
60
96
79
37
37
28
58
64
41
66
87
77
83
88
94
100
95
96
92
94
100
82
86
61
30.000002
30.000002
40
96
80
6.9
9
48
88
70
8
28
4
3
4
1
1
16
48
58
26
36
48
19
19.5
26.7
44
44
84
95
95
93
97
99
98
83
86
84
87
91
97
96
92
90
93
91
88
88
83
74
74
63
66
64
58
5
0
26
18
45
85
95
98
99
99
99
97
85
77
39
29.7
34
82
80
91
47
32
91
88
88
93
99
93
76
64
50
76
71
89
95
99
96
69
72
84
66
80
80
93
80
72
85
81
94
93
100
100
96
94
99
99
99
100
100
100
100
98
99
98
97
95
95
72
55
31
12
7.2000003
10
7
14
23.1
29.7
29.7
30.000002
30.000002
30
84
94
99
99
100
100
100
100
100
100
100
100
100
99
100
95
91
93
85
77
74
60
48
42
28
20
19
17
10
2
0
0
0
0
0
0
0
0
0
1
6
41
82
90
90
79
73
49
53
52
37
22
30.000002
38
81
96
91
96
98
99
96
88
95
95
96
92
93
99
100
100
99
93
79
97
96
94
92
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
99
100
100
100
100
99
98
99
98
99
98
93
98
86
78
58
76
73
33
27
6
0
0
39
96
16
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3.9
19.800001
40
79
61
41
74
98
96
98
85
31
0
0
14
79
0.90000004
0.3
97
98
88
36
29.1
54
97
96
95
95
100
100
98
98
96
97
99
97
98
95
40
34
27
32
15
12
0
0
57
13
0
20
23
3
1
1
0
0
1.5
0
0
0
1.5
0.6
0
7
31
57
67
96
42
92
13.500001
15.900001
26.1
29.7
30.000002
29.7
29.400002
6.6000004
27.000002
19.5
15.000001
15.6
29.1
28.500002
30.000002
99
51
30.000002
30.000002
29.7
30.000002
28.2
29.7
41
30
50
48
77
78
95
98
88
92
95
99
100
95
90
91
99
99
96
95
96
89
97
99
98
98
98
100
98
98
87
67
30
5
0
40
0
0
0
0
0
0
2
0
0
0
13.8
30.000002
64
85
52
97
100
100
100
95
52
24
20
56
89
92
99
99
100
98
98
98
99
98
83
73
79
84
85
87
87
87
94
91
83
84
89
94
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
99
100
100
99
99
99
97
100
97
100
96
98
99
93
89
87
90
82
75
66
58
70
92
96
37
68
57
57
19
1
1
0
10
25
24
0
1
4
26
64
83
29
0
0
2
13
37
86
92
93
88
78
85
97
97
98
98
100
100
99
96
96
98
91
89
10
7
0
0
40
0
0
0
0
0
0
0
0
1
0
0.3
0.90000004
2.1000001
6
11
15.000001
22.2
28.500002
63
67
52
62
77
44
30
29.1
28.800001
29.400002
27.900002
41
51
56
48
74
99
96
92
91
62
11.400001
4
1
0
0
0
0
0
0
0
0
0
0
0
0
0
9
25
55
71
59
62
76
97
98
96
98
99
100
100
100
100
100
99
99
97
98
98
98
99
96
98
94
77
65
33
18
8
5
3
0
1.2
16
28.500002
63
25
27.000002
29.7
58
32
24.900002
10.5
52
88
98
98
94
87
95
79
89
89
93
94
94
88
75
4
9
36
69
96
98
99
98
95
10.8
17.1
14.700001
20
41
23
3
0
0
0
0
0
0
0
0
0
0
0.90000004
19.2
30.000002
68
87
100
99
95
84
31
7
1
18
26
40
40
27
30
30
34
23
25
8
0
1
0
0
0
0
0
0
1
10
3
0
0
3
50
5.4
6
6.3
7.2000003
17
18
26
21
20
44
30
46
29.1
19.2
61
85
87
98
97
97
91
94
97
81
91
94
99
98
100
100
100
99
99
100
99
100
100
99
99
100
100
100
100
100
100
100
100
98
100
100
100
97
99
100
100
100
99
98
100
100
100
100
99
99
99
100
100
100
100
100
100
100
100
100
97
100
100
98
97
98
93
90
75
74
85
85
70
61
61
29
26
15.000001
51
85
88
0
0
0
13.500001
30.000002
30.000002
30.000002
13.500001
13.8
11.1
7.8
1.8000001
0.3
0
40
0
1
34
81
21
0
0
0
7
28
37
29
0
0
0
0
0
0
0
2
1
0
0
1
0
2
17
57
8
0
0
0
0
8
50
27
18
14
0
0
1
13
7
22
51
70
80
58
55
23
9.900001
0
0
0
0
1
0
1
7.8
5.7000003
9.6
0
1
3
17.400002
18
23.7
43
39
49
94
94
61
48
44
52
85
94
98
98
95
83
57
31
30
20.400002
26
38
38
34
41
66
72
94
77
28
69
87
86
96
97
97
100
100
99
99
88
48
36
22
13
23
26
31
22
11
0
0
0
6.6000004
8.400001
6.3
3.9
3
0.6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3
5.1000004
1.5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.2
7.2000003
6.6000004
4.5
6.3
6.9
15.6
23.1
25.500002
21
19.2
17.7
39
42
45
46
49
45
34
26.7
27.300001
27.900002
22.2
5.4
0
0.90000004
5
26
35
7
1
1.5
26.1
34
80
97
98
96
98
98
100
100
100
100
100
100
100
100
100
99
98
98
97
99
100
100
97
64
9
0
0
12
17
26
49
40
13.200001
0.3
20.1
75
94
100
100
100
99
100
100
100
100
99
98
98
98
100
100
100
99
97
99
97
100
100
99
86
90
56
68
67
52
53
63
76
77
78
81
81
90
95
99
100
98
98
100
100
99
100
100
100
100
98
95
94
96
99
92
96
92
50
19
19
13
29
24
38
35
89
97
40
30
0
3
13
13
8
3
1
0
6.3
20.1
28.2
29.1
29.1
28.800001
29.1
29.1
28.500002
28
69
63
86
89
68
33
18
19
63
86
89
97
88
94
87
72
30
21
14
11
18.900002
26
49
12
0
0
11.1
23.1
23.7
27
27
32
49
78
70
22.800001
46
54
47
74
84
76
56
97
99
100
100
100
100
100
100
100
100
100
99
99
98
98
91
91
99
100
100
98
99
99
99
98
93
100
99
67
26
2
0
0
0.6
0
0
0
2
73
49
64
74
43
43
1.8000001
0.90000004
10
86
93
97
28
97
86
89
90
98
98
97
100
100
100
100
98
95
94
94
92
95
97
100
100
98
98
100
99
95
80
24
4
0
1.2
1.5
9
18
35
74
90
85
76
29
6.3
11.1
19.2
26
57
69
54
1
0.6
26
47
57
62
77
86
73
6
0
2
38
37
33
19.5
0.90000004
0
1
1
40
76
96
90
53
22.5
96
85
30.000002
30.000002
66
98
55
78
39
92
85
50
68
62
64
59
62
49
56
47
55
45
45
41
60
64
81
91
96
78
68
65
56
49
50
63
92
72
88
58
43
42
35
46
56
50
46
20
40
34
29
35
33
34
22
42
61
58
87
85
88
89
84
98
99
100
98
99
100
99
94
98
98
99
97
93
94
97
99
99
100
100
99
96
91
89
92
96
99
99
99
100
94
93
91
83
76
89
49
39
61
74
95
100
79
68
64
79
0
40
0
0
0
0
0
0.90000004
45
75
80
77
86
93
94
94
92
97
100
100
100
100
100
100
100
100
100
100
100
98
99
100
100
99
100
99
99
99
100
100
100
100
100
100
100
99
97
97
81
83
72
71
0
0
0
0
0
0
0
0
6
28
27
36
35
46
27
26
34
39
57
61
87
90
90
98
95
96
95
97
80
18
1
0
0
56
57
55
21
0
5.7000003
7
29
46
58
95
98
81
89
99
95
98
90
92
87
88
87
78
86
83
69
65
76
48
49
72
88
98
98
96
80
65
97
97
83
64
65
72
89
99
100
100
99
98
99
98
94
96
96
98
98
100
97
97
98
99
77
72
69
72
72
58
56
41
34
39
85
86
98
90
100
98
100
94
48
49
55
95
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
98
99
97
24
36
34
28
34
31
17
18
21
47
39
11
21
36
38
12
8
44
55
78
62
40
39
29.400002
23.7
29.1
23.7
2.4
10.5
24
26.1
28.2
30.000002
30.000002
29.7
19.5
27.900002
29.7
30.000002
63
65
83
99
97
90
98
100
98
87
70
61
19
4
7
38
40
10
9
5
20.1
28.2
68
92
94
96
93
94
91
72
74
63
42
24
19
13.500001
77
100
99
95
95
98
100
98
100
100
98
100
100
100
100
100
100
100
100
97
94
97
99
100
100
100
100
100
100
100
100
100
98
83
27
3.3000002
0.3
15
14
49
76
9
80
54
46
30.000002
30.000002
62
95
89
94
95
84
24.300001
22.2
8.700001
6.3
6.6000004
1.2
14.700001
19.5
18.6
26.7
54
76
48
56
50
28.500002
14
13.500001
3.3000002
29.7
65
75
62
32
23.7
49
87
95
90
65
59
72
76
57
59
58
93
93
90
95
90
94
100
95
99
97
100
96
96
99
92
78
99
100
100
100
100
100
99
98
97
96
99
39
30.000002
99
100
98
74
65
28
0
56
62
45
59
91
98
95
98
63
79
81
52
88
68
32
7
5
3
4
3
0
0
0
0
62
33
11
3
0
0
0
29
70
81
85
91
55
79
84
74
5
1
0.3
0.3
5.7000003
8.1
1
0.6
6.3
8.700001
18
13.8
23.1
24.300001
16.5
3
37
58
78
64
3
34
39
0
0
1.8000001
24.300001
25.800001
4
6.3
21.900002
26.7
29.1
28.500002
6.6000004
3.9
5.1000004
24.6
24.900002
17.1
13.8
24
26.1
38
49
24.6
27.900002
27.6
25.800001
22.2
24.900002
49
68
74
43
57
41
77
87
99
94
29
26
5
7
84
90
100
99
99
96
46
0
0
0
0
0
0.90000004
2.1000001
0.6
5.7000003
8.1
11.700001
6.3
9
3
0
0.3
54
100
100
100
94
96
91
50
29.400002
28.500002
41
39
53
45
28
15.000001
14
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.8000001
10.8
22.800001
26.7
20.1
25.500002
28.800001
30.000002
29.7
29.7
29.400002
29.1
29.7
29.400002
29.7
29.7
30.000002
30.000002
30.000002
30.000002
29.7
29.7
29.7
30.000002
82
99
87
72
67
51
31
40
78
86
84
29
0
0
0
0
0
6
3
0
0
0
0
6.9
9.6
5.1000004
0
0.3
4.8
6.3
10.200001
9.900001
11.400001
13.500001
13.200001
14.400001
15.000001
11.700001
1.5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3
12.900001
20.400002
1.2
0.6
3.6000001
7.5000005
3
9.6
15.000001
29.400002
52
49
16
5.4
15.3
24.6
25.500002
27.000002
27.900002
46
86
87
83
87
70
89
99
99
98
98
100
100
100
100
100
95
98
97
97
98
82
61
96
100
99
98
99
99
94
95
98
99
82
87
85
90
77
79
33
32
69
65
49
39
40
19
23
39
48
69
63
74
90
97
98
96
89
81
81
61
57
47
28
50
56
51
39
51
62
53
6
0
4.8
19.5
27.300001
29.1
83
89
88
53
3
9
12
0
0
50
22
36
32
23
20
6
8
4
7
10
1
0
0
0
9
14.1
15.900001
11.400001
4.8
6.3
12.900001
7.5000005
9
78
69
45
39
52
33
33
9
20
2
9
11
16.800001
47
48
31
28
22
29
23
21
16.2
63
52
45
32
24.6
57
40
27.900002
28.500002
27.300001
29.1
28.500002
27.900002
26.1
26.7
15.000001
11.1
0
0
2
2
2
17
19
11
28
35
18
23
19
13
8
1
3
1
0
0
0
0
0
0
0
0
0
0
0
0
0
29
61
78
82
95
33
0
0
1.2
3
18
19.2
18.900002
20.7
3.6000001
14
16
16
19
25
42
51
23
23.1
27.300001
36
50
75
61
69
58
52
81
88
82
92
90
71
39
42
31
12.3
13.8
32
27
21
17
38
29
17
28
39
34
30
26
17
5
7
7
11
18
30
40
53
70
61
46
70
82
73
83
85
100
100
100
100
99
99
94
97
93
94
98
98
99
99
98
100
97
98
98
95
100
100
100
100
82
81
85
96
100
99
99
99
99
99
100
100
100
100
100
100
100
100
99
99
99
100
100
100
100
100
88
60
75
80
74
69
4
0
0
0
0
0
0
0
0
0
0
0
0
0
8.700001
16.5
24.6
28.800001
27.6
14.1
8.1
5.1000004
0
0
0
0
0
0
0
0
0
1
8
12
12
2
3
3
0
0
34
54
66
66
76
69
39
3
8
9
11
11
4
1.2
1.5
0
0
0
0
0.90000004
2.7
6.6000004
8.700001
6.3
18
15.6
14.700001
21.6
12.6
11
15.6
20.7
11.700001
3.6000001
0
0
0
0
0
0
2.4
9.6
3
0
0
0
0
0
0
0.3
21
2.4
1
14
3
0
0
0
0.6
6
13.200001
15.900001
12.3
1.2
0
0
0.6
1.8000001
0.90000004
1.2
0.3
0
0
2
2
30
31
9
28
30
19
44
49
30
29
28
26
21
22
48
88
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
94
90
98
94
88
77
81
59
70
61
80
75
83
84
85
83
32
1.2
0
0
0
0
1
2
1
0
0
0
0
0
0
0
26
61
66
38
18
49
23
3
6
3
3
3
2
0
0
0
0
1
0
0
1
2
0
0.3
1.5
1.2
37
26
15
10
1
0
0
0
0
0
0
2.1000001
9.3
20.1
20.1
23.1
20.7
14.400001
8.400001
9
5.4
5.7000003
36
36
41
28
17
4
2
25
18
11
7
42
48
55
43
26
39
37
20
10
8
0
0
12
21
19
30
22
45
24
28
39
12
16
10
4
6
0
0
0
0
0
0
0
0
0
0
15
40
58
29
29
50
39
30
45
35
19
11
9
7
5
3.6000001
1.8000001
37
32
45
29
18
2
1
0.3
4.5
37
79
36
27
16
71
46
10
10
17
8
2
1
0
0
0
0
0
0
0
0
0
0
9
10
22
33
47
24
52
14
21
27.300001
25.2
20.400002
20.1
24
28.2
42
52
33
47
27.000002
28.2
21.900002
1.8000001
6.6000004
15
44
65
55
21
45
39
11
6
3
3
6.9
14.700001
12.900001
12
7.2000003
3.6000001
0.6
0.3
0.3
4.5
5.4
5.4
9.3
6.9
5.7000003
10
46
40
35
44
3
9
2
1
0
0
0
0
0
0
0
0
0
0
8.700001
13.200001
13.200001
14.400001
0
2.4
14
20
19
4
6
1.5
2
0
0
0
0
0
13
36
46
64
89
100
99
98
99
99
100
99
97
100
100
96
97
99
89
92
88
93
95
97
78
100
100
100
100
100
100
99
98
36
26
43
46
52
50
67
59
65
60
73
91
89
75
76
84
82
100
100
100
100
99
97
95
97
100
99
98
100
97
96
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
86
80
71
70
31
24.300001
23
51
71
58
35
0
0
0
0
0
0
0
0
0
0
0
0
0
39
42
20
37
25
25
33
14
3
4
7
10
15.000001
16.2
10.200001
3.6000001
0.6
5
2
0
0
10.200001
21.900002
24.6
18.6
11.700001
28
28.500002
29.1
39
28.500002
29.7
30.000002
51
43
28.800001
29.400002
28.500002
33
68
29.400002
34
46
27.000002
29.7
28.500002
16.2
32
43
42
58
42
41
52
52
60
38
32
20
3
0
0
0
0
0
31
17.1
11.700001
12
27.900002
28.500002
28.500002
28.800001
73
87
97
77
78
99
97
99
88
4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
7
70
91
7
0.3
15.000001
28.800001
29.7
30.000002
30.000002
30.000002
29.7
29.400002
22.5
14.400001
3
0.6
1.5
1.2
1.2
3.6000001
5.4
9.900001
12.900001
16.800001
10.5
14
30
30
28
41
44
37
43
43
25
17
7.5000005
1.5
12.6
13.500001
1.8000001
0
0
0
0
4
18
7
12
59
85
69
47
20
0
0
0
0
0
0
0
0.3
2.1000001
12
37
51
37
9
13.200001
32
31
23.7
63
41
57
48
93
86
96
53
24
26.400002
77
100
99
100
99
100
100
100
100
99
99
95
100
97
79
46
79
62
93
79
84
71
91
99
95
94
97
99
98
99
93
91
95
97
99
99
100
99
60
37
29.400002
25
26
17.1
24.900002
24.6
27.6
29.1
29.1
20.7
6.6000004
46
67
66
29
29.400002
18
0
0
0
0
0
0
0
1.5
0.90000004
15.6
30.000002
32
82
99
98
93
100
98
75
30
6
8
19
43
44
38
36
40
35
29
38
40
58
53
36
18
20
27
45
27
5
43
46
39
44
37
59
44
60
74
83
91
65
67
84
97
98
97
98
38
26.1
26
37
20.1
27
14.400001
11.1
25.800001
42
78
89
93
95
94
94
92
80
65
48
23
39
47
27.000002
17.7
16.800001
22
46
52
52
72
96
62
85
91
99
100
100
81
67
61
70
73
41
52
29.7
32
41
32
23
19.800001
20.400002
14
14
11
10
9
6
12
2
0
0
15
17
48
44
15
9
18
1
3
7
1
0
0
0
0
0
0
0
0
2.1000001
11.400001
21
27.6
28.500002
27.300001
28.500002
54
99
100
99
89
62
30.000002
29.7
30.000002
28.500002
28.500002
28.2
26.1
21.900002
4.8
3.9
1.2
3
7
9.900001
8.700001
13.8
16.800001
19.5
38
82
87
86
78
73
5
0
4
0
0
0
0
0.90000004
1.5
4.2000003
12.3
0.3
0
0
0
0
0
0
0
0
0
0
0
1
1
5.4
6.3
9.3
13.8
19.800001
21.900002
22.5
24
27.300001
28.800001
27.000002
25.800001
20.7
4.2000003
0.90000004
4.2000003
9.6
22
22
27.300001
27
36
33
42
43
29.7
25
21
15
17
10
12
10
12
20
21
23.7
26.400002
27.300001
29.1
27.300001
60
68
53
26.400002
69
89
80
71
55
63
73
65
47
67
74
87
85
88
100
100
100
99
100
99
100
100
98
73
29.1
29.1
29.7
29.7
34
40
34
35
23.7
25.2
26.7
19.800001
2.4
3
2
4
0
1
3
15
21
40
39
39
43
35
22
12
7
6
6
1
0
3.3000002
10.5
10.5
4.2000003
6.6000004
20.1
27.900002
21.300001
5.4
11.700001
15.3
17.1
29.400002
19.2
23
51
45
62
40
14
3.6000001
11.700001
24.900002
24.6
19
13
4
36
20
3
0
0
0
0
0.90000004
7
32
50
37
9
9
3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3.9
0
0.3
1
31
52
91
80
92
73
50
46
30.000002
29.7
37
51
56
52
46
54
27.000002
29.400002
35
52
67
70
74
79
73
79
87
62
52
58
80
55
57
63
52
53
65
84
93
57
59
45
62
70
29
19
54
85
69
58
69
49
25.2
29.1
41
34
28.500002
27.300001
26.400002
18.6
11.400001
0
0
0
0
3.6000001
30.000002
29.400002
27.300001
22.800001
31
49
65
56
60
58
83
47
18
22.2
24.6
27.000002
27.300001
21.6
12.6
12
36
24
12
31
20
8
7
6
20
37
44
47
78
85
92
97
82
38
20
51
17
27
45
60
81
70
39
63
75
88
100
95
85
63
95
88
25.800001
31
18.900002
14.400001
48
61
22.2
25.800001
44
49
97
87
98
100
94
97
92
100
100
100
82
63
74
92
91
31
43
34
33
37
19.800001
20
39
45
59
65
82
55
48
88
72
70
92
92
95
73
31
36
36
39
38
11.1
29
45
35
9
27.300001
29.7
30.000002
29.400002
24.900002
64
24
0
10
9.3
5.7000003
10.200001
0
0
0
1
11
1.5
12.3
13
12
6
3.6000001
4.2000003
4.8
0
0
0
0
0
0
0
0
0
0
5
32
19.800001
24
21
13.200001
35
26.1
28.2
25.800001
24
28.800001
29.7
26.400002
11.1
0.3
0
0
4.5
14.1
1
2
0.3
1
0.3
5
1
2
27
28
47
23
34
15
11
11
7.8
4.8
1
1
0
0
0
0
0
0
0
0
0
14
17
26
41
24
35
19
23
8
0.3
0
3
1.2
5.1000004
13.500001
21
22.2
8.1
6.3
1.5
0
0
0
3.3000002
7.8
34
49
7
52
17
11
11
7.5000005
2.7
3
0
0
0
0
0
0
0
4.8
19
67
65
33
67
74
66
49
20.7
28.2
30
28.2
33
11.1
6
22
7.8
9
9.3
18.300001
29
53
26
34
18
8
4
0
3
4
46
62
79
82
85
54
32
10
14
14
4
7
3
2
2
9
6
8
8
3
1
0
0
0
10
14
46
72
34
31
32
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
10
17
13
12
9
15
6
16
47
42
86
47
39
39
33
39
99
95
98
79
55
56
24
64
93
100
96
74
5
33
95
1
0
0
0
0
0
0
0
0
0
0
0
0
0.6
29.1
29.400002
29.7
23.7
24.900002
0
0
0
0
0
0
0
0
0
0
1.5
1.2
2.1000001
0.3
8.700001
12.6
12.6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3
3.6000001
9.6
21.300001
24.6
22.5
6
11
12.6
20.1
23.1
23.400002
23.1
20.400002
21
22
6.9
6.9
6.9
16
14
14
58
14.400001
23.400002
28.800001
33
29.400002
27.300001
23.400002
21.300001
14.1
15.000001
18.900002
18.900002
24
19.800001
12.3
10.8
4.5
1
2
4
5
8
6
10
9
12.3
20.1
29.1
31
27.900002
25.2
21.900002
18.6
21
15
29
12
6
3
0
1
57
41
0
0
0
0.6
0
0
0
1
23
30
23
40
39
28
19
7
6
16
25
26
42
36
24
6
9
5
0
18
23
27
48
41
58
55
40
63
68
16
5
0
5
13
19
0
19
26
15
1
2
2
49
97
99
95
73
35
7
4
25
21
27
11
5
2
6
7
2
1
0
0
0
0
0
0
0
0
10
32
16
33
51
57
45
51
76
95
90
95
100
100
100
100
100
81
62
99
99
100
100
100
99
98
99
83
46
98
86
62
48
46
54
48
34
24
33
18
12
61
92
99
98
54
57
74
99
60
42
45
42
14
3
11.400001
16
18
27
20
16
5
4
2
2
2
4
0
0
0
0
0
4
5
19
22
51
56
27
25
16.5
16.800001
7.2000003
4.5
8
7
9
8
6
4
4
2
2
0
0
17
32
19
16
12
25
20
23.1
35
22.2
18
16.2
14.700001
9.900001
4.2000003
2
1
0
9
19
0
0
0
0
0
2
8
10
13
29
7
25
26
19
7
2
1
1
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
1.2
2.1000001
0.3
0
0.3
0
0
0
0
0
0
0
0
0
0
0
5
2.7
28
30
44
31
34
27
7
19
15
37
30
34
56
48
36
35
54
97
72
71
58
79
68
11
9.6
24.6
32
15.3
12.900001
18.6
20.400002
18.900002
20.7
27.6
16.5
3.9
7.8
6
59
59
60
20
0
0
0
0
3.3000002
13.500001
18
33
61
27
21
11.400001
12
22.5
24.6
17.400002
12
15
12.900001
32
22
16
31
22
33
19
17
13
27
26
14
50
24
16
22
24.900002
18.900002
15.3
30
28.500002
28.500002
19
8.400001
18
0.90000004
0
0
0
0
0
30
20
26
52
82
46
57
34
45
28.2
27.000002
24.900002
42
58
59
55
47
36
73
17
24.6
28.800001
29.7
50
54
46
43
54
27
78
55
27
21
22
46
82
76
44
61
54
42
60
35
35
57
59
57
36
18
54
53
63
42
23
33
34
26
22
22
18
9
0
0
0
0
0
0
0
0
0
0
0
0
0
1
3.9
12.900001
16.800001
13.500001
5
21
33
12
9
4
2
2
5
8.400001
29.7
29.400002
29.7
31
71
44
21.6
29.1
28.500002
26.400002
28.800001
29.400002
29.1
29.400002
28.2
16.2
7.5000005
0.3
0
0.3
3
0.6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
0
0
0.3
0.3
0.6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
3.9
2.1000001
0.3
0
0
0
0
0
0
0
0
0
0
0
0
0.3
14.400001
16.2
12.3
8.700001
21.300001
34
61
45
5.1000004
2.7
2.4
1.8000001
10.8
20.7
14.1
7.2000003
1.5
12
15
13.500001
24
19.800001
19.2
21
25.500002
11.700001
27.300001
30.000002
27.000002
16.2
16
29
29
29
35
44
37
100
100
100
100
100
100
96
58
19.800001
29
37
61
60
47
22
28
32
24
31
21
45
62
51
9
30
19
17
28
28
52
71
91
100
99
99
98
35
0
0
0
0
0
0
0
10.8
26.1
27.900002
28.800001
28.500002
28.800001
27.900002
6.6000004
24.300001
28.500002
28.2
20.7
15.6
15.3
15.000001
14.400001
11.400001
8.700001
0
1.2
3.9
1.5
1.2
1.8000001
12
21.6
25.800001
25.500002
27.300001
28.2
30.000002
29.7
29.7
28.800001
28.500002
24.6
18.6
5.1000004
1.5
7
18
9
26
26
8
7
2
6
16
7
2
0
0
0
0
0
0
0
0
0
0
2
3
4.2000003
14
19
24
15
2.1000001
1.2
0
0
0
0
0
0
0
0
0
0
0
0
0
3.3000002
9
39
15
16
11
0
1.2
0.6
0.6
0
0
0
0
0
0
0
0
0
0
0
7
28
29
68
85
48
54
69
70
59
99
40
18
30
19
22
15
6
9
3
4
5
7
7
7
8
19
21
26
46
99
100
93
78
51
53
47
47
68
76
73
79
67
83
70
75
73
90
89
22
15
31
46
55
64
97
93
88
66
11
0
0
0
17.400002
26.400002
0
0
2
11
0
0
0.90000004
4.8
8.700001
9.3
3.9
2.4
0
0
0.90000004
0.6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2.1000001
9.6
5.7000003
3.3000002
3.6000001
2.4
0.90000004
1.8000001
10.5
25.2
28.500002
27.6
35
83
97
99
68
77
98
99
96
65
68
95
94
97
100
99
100
100
100
71
37
57
78
79
9
6
5
5
1
0
1
0.6
13.200001
26.1
17.1
4
1
18.300001
29.400002
28.500002
35
60
58
73
86
94
95
93
97
95
97
88
82
70
40
11
0
5.7000003
11.700001
15.000001
16.2
24.300001
27.900002
33
71
87
92
95
90
98
99
99
100
100
100
100
100
100
100
100
100
100
100
100
100
98
85
100
99
100
99
65
81
61
2
0
11.400001
30.000002
29.400002
79
69
26
1
28
15
6
60
29
36
70
67
45
59
44
58
71
74
52
24
28.500002
41
12
15.6
12.6
2.1000001
6.3
27.900002
29.400002
27.900002
29.1
30
30
26.400002
47
62
59
59
69
99
100
86
58
40
23
9
7.5000005
16
23
29
50
42
12
6
2
3
0
0
0
0
3
45
58
57
49
81
74
75
63
26
11
10
3
0
0
0
48
40
45
39
19
2
0
0
0
5
40
22
13.8
10.8
9.6
15.900001
27.900002
28.800001
29.7
30.000002
30.000002
30.000002
71
94
26
19
59
56
10
26
6
13
29
37
88
80
43
74
70
33
46
21
14
18
19
21.900002
27.300001
27.6
39
77
89
60
9
7
6
4.2000003
0
0
34
77
97
91
84
76
51
35
14
17
15
74
99
99
94
91
88
97
91
92
97
99
91
55
34
69
74
83
85
21
9
14
11
13
22
31
38
56
76
95
91
100
83
92
100
100
100
100
100
100
42
35
0
0
0
0
0
0
0
0
0
0
0.6
0
0
6.3
10.5
4.2000003
8.700001
9.900001
7.5000005
0.90000004
0
0
0
0
0
3
1.2
5
7
2
2
0
0
0
9.3
12.6
9.900001
8.700001
2.7
3.3000002
12
23
42
45
53
35
25
36
21
26.400002
20.7
11.1
3.3000002
11
1
0
0
0
0
0
0
0
0
2.7
9.6
0
0
0
0
0
5.1000004
7
7.8
7.8
7
9.3
9.3
14.700001
15.3
17.7
24
27.900002
22.5
26.7
32
75
94
67
24
2.7
27
15
44
45
51
33
44
19
20.7
28.800001
28.800001
29.1
38
84
99
98
95
83
51
48
50
78
87
100
99
97
67
63
26
47
78
75
44
31
34
70
71
68
47
47
24
12
30
36
62
60
45
3
8
38
50
66
62
71
14
21
27
10
1
0
0.6
2.7
3.6000001
55
3.6000001
1.2
40
96
97
96
68
42
21
15
16
27
38
27
61
82
72
80
73
76
94
88
16.800001
13.8
45
77
98
100
100
100
98
98
100
95
65
60
64
83
85
99
96
97
99
95
99
97
96
94
100
100
99
98
99
100
100
100
100
100
100
100
100
100
100
100
100
91
83
48
31
38
56
64
94
100
100
100
100
100
100
100
100
100
100
100
99
100
100
99
97
91
90
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
100
100
100
100
96
97
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
71
64
50
26
24
8
3
0
8
20
41
32
44
100
100
100
100
100
100
100
100
100
99
95
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
91
100
90
90
99
98
99
100
100
100
95
52
55
80
29.400002
55
73
47
27.900002
25.500002
23.7
24.900002
26.1
33
36
39
64
91
98
53
93
70
73
32
43
55
49
52
86
93
99
100
100
100
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
87
72
77
53
85
44
38
29.1
65
92
97
98
96
97
97
97
98
98
89
66
69
95
83
87
52
47
13
50
55
65
44
45
38
37
30
30
0
2
13
24
20
4
4
2
1
0
0
0
0
0.6
13
48
39
17.7
27.900002
27.6
28.500002
29.400002
29.400002
29.400002
29.7
29.400002
29.7
30.000002
30.000002
74
78
55
83
97
92
84
73
89
100
99
97
91
98
100
100
99
99
99
100
100
100
100
100
100
100
100
100
100
100
99
99
99
99
99
95
87
74
33
34
46
41
60
38
47
75
73
69
96
100
100
100
94
78
56
82
97
99
100
98
98
94
95
92
49
45
53
42
34
57
71
52
100
87
58
45
58
59
53
76
99
98
69
61
43
61
52
72
53
63
66
76
89
94
98
95
52
52
59
100
94
95
100
100
100
100
99
99
99
100
100
96
83
83
98
95
90
94
93
99
99
99
99
100
100
100
100
100
96
100
100
98
97
98
98
96
93
95
100
97
93
97
99
97
94
99
98
95
94
97
97
97
99
100
99
99
99
99
97
98
100
100
100
99
100
100
98
83
34
21
25
59
25
14
5
10
10
4.8
30.000002
29.7
29.7
49
72
87
95
96
99
96
96
95
94
92
87
78
71
70
42
29.1
30.000002
29.7
29.1
36
23.400002
11.700001
0.6
0
0
0
3
1
0
0
0
0
0
0
0
0
11.700001
27.6
54
87
89
93
86
67
60
51
73
94
94
96
96
90
55
27.900002
17.400002
2.4
0
0
0
0
0
0
0
0
0
0
0
0
0.6
0
0
0
0
0
0
0
0
0
0
0
10
11.700001
5
53
75
84
92
96
95
90
89
56
14
6
19
19
34
37
38
20
11
16
17
26
35
72
100
99
99
98
98
98
99
98
96
99
98
98
98
100
100
100
99
100
100
100
100
100
97
94
98
99
100
100
100
100
100
100
100
99
100
99
99
97
99
99
100
99
100
100
99
99
100
98
99
99
100
100
100
100
86
99
100
99
96
90
95
92
85
93
93
93
93
93
92
96
95
92
83
65
49
33
30
9
2
1
29.1
28.500002
28.500002
66
90
95
96
91
94
77
48
48
25
19.5
21.6
19
22.2
0
0
1
0
0
0
1
26
41
76
99
100
98
100
99
99
100
99
100
95
98
92
77
97
98
100
96
99
98
89
75
74
68
87
87
86
84
69
75
68
64
40
30
39
15
5
1.2
22.800001
29.7
30.000002
95
100
98
88
84
85
32
25
29
81
90
74
23.7
14
43
30.000002
20.400002
20.400002
7.8
28
23.400002
26.7
26.1
27
22.800001
21.6
22.800001
26.7
24.900002
27.6
27.6
26.400002
26.400002
25.500002
26.7
24.300001
24
26.7
24.6
27.900002
27.900002
24.900002
22.800001
8.700001
9.3
3.9
1.2
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
2.4
4.2000003
0
0
0
0
0
0
0
0
0
0
0.6
1.2
0
0.6
0
0.6
2.1000001
3.9
0
0
0
0
0.3
2.7
1.8000001
1.2
0
0.90000004
7.2000003
7.8
3.9
6.9
21.900002
29.1
29.7
26.7
25.2
29.1
28.500002
32
73
97
94
39
41
23.7
24.300001
23.1
14.1
2.1000001
2.4
0
0
3.3000002
0
0
0
0.6
42
40
1
0
0.6
3.6000001
10.200001
18.300001
11.400001
0.3
14.1
13.200001
10.5
12
10.200001
1.5
0
0
0
0
0
0
9.900001
5.1000004
7.5000005
6.3
0
0
0
0
0
0
3.6000001
0.6
0.3
16.800001
24
25.2
23.1
21
23.7
9
2.4
2.7
2.4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2.4
8.1
19.2
25.500002
56
56
17.400002
13.8
21
32
68
79
80
85
78
35
63
75
72
49
50
66
44
13
3
15
22
19
7
3
3
6
35
0
0
0.90000004
0
0
1
1
1
0
0
1.2
21.300001
25.2
27.900002
38
13
22
39
16
23
8
0
0
0
0.6
29.7
30.000002
80
96
99
96
85
40
4
3
0
0
22.800001
10.8
14.400001
6
1
14
48
65
45
45
47
19
23
38
34
29
25
10
3
0
13
0
0
0
0
0
6.6000004
30.000002
20.7
30.000002
66
93
100
100
99
99
99
83
72
86
94
97
42
36
42
22
1
0
3
1
0
29
78
77
33
19
32
13
45
49
38
7
4
14
8
13.8
13.8
0.6
33
10
41
25
27
22
12
5
1.5
0
0.90000004
0
0
0
2
15.000001
26.1
26.7
25
20.1
15
10.5
9
9
32
40
48
38
20
19
3
0
11.700001
29.400002
30.000002
30.000002
50
86
99
94
46
50
84
98
96
100
100
84
80
70
34
38
33
17
4
0
3.3000002
7
21
27
39
37
54
74
35
25
78
26
92
51
66
81
99
95
94
89
99
100
100
100
100
99
100
99
90
81
63
57
95
94
88
97
98
98
86
76
80
77
32
58
66
75
75
55
37
29
37
40
41
35
36
30.000002
30.000002
37
70
90
48
22.5
13.8
16.800001
27.6
28.800001
19.5
29.1
29.7
3.6000001
30.000002
88
93
98
91
96
100
100
100
99
91
77
70
50
73
89
95
98
88
76
51
96
98
98
96
96
98
95
95
96
98
85
99
83
68
46
44
71
83
90
95
99
97
99
88
94
98
96
95
97
94
94
98
99
100
98
95
92
87
91
96
98
95
100
100
100
100
100
100
97
97
100
98
96
97
97
96
98
98
97
93
41
46
67
73
87
87
64
94
91
82
82
49
30
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
6.3
18.900002
22
77
78
41
30.000002
29.400002
30.000002
62
95
99
99
97
99
98
15
27
74
65
50
57
90
99
100
100
97
47
53
85
95
91
96
93
98
98
100
100
87
63
64
81
84
89
51
23
19
23
56
85
90
92
95
89
87
92
90
82
88
91
95
87
90
85
83
83
74
36
43
41
25
19
5
0
0
0
0
0
21.6
23.7
22.2
18
2.7
4
26
45
60
30
33
67
63
13
26.1
28.2
30.000002
28.2
26.400002
13.8
13.200001
5.1000004
15.000001
25.800001
29.1
28.800001
29.1
29.1
29.7
29.7
33
52
38
28.500002
20
2
20.7
6.6000004
2.1000001
42
56
45
36
30.000002
30.000002
30.000002
63
95
92
84
54
79
92
59
53
48
26
8
68
95
100
94
96
74
94
98
79
9
8
4
1
1
0.3
0
4
17
13
1
2
3.3000002
21.6
21
10.5
1.5
11
78
95
92
98
99
96
99
99
80
91
56
88
99
100
100
100
98
99
99
99
95
99
98
99
99
97
94
96
42
0
0
0
0
0
0
0
0
0
0
0
0
8.1
26.7
18
1
0
0
0
0
0
0.6
4
13.200001
29.1
28.2
28.500002
48
81
73
28.800001
20.400002
31
59
32
49
88
95
96
99
97
96
99
96
96
97
93
92
93
90
88
72
47
28
18
9
11
6
6
3
8.1
19.5
23.400002
28.2
26.7
27.6
25.2
22.5
14.1
4.5
4.5
8.400001
14.400001
14.700001
15.900001
6.9
1.8000001
0.90000004
0.3
0
0
2
0
0
4.2000003
4.8
2.1000001
9.3
10.200001
8.400001
7.5000005
9.900001
9.900001
6.3
6.6000004
6.6000004
4.8
2.4
2.7
0
0
0
3.9
22.2
28.500002
27.000002
26.400002
25.800001
28.500002
32
30
28.800001
31
63
81
92
98
83
30.000002
29.7
30.000002
30.000002
30.000002
26.400002
12.900001
26.7
11.1
10.5
5.4
7.5000005
6.6000004
47
29.7
23.1
20.7
15.3
15.6
20.400002
21.900002
22.2
22.800001
21
23
26
10
0
0
4.5
23.7
14.400001
21.300001
27.300001
28.500002
27.900002
27.900002
64
86
90
96
98
99
98
100
94
99
99
100
100
98
99
99
100
98
98
98
99
99
98
95
82
66
90
97
96
92
29
0
0
0
0
0
0
0
0.6
6.6000004
14.700001
23.400002
26.400002
29.400002
26.1
30.000002
30.000002
30
34
17
9
3
1
0
0
10.8
28.500002
30.000002
28.2
26.7
15.3
0.90000004
0
5.1000004
28.2
30.000002
30.000002
30.000002
30.000002
68
92
46
71
96
30.000002
30.000002
91
96
90
34
39
92
100
100
97
97
96
95
98
95
70
97
97
90
35
51
97
93
91
63
90
99
24.6
23.400002
9.3
47
56
27
9
13.500001
15
92
96
82
1
0
0
0
0
2
1
4
7
17
16
12
4
0
0
0
2
1
0
0
0
0
1
5
23
37
35
47
56
60
60
40
21
6
6
23
58
77
87
88
85
65
55
53
44
18
0
0
2
0
0
11
47
0
3.6000001
16.2
59
96
98
97
97
90
91
89
88
89
90
90
88
88
89
92
90
89
97
97
97
95
97
98
98
100
98
98
99
98
100
99
99
100
97
100
98
99
100
100
99
98
99
98
100
99
100
99
100
100
100
99
99
99
99
75
99
88
89
91
100
99
99
92
83
95
97
97
97
96
97
99
99
99
99
98
66
12
11
60
70
44
67
96
89
53
8
2
0
0
0
3.6000001
13.200001
55
96
91
59
59
33
1
0
8
35
70
81
89
94
100
100
99
83
17
9
68
93
74
75
97
99
99
99
100
99
88
99
100
99
3
0
0
0
0
0
0
0
0
0
0
0
0
5
11
11
17
14
6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
9.6
28.800001
29.400002
28.800001
29.1
28.800001
25.800001
14.400001
38
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0
0.6
0.6
0.6
0.3
0
0
0
0
0
0
0.3
2.4
0
3.6000001
29.7
30.000002
30.000002
30.000002
40
95
95
80
32
30.000002
30.000002
30.000002
28.500002
26.400002
27.900002
28.500002
28.800001
30
84
98
94
72
20
2.1000001
0
0
0
19
48
65
78
66
47
19
0
0
0
0
0
0
0
11.700001
29.7
49
76
96
78
98
100
100
98
99
99
99
97
63
55
29.400002
22
2.7
0
0
1.2
63
57
96
100
98
100
90
28
6
0.3
0
0
3
9
0
0
0
1
32
46
84
95
85
68
29.1
29.400002
27.900002
28.500002
27.000002
26.1
28.2
22.5
17.400002
11.1
24
23.7
23.7
26.400002
18.300001
29.400002
29.1
27.6
14.1
6.6000004
20.7
24.6
29.7
21.6
8.1
7.8
15.6
7.2000003
5.7000003
7.8
21
29.7
29.7
29.7
30.000002
30.000002
29.7
29.7
30.000002
30.000002
30.000002
29.7
10.200001
5.7000003
16.800001
3
0
2.4
9.900001
27.000002
9.3
0
0
0
0
0
1.8000001
16.2
69
78
56
0
0
0
0
26.7
30.000002
30.000002
30.000002
30.000002
30.000002
29.1
33
34
29.1
34
93
64
30.000002
47
22.2
17.400002
9.6
9.6
12.6
17.7
12
30
40
72
50
19
0
0.3
9.6
13
17.400002
13.8
16.2
6.3
0.90000004
9
9
13.200001
13.500001
16.800001
6.6000004
0
0
0
0
0
6.6000004
12.900001
77
100
94
85
29.1
6.9
59
21.6
2.1000001
20.7
5.4
0
22.800001
99
27
25
30
52
27
38
94
70
17
4
1
0
0
5
31
29
86
95
90
90
89
84
90
91
74
19
0
0
1
3
2
0
0
0
6.9
16
38
93
89
60
98
100
99
92
84
30.000002
91
86
37
29.400002
29.400002
30.000002
4.2000003
29.7
97
45
29.7
30.000002
23.7
19.800001
17.400002
2.1000001
0
1
95
81
88
99
100
100
100
100
89
47
5
23
63
95
99
81
88
92
75
38
0
0
0
0
1.8000001
3.6000001
7.8
10.200001
18.6
14.1
5.1000004
0.3
0
0
0
0
5.7000003
21
81
24
19
26
10
30
62
51
2
0.3
5
74
98
100
96
100
100
100
84
39
5
4
9
14
46
61
86
90
88
79
77
85
88
91
86
87
88
88
96
82
77
50
17
17
13
13
29
33
38
35
29
7
5
5
7
10
15
35
68
87
77
42
48
68
73
74
55
57
70
82
75
93
91
97
95
96
97
96
99
96
95
99
98
98
98
99
96
95
94
85
94
91
92
93
89
63
52
36
44
28
58
84
98
99
99
100
82
90
88
93
92
95
98
91
80
75
71
77
60
39
41
39
32
35
64
82
25
0
0
0
0
0
0
0
0
0
0
0
0
15.900001
30.000002
30.000002
29.1
72
98
100
95
55
44
57
73
99
99
98
96
93
98
100
99
99
93
64
71
57
1.5
0
0
0
0
22.800001
24.900002
17
57
91
94
98
92
86
50
55
62
58
76
94
89
69
74
96
100
99
92
92
95
94
96
77
83
85
95
97
99
69
47
1
0
1
1
0
8.400001
18
29.1
27.6
4.5
0
0
36
0
0
0
0
0.3
29.7
30.000002
30.000002
86
98
100
99
96
46
27.300001
15
7.2000003
14.700001
2.4
0
7.8
21.6
79
83
53
83
11
24.900002
23
99
92
96
64
48
18.900002
0
70
15.900001
21
29.1
30.000002
99
99
100
98
78
51
76
45
91
34
30.000002
29.7
24.6
28.2
25.500002
24.6
28.500002
20.7
24.6
30.000002
30.000002
27.000002
12.3
0
0.90000004
12.900001
25.800001
23.7
16.2
11.400001
28.800001
27.300001
27.900002
24.300001
5.1000004
6.3
2.1000001
27
47
14
6.6000004
8.700001
44
74
33
18
15.6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
5.4
3.3000002
0.6
0
5
8
14
6
22.800001
25.800001
22.5
20.7
29.400002
27.6
41
83
84
91
73
46
73
47
24.6
30.000002
79
98
98
85
71
42
32
82
27.300001
28.800001
30.000002
30.000002
29.400002
28.500002
28.800001
27.6
57
81
71
38
92
100
100
100
98
92
94
90
18
21
47
97
88
98
98
90
71
77
57
70
74
73
72
52
27
14
2
11
38
55
41
33
55
10
4
0
24.300001
24
2
0
4.8
29.400002
27.6
77
100
99
98
98
84
37
29.1
29.400002
64
31
27.900002
28.800001
29.1
38
28.500002
29.400002
31
30.000002
34
64
91
76
55
39
19.5
2.7
10.5
29
37
89
96
76
37
30.000002
30.000002
34
57
59
41
49
30.000002
30.000002
29.7
36
90
92
86
58
14.700001
13
6
1.8000001
0
0
1.8000001
6
7.8
15.000001
0
1
4
11
4
2
2
3
6
4.2000003
5.7000003
15.3
15.3
27.6
27.300001
20.400002
12
6.3
9.900001
8.1
24
37
36
5.4
6.3
18
23.7
24.6
26.1
25.2
26.7
27.6
27.6
27.300001
27.000002
26.400002
28.800001
27.900002
27.6
28.800001
28.500002
29.1
16.800001
1.2
0
3.6000001
18.6
24.300001
8.1
5.7000003
21.300001
27.000002
25.2
28.500002
29.1
27.900002
24.300001
20.400002
36
25
4.8
4.5
1.5
10.200001
13.8
27.300001
26.7
20.1
6
0.6
0.6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
8
19
25
23
30
34
30
36
33
24
36
34
96
95
98
99
99
100
100
100
99
100
100
100
100
99
100
98
100
98
99
100
100
100
100
99
100
100
99
96
90
75
62
75
96
99
100
100
98
95
99
99
97
99
98
100
100
100
100
100
99
99
98
100
100
100
94
98
93
98
98
98
97
98
98
98
93
93
86
88
98
98
84
46
75
62
59
50
37
44
40
37
41
49
41
42
47
99
91
62
61
63
71
59
48
8
3
0
13
12
25
48
79
79
82
85
77
50
27
6
35
47
2
0
0
0
0
5.4
7.8
24
30.000002
30.000002
33
64
88
97
100
100
100
97
97
94
96
83
94
88
84
75
86
96
97
98
69
33
50
83
67
27
0
0
0
0
0
0
0.90000004
21.300001
8.1
15.000001
30.000002
31
85
98
99
99
82
35
6
0
48
94
61
58
71
41
0
0
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
44
76
93
94
99
94
97
99
100
98
95
99
97
99
89
72
38
24
11
2
0
0
0
0
16.5
69
96
93
80
94
99
93
62
14
13
15
15
9
21
11
2
1
0
2
0
9.6
40
98
99
99
100
100
99
98
98
65
57
25
7
29.7
30.000002
50
27.300001
29.400002
29.400002
61
97
100
97
45
19
12.6
22.5
18.6
11.1
18
4
51
86
95
68
20
6
1
0.90000004
2.1000001
3
1.2
4
45
98
97
60
32
30.000002
30.000002
37
58
59
76
72
72
70
30
8
51
87
86
99
100
100
100
98
31
9
8
4
0
0
45
68
91
77
73
51
57
2.7
15.900001
19.2
20.7
7.5000005
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0
9
26.7
27.300001
23.7
3
0
0
1.8000001
0
0
0
0
8.400001
29.400002
30.000002
30.000002
29.7
93
97
99
99
98
95
80
78
86
94
94
90
78
80
86
58
28.500002
19.5
12.3
22.2
22.5
27.6
28.800001
28.800001
29.1
28.800001
28.800001
29.1
30.000002
94
98
65
42
30.000002
29.7
30.000002
30.000002
21.6
29.7
30.000002
53
71
29.400002
22.800001
29.7
29.1
71
99
100
99
100
99
98
100
99
99
99
98
97
89
77
83
81
74
74
65
65
84
81
46
46
93
89
95
98
99
100
100
100
100
100
100
100
100
100
99
98
89
98
99
98
94
88
85
79
81
92
87
90
92
93
90
91
92
93
85
85
88
82
82
87
94
95
87
92
83
75
76
74
78
71
73
90
56
71
93
99
95
72
80
75
100
97
13.200001
5.1000004
0.90000004
1.5
22
36
16
7
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
5
16
22
52
69
87
93
94
92
90
95
95
97
95
97
93
82
58
18
8
0
0
0
0
0
0
0
0
0
0
0
0
0
50
10
55
69
64
86
24
31
39
85
95
97
96
98
99
98
99
98
99
100
99
100
100
100
99
100
98
97
99
100
99
98
100
99
98
97
99
100
99
99
100
99
100
99
100
99
99
100
100
99
90
79
59
36
48
58
81
84
26
30
22
24
54
80
46
35
30
21
24
29
28
37
41
47
63
51
67
66
98
74
50
52
81
65
89
97
97
97
97
94
87
95
99
99
100
96
72
85
90
99
98
92
56
65
49
96
4
11
13
1
0
2
0
0
36
52
56
99
99
99
100
95
100
100
100
99
97
100
99
98
100
98
98
100
97
92
96
98
99
97
95
88
92
39
32
44
53
70
79
87
95
92
61
61
56
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
0
2
0
0
0
0
0
0
4.8
18.6
24.900002
28.500002
30.000002
47
81
97
100
92
78
96
98
100
100
100
98
92
100
99
99
97
100
100
100
100
100
100
100
100
100
100
100
100
98
99
100
100
99
99
100
100
100
99
100
100
100
98
100
99
99
97
99
98
98
98
100
100
100
99
99
100
99
100
100
100
99
97
98
97
98
100
97
96
94
94
89
90
91
93
97
88
80
67
41
40
36
23
46
97
3
0
0
0
0
0
0
0
0
0
0
0
5.4
19.800001
23.400002
26.7
29
30
24.900002
36
0
0
0
0
0
3.9
19.800001
28.800001
29.7
30.000002
37
67
91
95
99
99
99
98
97
96
98
97
97
98
96
99
94
99
99
99
100
100
99
98
96
99
99
95
99
99
96
91
97
98
98
39
45
40
38
30
22
10
0
0
0
0
1
12
1
0
0
0
0
0
1
25
43
64
76
88
87
87
95
90
91
96
35
29
35
37
30
41
61
70
51
57
85
96
97
99
99
99
100
100
100
100
100
100
100
99
100
95
99
98
91
89
77
72
70
80
92
91
88
85
87
88
94
90
93
97
96
92
94
90
79
83
60
42
56
85
60
64
74
49
48
14
15
13
1
3
8
41
47
52
58
49
52
60
35
48
86
81
58
58
48
14
33
37
62
75
80
93
93
96
100
100
100
100
90
27
5
1
19
1
4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0.3
1.2
3.6000001
12
14.700001
0
1
14
0
1
16
49
81
80
92
82
54
65
51
31
15
23
25
32
9
3
2
7.8
9
79
100
100
94
99
95
97
99
99
98
99
86
94
100
99
100
100
100
100
100
100
97
99
98
96
89
82
96
71
39
19
17
12
12
7
4
12
9
28
10
19
16
20
11
23
56
96
100
92
88
28
14
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.2
0
1.2
5.1000004
15.000001
21.900002
3.3000002
4.8
20.1
28.800001
30.000002
30.000002
61
70
78
83
98
98
74
95
98
72
24.6
23.1
29
29.1
72
92
99
97
97
87
80
84
68
63
53
55
47
40
61
73
96
70
0
0
32
70
98
99
100
100
100
100
100
100
100
100
100
100
100
100
99
100
100
100
100
99
99
99
100
100
97
95
95
96
98
97
89
40
5
1
58
16.5
30
22.5
26.1
34
49
65
68
53
83
88
95
91
56
40
17
4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
12.3
19.5
28.500002
29.400002
29.400002
30.000002
41
81
29.7
29.400002
30.000002
30.000002
29.7
29.400002
29.1
30.000002
30.000002
39
41
43
30
56
89
97
90
45
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
28.500002
64
77
99
100
100
100
100
100
100
100
100
100
100
99
99
98
97
98
99
100
98
98
98
94
96
96
94
97
95
11
15
44
88
100
100
97
91
96
78
25
10
1
0
0
0
0
0
0
1
0
0
1
0.3
12
48
58
33
83
93
42
0
0
0
0
2.4
0
0
0
0
0
6
19
27
29
24
35
44
58
47
35
56
58
78
90
85
80
16
3
0
0
0
0
0.90000004
2.4
4.2000003
12.900001
25.500002
23.7
19.5
18.900002
23.7
28.800001
29.1
29.400002
29.400002
29.400002
29.400002
29.1
43
61
67
50
38
40
39
40
29.400002
29.400002
29.1
9.900001
6
5
2
5
0
1
0
0
0
32
28
55
60
12.6
6.3
0.3
0
0
0
0
0
0
0
0
5.7000003
11.1
25.500002
13.8
0
0
0.3
0
0
0
0.3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.2
2.4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.5
0.6
0
0
0
0
0
0
0
0
0
0
0
0
1.2
1.8000001
2.7
7.8
8.1
6.6000004
0
0
0
1.8000001
6.3
6.6000004
8.700001
5.4
3.9
7.8
9
16.5
21.6
23.7
21
21
22.800001
26.7
28.500002
29.400002
29.7
29.1
72
34
66
81
90
87
97
99
94
93
94
100
100
100
100
100
100
98
100
100
100
100
100
100
100
96
95
96
87
91
99
98
99
97
96
99
94
96
94
95
90
75
78
47
14
5
1
4
4
42
46
34
17
29.7
28.2
30.000002
30.000002
64
98
83
30.000002
29.7
57
67
24
34
9.3
0.3
13.8
25
23
29
54
53
77
98
85
94
99
99
99
99
97
98
99
99
99
99
95
75
66
84
66
93
90
84
47
29
36
26
19
10
35
41
46
39
46
54
55
84
62
78
74
88
90
68
98
92
97
96
95
86
91
20
3.6000001
8.700001
7.8
15.3
22.2
14.400001
21.300001
19.800001
25.500002
22.5
21.6
25.800001
28.2
25.500002
24.6
17.400002
23
76
93
99
99
99
97
86
4
3.9
2.7
8.400001
18
19.5
18.300001
19.2
21.300001
20.1
22.800001
18
13.500001
14.400001
17.400002
21.6
24.900002
15.900001
13.200001
11.1
6.9
49
75
15.3
11.1
4.8
5.7000003
15.6
25
30
50
26.400002
28.2
70
61
33
28.500002
27.300001
26.7
31
43
46
35
27
38
59
85
94
92
81
65
53
44
39
37
37
28
34
34
65
93
100
58
82
69
44
46
64
87
71
77
0
3
2
10
20
44
71
93
82
65
54
41
3
0
0
0
0
23
57
98
97
99
94
86
91
99
70
2
0.3
5.4
6
3
0
7.2000003
17.7
27.300001
29.1
30.000002
30.000002
49
79
87
85
95
98
95
78
87
97
70
60
48
41
23
8
62
98
100
99
82
67
5
0
0
0
0
9
23
53
47
46
33
49
41
20
21
28
41
60
99
96
81
84
88
75
68
58
66
38
39
79
97
91
80
82
86
72
20.7
20.400002
26.7
30.000002
29.1
29.1
64
29.7
23.400002
27.300001
47
85
100
100
99
70
22
23
1
16
33
43
67
88
78
91
83
16
2
0
2.4
12.3
13.500001
8.700001
6
14.700001
27.6
91
99
98
100
98
90
14
55
35
53
72
61
34
13
18
0
0
0
0
0
0
0
0
0
0
0
0
0
45
91
95
97
100
100
64
78
59
47
9.3
7
12.6
26
46
69
84
53
28
49
0.3
27.000002
65
83
91
95
100
100
100
100
100
97
30.000002
67
81
36
68
79
87
84
87
93
90
49
27
29
40
66
90
93
82
78
97
94
95
91
90
91
95
94
87
82
30
29.1
73
79
51
67
82
91
90
92
89
97
88
89
95
89
88
77
86
86
97
96
95
91
85
99
97
94
90
83
94
96
96
96
89
73
56
56
58
49
51
18
33
40
41
32
26
7
1
0
1.5
3
20.400002
29.400002
30.000002
30.000002
30.000002
30.000002
77
100
100
97
84
90
95
81
28.800001
25.2
6.6000004
0
0
1
34
40
43
67
93
97
98
98
92
99
100
99
97
68
91
93
93
27
0
2.4
3
2
0
2.4
6.3
10.200001
13.200001
34
82
80
17
1
39
81
90
93
94
94
77
83
77
77
55
5
0
0
0
0
0
3.9
18
26.1
29.1
29.400002
29.7
30
36
35
23
78
98
99
76
65
66
69
67
50
74
87
91
81
72
55
45
49
27
18
4
11
1
28
65
47
74
98
85
76
70
60
30
10
5
1
2
0
0
0.6
1.5
17.1
0.90000004
21.900002
43
28.2
21.300001
5.7000003
29.7
30.000002
30.000002
26.7
38
83
96
69
40
17.400002
29.1
30.000002
29.1
27.000002
28.800001
24.6
9.900001
1.8000001
8
0
11
44
76
82
92
95
93
99
94
92
92
96
84
48
65
69
48
39
26.1
26.400002
26.7
27.900002
28.800001
27.000002
27.000002
29.400002
71
96
88
84
79
92
99
81
75
82
59
83
95
97
98
99
98
91
78
47
28
1
1
0
0
0
0
9
64
87
96
78
34
14
3
0
0
0
0
1.5
4.2000003
1.2
0.6
2.7
21
16.2
29.400002
19.2
3
0
0.6
28.500002
30.000002
29.400002
30.000002
85
71
64
30.000002
24.6
17.7
10.200001
26.1
30.000002
30.000002
30.000002
26.1
4.2000003
12.3
18.900002
24.6
27.900002
29.7
47
21.6
39
69
41
49
52
41
13
2
1
0
1
4
0
0
0
9
1
3
4
0
0
8
26
43
52
44
28
51
76
48
44
3
2
2
0
25
50
49
31
37
38
14
25
32
35
26
89
84
92
67
34
22.5
28.2
33
67
62
61
61
98
94
83
53
44
51
80
89
85
84
92
95
87
39
56
54
44
66
55
53
88
98
89
96
98
99
92
80
79
74
75
85
88
84
83
82
88
90
93
91
95
90
91
98
100
100
100
100
100
100
100
100
100
100
98
97
93
77
76
77
61
44
45
58
70
75
81
76
67
28
62
73
64
41
16
0
0
17
14
25
41
30
29
39
33
34
55
83
50
65
49
51
70
76
38
24
1
0
2
12
23
22.2
25.2
27.000002
73
92
97
99
98
98
93
88
90
88
79
87
99
100
100
100
99
95
94
98
98
98
99
98
95
92
97
98
98
100
94
83
66
78
83
93
88
92
95
98
100
100
100
98
98
100
90
66
69
41
63
74
85
63
74
30
14
18
51
58
59
40
27.300001
9.3
1.8000001
1.2
0
60
86
70
56
63
24
52
21.900002
25.2
24
37
57
78
80
78
98
91
99
99
98
97
98
96
95
87
94
99
99
98
93
98
99
100
100
100
100
99
98
96
99
99
99
99
100
100
100
99
100
100
98
95
80
77
95
76
88
98
100
97
98
96
89
86
85
100
93
87
33
22
6
0
1
0
1
54
38
25
33
10
27
47
67
73
87
98
93
15.900001
51
93
35
45
82
58
51
45
73
81
78
86
97
97
93
88
31
28
69
43
50
85
90
71
59
98
54
31
34
34
42
53
91
25
22
30
53
73
60
71
71
66
64
78
78
60
54
35
35
36
42
66
59
84
71
44
32
2
0
0
13.200001
28.2
29.400002
29.7
58
87
83
85
91
93
80
76
38
30.000002
29.400002
30.000002
46
77
57
18.900002
18
25.500002
26.1
32
99
100
97
88
39
17
59
99
72
71
69
46
48
58
11
10
2
10
5
2.1000001
10.200001
17.1
24
24.900002
0.6
10.5
13.500001
15.900001
4.8
1.2
0
0
0
0
2.1000001
14.400001
21.900002
29.1
55
5
0.90000004
1
9
25.800001
24
9.900001
12.6
12
11.1
7.5000005
1
0
1
7
44
46
32
40
51
45
41
46
38
18.900002
27.900002
28.2
29.400002
29.7
29.400002
29.400002
30
27.000002
32
65
95
99
98
77
60
39
23
35
68
48
62
77
66
68
73
67
93
98
87
73
52
87
69
43
11
14
24
72
77
80
53
30.000002
30.000002
79
92
99
97
96
98
90
46
50
68
100
100
99
98
69
0
4
10
13
52
48
54
52
36
50
41
84
84
94
95
96
98
95
93
96
99
99
100
100
100
100
100
98
96
98
95
90
88
91
96
96
97
89
94
92
98
100
100
99
99
98
100
99
99
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
99
98
100
98
92
98
97
100
95
99
100
99
98
100
100
98
96
92
76
87
84
45
41
40
30.000002
29.7
29.7
29.7
29.7
29.1
28.2
21.300001
42
42
64
63
74
96
94
100
98
86
59
86
88
75
37
20
21
47
52
53
60
30
17
7
6
7
6
78
81
77
89
91
86
92
97
99
87
56
80
82
60
38
46
90
98
98
74
67
95
100
100
99
100
100
97
99
84
100
99
99
99
100
100
100
100
100
98
84
87
61
33
100
100
99
68
32
26.1
19
17
15
97
81
94
86
22
16.5
12.900001
10.200001
11.1
10.8
17.400002
25.2
25.800001
26.400002
28.800001
27.900002
28.800001
28.2
28.500002
29.400002
28.800001
28.500002
29.1
29.1
34
38
67
60
56
38
42
44
50
46
3
4
1.8000001
1.2
5
39
54
37
35
45
26
21
53
77
89
19
51
31
34
52
37
32
35
42
30
18
44
63
74
69
76
79
74
83
98
99
63
85
68
56
87
62
60
31
14
24
30
17.400002
24
27.300001
26.400002
22.800001
24.300001
4.5
15.900001
21.900002
23.7
23.400002
52
68
68
85
92
63
61
31
29.400002
30.000002
30.000002
29.7
27.000002
17.1
20.400002
8.400001
0
0.90000004
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.2
2.1000001
7.2000003
10.8
19.800001
13.500001
0.6
1.2
0
0
5.1000004
6
9.3
13.500001
21
28.2
28.500002
28.500002
26.1
16.800001
13.200001
1.2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
0.3
2.7
3.6000001
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2
36
66
66
30
52
62
31
32
36
26
42
26.7
27.900002
34
52
35
25
64
77
94
80
13
5.1000004
1
0.3
0.90000004
9
16
41
12.900001
22.2
25.800001
24.900002
24.300001
18
9
1
1
0
2.4
8.1
9
8.1
6.3
11.400001
16.2
24
24.300001
19.2
15.900001
12
14
10
27
35
56
38
30.000002
28.800001
24.900002
21.300001
23.7
20.1
20.400002
10.5
9.3
0.6
0
0
0
0
3.3000002
14.700001
25.800001
27.900002
24.300001
27.000002
27.6
21
23
24
5
12.900001
15.3
17.1
25.800001
27.6
29
71
88
71
32
27.300001
26.7
29.1
28.800001
22.800001
12.900001
10.200001
6
1
9
31
56
12
1
2
5
19
45
43
55
75
62
77
68
42
34
12
8
27
36
35
35
40
47
49
61
51
22.5
15.900001
7.2000003
0.6
22.800001
22.5
26.1
27.300001
24
23.400002
27.900002
28.800001
26.7
27.000002
16.2
10
22
36
54
41
82
90
89
97
73
52
73
82
63
37
28
18
28.2
29.400002
29.7
29.7
29.400002
30.000002
28.800001
44
48
48
83
95
88
99
100
100
100
100
99
96
100
98
98
98
91
98
92
100
99
100
100
100
99
100
99
89
99
98
83
80
60
42
32
51
66
53
55
40
92
97
93
71
48
33
49
31
27.000002
11
26
63
74
63
33
27.000002
58
38
20.400002
27.000002
25.2
28.2
14.700001
7
21.300001
20.7
18
12.6
3
0.3
0
15
39
38
43
28
52
53
58
68
8
2.7
19.5
26.1
25.500002
27.6
27.6
47
56
24
27
31
28
47
29
33
51
56
71
78
41
45
57
84
41
26
9
1.8000001
9.900001
28.800001
30.000002
29.7
28.800001
2
2
15.3
25
6.3
29
48
81
88
74
76
55
75
95
80
30
23
7
11
8.400001
25.500002
29.7
29.400002
29.1
19.800001
0.6
2.7
0.90000004
0.90000004
6.9
12.6
6.6000004
4.8
4.8
4.5
18.900002
20.400002
26
27
27
27.300001
20.400002
21
21.900002
39
33
29
30
55
75
87
53
8
12
3
21
19.2
8.400001
23
27
79
62
29.7
81
29.7
41
51
29
82
97
95
69
39
37
27
74
84
45
63
21
23
22
29
28
14.700001
20
50
39
29
32
34
7
10
8
8
15
9
8
9
16
22
12
15
11
22
35
20
32
13
16
45
39
31
42
36
26
7
3
6
13
22
3
0
0
0
0
29
23
5
13
14
1
4
25
37
32
25
11
1
2.7
12.900001
15.6
2.7
0.3
1.2
1.5
0
0
0
0
0
0
28
32
14
31
29
47
18.6
7.2000003
4.8
0.3
0
5.7000003
9
20.400002
29.7
29.7
29.7
41
51
28
15
25
28
14.700001
15.900001
8.700001
9.900001
21
25.800001
24.300001
14
12
16
11
24
35
49
23
32
57
88
97
92
99
93
26
75
60
53
56
21
26
39
65
58
45
27
24
72
52
4
0.6
4
40
83
93
91
75
86
76
85
94
97
94
98
85
98
98
99
100
100
99
100
100
100
100
100
100
100
94
98
100
100
100
100
99
85
67
68
90
62
50
29
32
42
64
70
61
42
60
62
49
21
63
81
82
92
82
73
62
33
31
26
15
14
24
23
21
22.800001
27.6
29.1
16
20
28
23
5.4
17
31
39
57
68
82
93
57
58
63
70
58
40
15.900001
27.900002
51
27.6
63
69
54
30
13.500001
8.1
22
41
36
23
21
14
14
15
19
23
38
48
79
38
30
22.5
21
18
15
14
4
1
1.2
2.7
3
1
1
0
0
0
15
31
63
88
57
60
21.6
24
31
18.300001
19.800001
16.2
15.900001
10.5
5.4
24
69
69
26
19
45
25
32
27
18
11
5
37
38
31
16.5
15
9.900001
32
40
45
29.1
28.800001
53
87
93
67
71
49
54
83
59
72
91
94
90
100
100
99
62
36
34
30
38
91
79
45
69
99
100
100
99
98
83
76
73
0
0
0.3
2
17
37
54
53
54
44
20
21
22
35
6
1.8000001
0.90000004
1.5
1.8000001
0
11
0
0
0
0
0
17
17
30
7
11
10.5
17.400002
27
43
17
7
11
7
5
3
0
0
0
1.5
3.9
8
25
30
54
29
9
9
7
6
15
7
3
9
8
0.90000004
2.1000001
2
2.1000001
0.3
0
0
0
0
0
0
0
0
0
1
3
20
14
4
63
92
98
93
93
100
100
100
100
100
99
100
100
99
99
99
100
100
100
100
100
98
92
94
22.800001
24.6
27.000002
26.1
25.800001
26.400002
38
54
42
25
11
6
3.9
8.1
5.7000003
4
4
3
1.2
24
55
60
75
63
62
55
83
95
97
93
96
99
99
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
80
56
66
70
77
99
100
100
100
100
100
100
100
100
98
100
100
100
100
98
100
100
100
100
100
100
100
99
97
97
95
99
100
100
100
99
99
100
99
100
100
99
99
99
84
18.900002
20.7
15.000001
20.7
29.400002
28.2
47
47
98
97
100
100
100
100
100
98
99
89
98
95
95
98
81
24
32
13
33
18
45
25
20
17.400002
43
43
55
41
30
22
13
16
13
10
55
74
99
96
73
31
30
33
22
23.1
24.6
18
15.000001
11.400001
10.8
6.9
9.6
7
8.1
5.1000004
8
26
27
35
58
83
71
53
39
45
39
27
30
16.5
49
12
15.000001
30.000002
30.000002
28.2
27.000002
24
59
74
86
100
97
71
42
39
29.400002
37
85
46
33
41
44
27
19
12
10.8
17
54
61
57
58
29
11
22
17
25
8
4
0
8
36
36
30
30
34
17
33
28
19.2
15.6
12
2.1000001
0
0
1
0
6
9
22
1
0
0
0
26
27
22
33
70
35
29.400002
28.500002
10
1
0
2.4
22
32
35
32
28.2
33
29.1
6
9
16.5
14.400001
13.500001
27.6
32
66
93
35
45
12
14.1
17
19
17
11
15.900001
15.6
10
8
6
13
7
6
0.3
5
32
33
37
42
71
93
39
46
46
28
10.5
11.1
6.3
1.5
0
1
5
2
0
0
0
9
19.800001
22.2
15.000001
17.400002
39
41
38
34
44
67
36
40
72
33
33
44
51
67
95
88
96
94
50
80
91
85
50
31
55
37
25
55
35
24.6
20.7
16.800001
11.400001
13.500001
15.3
15.900001
16.5
10
2
1
0
3
0.3
1.5
22.5
29.7
29.400002
30.000002
38
56
61
93
98
99
91
84
27
19
18.900002
21
17.7
8.400001
3
3
3.3000002
1.8000001
6.3
10
17
11
15.000001
9
18
14
28
32
54
48
36
17
50
43
26
45
67
83
95
98
93
68
23.7
28.800001
29.400002
29.7
29.400002
59
80
91
98
98
100
100
99
98
99
99
99
87
94
96
98
87
91
98
89
74
83
100
100
96
100
98
99
97
67
72
36
28
23.7
46
26.7
22.800001
26
97
100
100
100
100
100
98
99
99
91
26
0.90000004
22
44
56
57
40
68
36
8
2
1
0
0
0
0
0.3
14.700001
18.6
3.9
0
0
0
4.8
20.1
12.900001
9.900001
6.3
29.1
30.000002
30.000002
29.7
28.2
29.1
29.1
27.900002
23.7
9
0.6
6
8.700001
5.1000004
0
0
0
0
0
0
0
0
0
2
2
8
13
13.8
9.6
11.1
26
28.500002
27.000002
29.1
29.7
29.400002
30.000002
71
26
22.5
38
12
34
75
35
14
13
10
48
74
40
25.800001
6
9
9
8
4
5.7000003
0
0
0
0
0.3
0
0
2
0
0
1
0
0
0
0
5
5
8
14
10
3
6
4
6
2
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
4.5
4
22
9
9
0
0
0
0
0
0
0
7
51
82
61
44
13.8
7
14
30
35
67
26
23
26.1
23
14.1
12.6
0
0
0
0
0
0
0.6
5.7000003
2
6
4
2
4
37
100
94
64
31
30
43
42
28
25
11
12
5
4
4.2000003
3.6000001
3.9
5.4
13.8
10.200001
12.3
11
1.2
0.3
0
0
0
2
27
33
1
29
14
0
0
0
0
0
0
0
0
0
0
2.7
0.6
0
0
0
0
0.6
9
35
30
53
56
12
15
18
14
3.9
0
0
0
0
0
0
0
0
1
1
7
33
36
2
3
5
9
6
18
10.200001
16
14
16
11
1.2
5
5
9
0.6
1.8000001
42
30
31
52
97
98
98
69
16
5
17
22
19
8
10.5
2
0.90000004
0.6
0
0
0
0
0
0
0
0
0
0
0
1.8000001
5.4
5.1000004
4
6
10
15
34
10
23
5.7000003
4.8
7.8
8
12.3
21.300001
6.9
0
1
17
40
35
16
10
6
3
12
21
15
20
19
28
38
36
18
7
2
2
6
17
26
31
32
22
22
13
11
6
5
3
0
6
19
27
26
16
9
2
4
6
1
5
6
4
1
3
1
0
0
0
0
0
0
0
0
0
0
0
0.90000004
5
15
8.700001
9
27
27
15
15
23
33
36
37
23
15
11
11
16.5
24.300001
61
98
86
47
62
75
96
81
85
89
74
57
96
94
93
89
83
72
100
99
98
97
100
100
99
99
99
85
33
6
23
15
18
18
21
16
11
26
34
29
52
33
8
4
4
1
0
0
0
0
0
9
13
3.6000001
40
28
12
1
0
0
0
1.2
43
26
29
1
13
71
99
100
100
100
100
98
100
100
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
98
99
100
100
100
100
100
100
100
99
100
99
95
90
40
33
64
50
69
96
81
100
100
100
100
100
100
100
100
100
100
95
99
95
75
67
72
70
84
69
61
47
46
41
56
88
93
53
76
70
99
100
99
99
98
93
97
99
56
75
36
32
21
42
35
36
27.000002
23.400002
24
25.2
22.2
30
58
60
58
98
100
100
97
14
13.200001
13.200001
8.700001
9
30
47
26
11
16.2
16
12.900001
1.5
0.3
0
1
4
2
0.3
2.1000001
8.1
21.6
24.300001
21
9.3
4.8
9
10
12
37
70
77
83
47
3.6000001
11.1
23.400002
17.400002
24.300001
28.2
29.7
29.7
49
93
100
100
98
89
81
96
100
96
91
79
81
94
91
54
64
77
74
50
46
70
73
94
90
75
23
9
14
17
13
35
34
15
24
19
48
14.400001
23.7
41
30.000002
29.7
27.900002
27
52
47
75
93
92
81
49
34
19
6
4
0
0
0
0
28
43
5
44
66
26
3
3
4
5
7.8
8.700001
4.5
8.700001
0.3
4
16
66
87
92
48
3
9
13
11
25
35
28
35
24.6
25.800001
24.900002
30
33
35
50
40
40
17
28.2
26.7
27.6
27.6
27.6
26.400002
18.300001
3.6000001
2.1000001
3
0
0
0
3.9
3
3
6.9
27.300001
28.800001
30.000002
30.000002
30.000002
30.000002
29.7
29.7
30.000002
30.000002
29.7
27.900002
22.800001
4.2000003
0.3
0
0.3
10
9.6
26
26
32
25
20.1
27.000002
29.7
30.000002
30.000002
65
70
100
96
88
54
80
95
98
88
63
40
29
25
36
15
24
88
98
100
100
100
100
99
100
100
98
95
95
92
82
78
82
50
29.1
29.7
61
63
29.400002
85
64
29.1
44
68
100
87
19
42
12
2
0
1
3
7.8
13.200001
11
50
34
75
75
91
96
68
34
32
22
12
3.3000002
2
1
0
0
0
0
0
1
2
5
26
47
72
93
80
78
41
53
70
20.7
13.500001
15
10.200001
12
34
35
28
28
28
17
25
45
38
38
47
42
35
21
13
15
25
31
66
36
20
19
4
4
5
6
9
11
2
1
0
0
2
18
0
2.4
9.6
27.300001
16.2
2.7
0
0
0
7.5000005
13.8
7.8
1.2
0
0
0
2
0
11.700001
22.2
16.800001
16
44
63
69
65
60
35
36
54
60
28
73
52
45
35
52
69
90
98
98
98
84
66
71
45
34
21
12
10
16.5
18
16.800001
15.900001
10
24
19
23.1
18.6
15.900001
11.400001
12
10
14
5
2.1000001
18
26.7
29.7
29.1
29.400002
28.500002
62
75
76
72
80
72
31
12
18
22.5
30
27
39
34
9.3
19.2
12.3
1
2
4
58
89
100
100
100
97
53
39
79
88
89
81
48
66
50
73
77
92
98
97
75
60
98
100
100
100
100
100
100
100
100
100
100
100
100
99
80
24
17
24
34
38
29
21
9
8
6
0
40
46
56
47
29
27
37
48
31
14
28
39
24
22
22
9
4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2.4
3
7.5000005
22.800001
27.900002
26.7
15.900001
6
28.2
30.000002
29.1
27.000002
18.300001
6.9
4.5
19
16
26
16
16.800001
19.2
14
26
16
1
0
46
91
93
16
27
31
12.900001
18.6
3.9
0
0
0
0
0
5
10
8
12
21
12
10
11
11
41
88
91
88
16
1
3.3000002
11.1
21
11.700001
5.1000004
5.1000004
14.700001
29.400002
30.000002
29.400002
20.1
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
48
76
92
96
98
97
92
63
67
37
25.2
12.6
39
67
99
100
100
100
99
95
15
0
0
0
1
5.1000004
10
4
41
26.1
30.000002
29.7
29.7
25.500002
27.900002
29.1
29.7
29.400002
32
78
100
100
100
100
100
100
100
100
100
100
100
100
100
98
99
77
76
56
64
32
41
78
49
100
97
100
95
96
98
100
99
99
99
100
98
97
98
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
100
99
98
96
99
94
92
97
92
87
81
78
90
89
94
90
100
100
100
97
98
99
100
100
99
99
21
66
56
16
12
13
13
20
1
0
0
0
0
0
0
0
0
1.5
0.6
0.3
0
0
1
71
83
93
43
28.2
27.300001
27.300001
27.6
27.000002
21
32
9
26
20.7
23.7
67
100
80
31
17.7
27.000002
24.900002
17.7
12.900001
38
50
19
9
1
0
1
0
0.3
0.3
0
3.6000001
30.000002
64
94
55
46
43
23.1
24.900002
27.6
30.000002
29.400002
27.000002
27.6
30.000002
30.000002
39
29.7
34
61
88
92
98
65
94
93
77
90
92
80
74
61
40
18
6
10
16
21
11
7
21.300001
29.400002
30.000002
28.800001
27.300001
29.400002
28.500002
29.400002
26.1
10.200001
24.900002
27.000002
28.800001
25.2
27.000002
27.6
28.500002
29.7
27.6
18
20.1
21.6
28
25
43
25.800001
28
33
85
48
17.400002
33
56
57
98
99
98
98
84
98
95
92
30
20
33
41
37
42
42
14
8
7
7
0
1
0
0
0
26
26
31
39
54
65
97
98
100
100
100
98
94
96
74
45
45
30.000002
44
71
93
98
100
99
94
90
64
92
94
93
35
15
13
27
27
38
17
5
10
14
9
3
0
1
6.9
26
48
12
26.7
29.400002
46
75
20
27
36
42
53
42
22
46
57
68
74
98
98
59
0
0
0
0
0
0
1
0
6
12
12
12
54
88
39
22
18
16
1
4
6
6.6000004
3.9
0
0
0
0.3
0
0
0
0
1.8000001
2.1000001
6.9
5.1000004
0.90000004
0
0
0
0
0
0
1
7.8
23.7
24
20
19
28.500002
46
100
100
100
99
71
24
6
0
2
15.3
29.400002
29.7
54
86
100
47
29.1
29.400002
15.900001
10.8
6.9
19
16
17
18
23
9
4
2
2
0
0.3
0
2
2
0
20
39
57
45
60
50
53
44
18
13
17
14
22
3
3
4
48
37
23
12
8
9
6.3
6
16
74
91
81
86
90
29.7
30.000002
28.2
34
50
80
99
99
99
99
99
100
99
99
98
48
40
56
55
30
87
72
80
68
50
48
62
55
34
14
2
0
0
1
6
12
5
5
21
52
40
69
90
82
83
55
78
70
72
92
94
98
95
98
100
100
100
100
100
100
100
100
100
99
98
99
100
100
100
100
100
100
100
98
98
95
94
98
100
100
99
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
69
86
71
75
70
48
67
89
64
19
11
1
49
56
56
8
8
12
13
26
15
9
4
0
0
0
0
0.90000004
3.3000002
0
0
0.3
1
14
28
41
40
68
75
65
84
88
86
87
88
89
97
95
91
38
7
20
20
0
0
0
1
8
12
22
4
0
0
0
1
0
0
0
0
2
41
91
90
88
35
27.300001
21.300001
23
58
70
87
65
26
0
0
2.4
6.6000004
6.3
0
0
0
0
0
2.4
8.1
8.700001
5.1000004
0.6
0
17
6
2
2
2
0
0
0
0
0.3
4.5
14.1
25.500002
28.800001
29.7
36
57
71
87
79
42
30
21
36
35
31
32
11
0
28.800001
26.1
2.4
1
1.2
0
0
0
0
0
0
0.3
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2.7
16.2
27
29.7
30.000002
30.000002
30.000002
30.000002
29.7
29.1
24.6
21
21.300001
26.7
26.1
87
98
95
99
96
99
100
100
100
100
99
100
98
100
98
98
100
100
100
99
99
94
48
35
39
12
19
21
31
27
65
81
16
4
4
0
0
2
35
94
100
99
61
100
68
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
2.7
10
8
5
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0
0
0
0
0
0
0
0
0
0
0
0.90000004
8.1
15.6
18.900002
20.1
9.900001
0
0
0
0
0
0
0
0.3
1.2
4.8
9.3
25.800001
28.2
28.2
29.1
26.400002
29
53
73
83
82
73
37
21
2.4
4
9.900001
9.3
9.900001
18
36
78
95
99
96
80
90
100
100
99
73
38
5
10
18
26
17
37
73
82
48
42
32
48
58
66
68
93
63
48
22
38
18
0
1
6
17
16.800001
30.000002
30.000002
30.000002
60
87
89
94
93
98
97
87
46
74
88
95
99
99
96
99
99
63
30.000002
30.000002
29.400002
19.5
9.3
6.6000004
2
9.900001
13.500001
14.400001
22.5
15.6
0
0
0.6
24
83
85
2.1000001
0
10.5
12
4.8
11.400001
15.3
13.200001
9.900001
27.300001
28.800001
30.000002
30.000002
30.000002
30.000002
75
72
29.7
29.1
43
98
98
82
12
19
12
6
4.5
2
0
0
0
0
0
24
40
60
69
72
63
78
86
64
85
80
91
53
19.800001
64
19
15
7.2000003
12
3
24
38
79
95
98
99
98
92
87
99
100
100
100
99
36
5.4
9.6
21
69
39
34
27.6
26.7
9
0.90000004
0
0
0
0
0
0
0.3
6
11.400001
7.2000003
6.6000004
9.3
13
19
8
26
14
21
25.500002
29.1
29.7
30.000002
30.000002
36
55
59
61
66
36
32
17
0
0
0
1.8000001
23.7
24.6
23.7
25.800001
22.2
16.5
14.1
19
1.2
0
0
0
21.300001
20.7
7
20.7
28.500002
47
33
57
61
10.8
0
0
0
1
67
99
94
91
95
93
87
88
92
83
82
79
88
95
97
97
97
86
62
20
6
2
0
0
34
81
57
51
46
0
0
0.90000004
29.7
30.000002
30.000002
30.000002
30.000002
30.000002
73
100
99
99
100
98
14
18
37
10
6
9.900001
25
54
44
87
82
73
59
24.300001
22.5
23.7
25.500002
27.300001
29.400002
29.7
30.000002
30.000002
29.7
28.800001
29.7
24
13.500001
0.3
0
0
0
4
50
42
96
59
16
6
7
2
0
0
0
0
23
16
5
2
10
32
78
93
89
79
38
34
42
31
51
73
70
78
71
75
61
76
70
81
90
92
79
91
87
81
74
97
99
100
99
100
96
97
97
97
96
95
97
98
99
99
100
100
99
97
98
88
73
74
94
99
84
79
60
52
86
99
98
95
61
40
24
11
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
5.7000003
9.900001
17
10
0
38
0
1
0
39
16
14.1
13.8
3.9
23
27
39
46
29.1
29.400002
36
83
26.400002
16.2
14
25.800001
30.000002
30.000002
46
92
97
100
97
90
91
84
44
57
85
90
62
49
34
59
57
32
10
4
1
4
4
0
0
0
0
5
5
0
3
5
6
0
0
0
0
8
27
74
91
88
64
88
100
100
100
99
99
99
99
90
69
60
51
75
90
85
83
29
14
74
96
80
73
25
26
35
34
38
39
9
12.900001
17.7
27.6
45
66
85
88
97
93
95
93
83
74
88
81
99
100
99
100
100
100
99
97
95
90
94
94
95
91
98
95
93
86
92
97
97
93
99
89
99
99
99
99
99
99
99
99
98
98
88
85
93
85
93
98
100
100
98
98
100
99
100
100
100
100
100
100
100
100
100
100
99
98
80
71
46
43
28
31
29
19
13
0
0
0
0
0
0
0
0
0
0
7.8
16.5
25.500002
20.400002
38
19
1
3.9
7.8
21
27.6
26.400002
36
86
87
30.000002
30.000002
29.7
30.000002
29.7
27.300001
26.1
28.2
28.2
25
14.400001
9
2
26.7
29.7
56
61
57
89
58
19.5
18.6
23
23.7
40
74
94
92
89
100
99
99
91
62
38
41
20.7
14.400001
37
47
67
69
94
98
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
100
99
99
99
97
97
99
100
99
88
88
91
57
18
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
14.700001
29.400002
30.000002
28.2
35
73
30.000002
30.000002
28.500002
30.000002
30.000002
30.000002
38
30.000002
29.7
60
31
30.000002
78
97
100
100
100
100
100
100
99
100
100
92
63
21.300001
17.400002
23.1
23
57
53
32
39
82
74
59
43
44
5
17
16
0
0
0
0
0
0
0
1.8000001
0
0
9
9.900001
20.400002
29.400002
28.2
27.000002
23.7
17.400002
10.5
11.700001
23.400002
23.7
25.800001
21.6
18.900002
14.400001
19.800001
60
83
28.500002
28.500002
29.1
27.900002
29.400002
28.2
27.6
22.2
38
42
29.7
39
82
89
56
55
81
87
99
100
100
100
100
99
95
29.7
22
58
82
95
95
97
97
88
54
38
30
5
0
0
0
1
17.7
30.000002
30.000002
30.000002
30.000002
30.000002
38
34
30.000002
46
35
38
30.000002
55
68
61
99
98
90
94
79
30.000002
17.7
0
4.2000003
74
96
52
24
17
0
0
0
0
0
0
0
0
0
0
0
0
0
2
4
7
10.8
11
8
18.900002
30.000002
30.000002
30.000002
46
36
37
34
32
59
79
95
98
100
99
99
98
99
99
99
100
100
99
99
100
100
100
100
100
100
99
99
98
99
99
98
98
95
76
50
48
46
28
6
4
13
16
15
7
1
0
0
0
0
1.5
9.900001
21.900002
19.2
11.700001
22.800001
26.7
28.500002
27.300001
16.5
6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.8000001
2.7
3.3000002
1.8000001
3.6000001
0
0
0
0
24
18.6
1
2
0
1
1
1
4
17.1
8.400001
1.5
21.900002
29.400002
29.7
29.400002
83
100
100
100
96
66
26
19
0
0
3.3000002
27.300001
30.000002
30.000002
30.000002
36
46
79
98
99
30
13
49
77
82
43
11
4
1
7
70
87
66
89
41
60
85
69
99
89
86
92
85
75
49
77
79
71
59
27
8.700001
2.4
80
88
93
85
82
53
53
42
40
51
53
56
71
82
94
77
61
39
6
1
1
0
0
23
38
62
80
96
96
97
94
95
95
94
97
94
93
97
97
96
94
94
95
97
96
97
93
99
96
91
92
91
89
83
89
95
97
99
100
100
100
100
98
99
100
100
97
99
99
98
99
100
100
100
100
100
100
99
100
100
100
100
99
98
71
51
70
75
80
80
85
56
39
35
34
37
80
73
94
87
92
85
83
78
62
40
40
44
97
94
41
40
41
27
25
14
30
56
68
66
79
75
56
62
55
63
56
14
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2.4
0.6
3
25.500002
60
53
79
96
99
98
88
63
36
19
37
55
83
88
65
2
0
0
0
0
0
5
13
23.1
49
5.4
5.7000003
0
0
0
3.3000002
3.6000001
59
84
100
99
100
99
97
90
93
89
62
33
10
11
0
0
0
0
0
0
0
0
0
0
0
0
0
7.2000003
10.200001
11.1
5.4
7.5000005
16.800001
17
37
81
93
88
95
95
85
88
91
82
88
83
83
75
67
51
55
2
2
0
0
0
0
2
5
22
5.1000004
0.90000004
0
0.6
17.400002
14.400001
0.6
0
8
9
29
29.7
22.800001
11.400001
13
13
18
23
24.900002
25.800001
43
54
55
51
32
18
25
12
27.300001
31
81
97
97
77
77
85
100
94
32
23.400002
9.6
6
4
5
18
79
99
100
99
99
100
95
98
100
100
100
99
100
100
100
99
100
98
96
99
84
54
1
0
0
0
0
0
0
6.9
10.8
12.6
15.900001
74
89
84
79
57
44
40
19
46
71
71
67
69
89
99
99
99
100
98
96
83
93
78
71
81
88
59
58
55
38
14
5
1
15
97
84
24
64
82
71
77
85
69
82
88
92
88
69
44
88
88
85
85
82
79
97
99
100
99
100
100
100
100
100
100
81
0
0
2
5
1
0.6
15.000001
26.7
28.500002
50
89
27
19
29.7
73
96
95
97
99
100
100
100
100
100
100
100
99
99
97
75
69
88
93
91
93
96
98
98
85
87
89
83
87
80
80
94
92
96
84
66
47
39
34
54
66
68
84
83
39
28.500002
29.400002
59
83
91
92
94
92
92
91
93
96
97
91
66
31
26.7
11.700001
1.5
0
0
0
0
0
0
3
19
27
8
9
15
26
24
26
32
30
3
2.1000001
12.6
17
34
18.300001
16.2
12.3
3.3000002
3
5
5.1000004
6
11
12
0
0
8
4
7
4
16.800001
46
2.1000001
0
83
85
54
97
99
100
86
44
10.5
5
4
16
17
28
58
46
21.900002
54
98
100
99
99
99
94
68
83
94
88
64
31
28.2
29.7
30.000002
30.000002
30.000002
70
100
100
100
100
100
100
100
100
60
65
60
27.300001
29.7
29.400002
28.800001
28.800001
29.7
29.7
30.000002
29.400002
31
47
52
20
17
8
9
59
92
98
73
62
59
68
31
8
0
0
0
0
0
18
90
100
100
100
100
100
100
96
78
30.000002
29.400002
29.7
38
25.500002
29.7
56
48
29.7
43
0.6
61
99
99
99
99
99
92
11
14
27
58
88
81
84
85
84
81
82
74
68
42
28.500002
29.400002
16.5
8.400001
6.9
7.8
13
70
73
69
89
93
100
100
100
100
100
98
93
83
61
64
86
83
98
100
99
100
100
100
97
99
97
98
99
99
99
99
99
99
99
99
99
99
94
75
41
32
45
34
30
36
5
0
1
1
0
1
2
5
20
38
36
40
41
40
40
40
40
41
47
44
46
41
42
39
21
6
1
17
31
24
10
8
5
2
1
0
0
0
7
0
0
0
0
15
0.6
2.1000001
5.4
5.7000003
0.90000004
0
0
3.6000001
0
4.5
13.8
0.6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0.3
6.3
10.5
7.5000005
4.8
5.7000003
6.3
5.1000004
3.3000002
0
0
0
0
0
0
3
18
22
60
75
77
65
61
66
88
82
71
72
91
92
59
9
0
0
3
0
0
0
0
0
0
0
2.4
1.5
0.3
0.3
0
0
0
0
0
1.5
4.5
11
16
33
59
94
98
96
98
95
98
95
95
74
29.7
29.400002
29.7
29.1
28.500002
26.400002
17.400002
3.9
0
0
2.7
12.900001
3.3000002
11.1
9.6
27.6
28.800001
28.2
24.900002
28.2
32
53
48
44
2
0
0
5.7000003
29.7
28.2
27.6
25.2
29.7
29.1
29.7
30.000002
76
98
96
100
18.900002
25.2
85
56
25.800001
54
80
91
94
98
96
90
52
83
92
36
42
54
68
88
95
99
99
53
81
100
100
99
99
100
100
100
100
99
51
9
22
30
22
10
41
34
1
18
49
83
95
61
52
88
99
100
100
97
75
44
19
4
2
4
3.3000002
22.5
24.300001
30.000002
30.000002
54
94
96
100
100
100
100
100
98
92
93
84
31
13.200001
16.5
26
28
6.9
26.1
28.500002
15.000001
27.000002
30.000002
84
30.000002
29.7
23.1
25.500002
20.1
5.1000004
9.3
2
9
3
0
7
30
67
81
95
99
90
91
83
56
18
0
0
0
0
0
0
15
42
64
49
14
0
0
0
0
0
0
3.6000001
6.6000004
8.700001
6.9
6
4.5
21.900002
95
63
88
82
70
35
85
26
14
1
0
0
0
0
0
0
0
0
0
0
10
14
9
14.700001
21.300001
38
52
21
12
3.9
21.300001
30.000002
30.000002
30.000002
53
95
100
100
100
100
100
100
100
100
100
98
99
97
98
98
97
81
74
64
53
93
90
94
94
76
27.6
26.1
45
98
96
83
83
92
97
94
93
80
72
84
74
80
86
75
52
66
95
95
88
84
57
47
67
79
77
90
78
57
51
62
68
18
11
8
0
0
0
0
0
0
6
2
0
30.000002
48
77
92
98
97
97
98
98
100
99
100
100
100
96
79
93
98
100
100
100
96
71
75
90
76
76
89
98
72
92
95
77
64
35
75
91
86
88
92
93
83
98
100
100
100
100
100
100
99
100
99
99
99
99
100
98
96
95
91
96
96
98
99
98
94
97
96
88
80
78
88
81
74
82
87
96
96
89
84
77
64
67
59
62
86
85
79
80
82
83
87
84
84
84
63
52
48
72
85
93
87
71
64
74
68
78
45
76
28
14
27
28
19
16
9
17
57
66
19
31
40
47
57
81
89
60
46
28
40
29
25
45
56
45
38
50
67
56
74
85
86
79
86
95
77
84
99
75
83
81
72
42
97
53
41
58
49
63
80
88
72
49
75
99
100
100
100
100
100
100
99
75
47
25
15
9
1
0
0
1
0
0
0
0
0
0
4.8
0.90000004
1.5
3.9
9.6
9
0
0
2
16.5
67
88
92
96
94
96
96
79
81
42
0
0.3
10.200001
25.2
21.300001
24
20.7
7.5000005
19.5
25.2
20.1
8.400001
19.800001
15.3
15.3
18.6
16.800001
23.1
30
50
59
59
58
17.7
26.7
26.7
26.7
27.6
25.800001
16.800001
26.7
29.400002
43
59
74
72
78
97
88
35
80
65
80
77
70
62
73
95
99
60
30.000002
30.000002
30
58
40
20.1
12.6
16.2
7.5000005
23
25
28
19.2
25.800001
15.6
23.400002
29.400002
46
93
99
99
99
86
13
0
9
31
47
82
79
80
85
84
63
47
11
27
13
5
0
0
0
0
0
0
0
2.4
25.800001
9.6
2.4
15.000001
29.400002
30.000002
33
77
42
14
7
66
99
100
99
100
58
68
35
30
35
43
79
97
98
99
100
100
98
96
97
98
65
55
14.700001
53
32
28.500002
40
63
59
75
86
61
49
52
69
70
60
77
70
71
87
97
94
33
2
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
9.3
27.000002
27.300001
2.1000001
10.200001
29.1
29.7
29.400002
54
30.000002
29.1
30
67
21
20
39
55
20.7
6.3
15
12
47
71
69
76
68
37
23
1
0
0
0
0
0
0
0
0
0
0
0
0
13.200001
28.2
40
74
27.900002
30.000002
46
80
90
96
88
93
94
96
97
98
4
0
0
0
7
4
6
0
0
0
0
0
0
1
0
0
5.1000004
27.6
29.7
29.400002
30.000002
30.000002
30.000002
30.000002
96
100
95
99
32
28.800001
4.2000003
0
6
85
96
88
0
0
0
0
9
17
19
9
12.6
10.8
29.7
3
21.300001
29
0
28.2
48
30.000002
28.800001
30
28.500002
29.7
29.400002
26.7
29.400002
30.000002
30.000002
30.000002
29.7
29.7
38
93
94
25
23
37
66
72
88
11.700001
2.4
4
12.6
11.400001
0
1.8000001
0
0
2.4
0
1
2
2
2
23.1
27.000002
58
62
64
50
25
61
62
42
57
83
83
98
99
99
98
100
100
96
88
42
40
9
0
0
1
8
33
61
100
99
99
99
98
97
95
97
98
94
100
97
93
97
95
94
93
98
99
99
99
99
99
100
94
99
84
1
0.6
5.1000004
3.9
5
0
0
0
0
12
0
0
0
0
0
0
30.000002
30.000002
81
95
97
99
98
99
100
100
100
99
79
65
52
43
47
52
61
31
27.900002
28.500002
29.7
29.400002
17.7
80
91
94
98
97
93
92
31
18
15
20
38
46
48
41
49
79
73
63
42
25
36
21
7
9
2
17
73
53
15
15
14
5
12
42
65
82
85
91
93
93
96
96
99
93
83
27
5
1
25
74
53
97
100
99
97
99
98
99
99
99
100
99
100
100
100
99
100
100
100
100
100
100
97
91
95
97
93
82
45
3
0
0
0
0
0
0
13
50
86
93
82
99
100
99
96
54
42
62
43
81
84
69
61
50
60
72
72
31
1
13
34
73
61
50
25
10
6
6
4
0
1
36
38
2.1000001
17.400002
9.3
0
8.1
25.800001
29.7
30.000002
29.7
46
58
72
63
84
99
100
100
99
95
76
37
13
50
98
97
98
98
93
93
94
93
98
93
91
96
99
99
99
100
100
100
96
67
66
80
92
90
66
5.7000003
15
0.90000004
1
3
12.3
24
60
29.1
29
10
44
63
61
42
55
53
73
65
32
29.1
27.900002
29.1
62
87
55
18.900002
14.1
7.2000003
0
7.2000003
7.2000003
0
2
16
64
90
88
95
99
97
91
74
89
88
82
50
55
77
76
75
41
20
7
6
1
0
9
34
73
87
93
97
85
68
80
56
21
1
10
67
85
51
25
3
19
55
62
68
79
94
99
99
99
96
90
95
74
50
63
74
66
55
28
41
55
51
63
80
56
22
28
85
97
99
93
82
70
63
90
75
39
70
82
84
90
95
97
92
73
55
71
67
71
91
95
96
98
98
92
94
94
87
93
71
79
82
95
91
83
74
74
72
68
61
59
49
19
22
18
1
0
0
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
19.800001
30.000002
29.7
17.7
0
0
0
0
0
0
3.6000001
9.6
21
22.800001
12.900001
1.2
0
1
9.900001
8.400001
8.1
17.1
17.7
13.8
3.9
3.9
5.7000003
23.400002
28.500002
24.6
20.7
11.700001
7.2000003
11.1
17
28.2
66
87
68
52
56
48
13
1
32
48
76
60
64
30
18
13
5
0
0
0
0
7.2000003
89
100
100
100
98
59
41
27
43
83
80
97
100
87
100
99
99
100
99
99
100
100
100
100
98
97
98
99
98
99
100
96
96
95
81
82
71
35
30
22
24
32
44
37
29
0
0
0
0
3
0
0
0.6
1.8000001
2.4
21
53
85
49
82
70
88
99
92
37
29.400002
27.6
28.800001
29.1
27.6
11.400001
0.6
3
0
0
0
0.3
4
0
1
7.8
10.5
76
100
100
99
68
29
21
10
0
2.7
16.2
10.200001
29.7
13.500001
4.8
10
11.1
25.800001
22
49
36
56
65
54
29
37
59
55
0
0.3
0
0.3
0
7.2000003
23.1
27.300001
29.7
80
99
46
75
93
94
90
95
84
31
30.000002
28.500002
28.2
27.6
29.7
28.800001
28.800001
28.2
10.5
5.7000003
5.4
2.7
1.5
3
11.1
19.5
26
20
33
43
74
77
61
10.5
61
89
98
99
99
100
100
100
97
96
96
92
92
92
96
97
41
20
13
27
36
52
68
79
69
66
49
19.5
30.000002
30.000002
30.000002
28
21
21
29.400002
3.9
23.1
46
91
68
19.5
0.6
3
0
19
25
29
33
16
18
29
20
35
15.900001
9.900001
15.000001
33
55
48
73
85
61
44
74
59
67
61
61
63
17
1
1
0
10
5
20
91
59
43
30.000002
29.400002
29
37
27
50
31
56
58
81
92
91
98
94
98
93
63
74
98
99
99
100
93
62
20
4
0
0
0
0
0
0
0
0.6
0.90000004
13
29.7
25.2
26.1
31
59
39
30.000002
29.7
30.000002
29.400002
27.900002
26.1
19.2
12.900001
15.3
8.700001
14.400001
9.900001
11.1
11.700001
9.900001
0
0
0
0
0
0
0.3
2
6
4.5
3.9
3
41
7
2.7
20
72
99
99
100
100
99
99
99
99
100
100
100
98
99
100
100
100
100
100
99
99
94
99
100
89
81
99
99
98
97
92
78
97
96
96
38
25
61
49
12
12
61
91
98
99
98
98
97
77
42
33
20
6
1
0
0
3
0
0
0
0
0
0
0
0
0.90000004
10.8
21
19.800001
14.400001
0
5
0
0
0
0
0
0
0
0
11.700001
30.000002
81
30.000002
21.900002
30.000002
62
70
81
100
100
100
97
84
99
78
55
27.900002
26.7
19.800001
13.200001
5.7000003
0
0
40
2
3
71
97
99
97
97
96
80
91
82
70
69
81
85
94
90
83
58
47
51
59
53
74
66
62
53
37
29
15
45
67
87
84
94
84
86
89
92
96
97
99
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
99
96
50
10
8
4
3
0
0
0
0
0
12
15
0
0
0
0
0
0
0
0
0
0.3
0
12
44
82
97
95
84
85
66
38
1
0
0
0
0
0
0
0
0
0
0
0
0
1.2
8.1
6.3
1.5
15.3
28.2
27.6
27.6
26.7
28.500002
35
48
28
0
0
7.5000005
9.900001
8.700001
50
68
92
91
97
87
86
92
75
80
63
80
93
94
87
89
91
94
91
92
100
100
100
100
100
99
86
94
92
96
97
91
93
86
85
91
63
37
14
15
21
53
82
99
99
91
92
100
100
100
99
100
100
98
52
29.400002
28.800001
52
79
86
85
89
82
72
63
60
52
39
39
10
0
0
0
0
0
0
0
0
0
0
0
0
0
3
3.3000002
5.1000004
7.2000003
4.8
2.7
3.3000002
0
0.3
0
0
0
40
99
98
100
100
100
100
100
100
100
100
97
97
85
44
38
21
7
0
0
0
0
0
0
0.3
5.1000004
18.900002
6.3
9.900001
55
92
98
97
98
99
90
28
1
33
40
19.2
6
11
8
7
35
14
2
11
10
37
73
87
91
96
99
99
98
100
99
96
97
95
97
95
97
97
97
96
98
100
96
100
100
99
91
91
99
83
86
89
93
93
90
89
95
98
99
98
99
99
94
98
86
82
88
90
38
67
64
65
99
98
48
4
2
0
0
0
4
3
0
0
0
3
11
0
0
0
0
0
0
2.7
10.5
23.1
26
2
13
56
48
29
20
42
68
78
49
63
66
65
3
7.8
14.400001
20.1
18
19.800001
15.6
12
18.900002
28
26
29
42
43
24.300001
1.2
10.200001
7.8
10.200001
2.4
2.4
5.1000004
0.6
19
22
50
72
93
96
92
72
44
30.000002
30.000002
29.7
27.300001
29.1
30.000002
30.000002
30
63
69
64
69
63
46
49
70
86
92
87
86
80
79
56
55
82
90
95
96
89
84
51
15
29
82
98
99
99
100
100
100
99
99
100
100
100
100
96
97
95
97
100
100
97
90
91
98
99
100
97
98
95
96
100
99
99
99
92
94
94
92
82
85
81
96
99
99
96
98
95
98
97
97
96
93
94
85
96
89
92
98
99
99
100
100
95
90
98
99
98
100
78
55
51
41
52
63
40
34
45
78
72
78
87
85
76
99
100
100
100
100
100
99
99
100
100
95
96
96
94
78
73
83
88
89
97
92
95
93
93
88
89
90
93
81
78
85
96
91
96
94
96
98
95
93
96
96
95
96
69
21
11
21
12
66
66
80
99
100
99
62
99
99
33
24.6
32
48
53
72
72
29.400002
83
95
85
82
86
98
99
99
96
98
95
99
99
98
96
99
98
94
97
97
99
97
98
95
98
90
94
85
75
62
55
55
60
56
24
24
0
0
2.1000001
12
0.6
0
0
0
0
0
0
6
4
30
43
18
23
19
32
35
64
48
59
73
76
83
93
100
99
99
94
90
96
88
66
81
75
96
90
84
70
51
16
21
22
57
29.7
30.000002
90
94
40
12
21.300001
20.7
18.900002
9.900001
14.700001
12.6
44
90
69
28.500002
65
74
28.500002
28.800001
28.2
32
27.900002
19.2
22.2
13
25
1
9.6
10.8
8.700001
27.900002
29.1
25.500002
42
52
24.300001
11.700001
24
41
68
36
21
33
35
93
100
100
100
99
96
97
96
97
99
100
98
100
99
99
99
99
99
99
100
99
100
100
100
100
99
99
97
90
88
100
100
100
67
10
9
27
47
73
93
97
93
98
95
82
68
64
43
36
57
67
88
98
99
96
93
97
95
94
93
89
58
66
96
95
95
72
59
42
26
31
86
85
72
82
86
78
69
73
69
71
75
99
97
99
98
98
98
98
97
99
100
100
95
98
98
100
100
100
100
100
100
98
99
100
100
100
100
100
100
100
100
97
79
44
62
51
69
90
92
96
95
93
90
90
87
80
44
43
35
48
46
60
81
69
86
89
69
46
23
24.300001
31
80
96
90
43
4
1.5
11.1
4.8
21
11.400001
2.4
0
20.7
28.500002
26.7
29.7
29.1
17.7
29.7
45
69
86
94
95
99
67
79
98
100
99
100
100
100
100
100
100
100
100
99
99
97
97
94
88
98
100
100
100
100
86
77
68
98
98
93
99
97
98
94
96
81
0
0
0
0
0
0
0
0
0
1
7
11
7
0
3.9
15.6
20.1
17.7
58
93
99
97
63
19
3
1
5
4
0.90000004
4.5
1.2
3
2.7
1.5
3.6000001
0.90000004
4.8
0.6
0
0
0
0
0
0
0.6
3.6000001
6
0.90000004
0
0
3
7.5000005
10.200001
4.8
0.90000004
0
0
0
0
0
0
0
0
0
26
29
61
75
92
36
11
1
1
1.2
4
5
12
23
7
18.900002
28.800001
29.400002
17.1
50
95
98
67
45
44
43
39
72
41
48
29.7
30.000002
28.800001
27.6
27.6
26.1
20.7
12
10
12
20.400002
23.1
21
28
37
23.400002
24
25.800001
26
40
68
70
58
90
98
86
67
55
30
18
10
0
0
0
0
0
0
0
0
0
45
76
99
93
53
58
57
56
32
14
1
0
0
0
0.3
1.8000001
1.2
0.6
17.7
30.000002
30.000002
30.000002
30.000002
28.2
0.90000004
27.900002
64
92
83
70
33
1
15
35
57
77
36
0
1
4
20
4
2
0
2
0
0
0.3
13
2
58
74
71
32
7.5000005
29.7
51
95
53
28.800001
29.1
15
27.6
75
100
85
50
20
42
62
25
12
9.6
40
65
83
58
77
88
47
53
69
60
66
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.2
3.6000001
2.1000001
22.800001
15
49
57
50
17
36
28.800001
19.800001
27.900002
29.1
27.300001
23.1
18.6
17.400002
13.500001
22.2
27.300001
29.400002
29.400002
30.000002
51
73
65
48
32
29.400002
25.800001
16.5
20.400002
24.900002
28.2
28.800001
29.400002
26.400002
4.5
1.2
0.6
15.000001
25.800001
26.400002
26.400002
26.7
29
25
40
69
98
84
80
85
94
93
89
85
72
53
41
27.6
18
2
2
0
1.8000001
4.5
4.8
20
54
70
47
39
22
30
27
30
7
0
0
0
0
0
0
0
0
0
0
0
0
0.3
2.7
6.3
0.90000004
0
8
52
58
75
93
71
59
44
55
16.2
6.6000004
11.700001
20.1
10.5
27.000002
54
82
75
52
73
69
48
66
89
77
65
56
59
72
96
100
100
100
100
100
100
100
100
99
100
100
99
100
100
100
100
100
99
100
100
99
99
98
97
88
78
62
44
23
25
11
8
11
40
41
44
48
42
44
40
39
21
32
29
20.7
50
72
28.800001
28.2
28.2
26.1
21.900002
19.2
0
0
0
0.3
0
1.5
15.000001
16.800001
29.400002
30.000002
41
64
87
98
97
100
100
100
98
99
99
98
100
100
98
97
99
99
95
87
85
84
74
67
43
60
76
95
98
100
99
99
99
100
100
96
83
98
87
94
98
100
91
83
100
99
96
99
99
99
99
97
51
55
34
32
27
11
7
2
2
4
8
9
10
4
1
0
0
0
1
29
35
44
68
78
71
63
53
61
86
99
100
99
99
98
94
99
98
99
97
99
100
99
100
99
100
100
99
99
96
96
100
99
98
97
99
98
97
95
95
87
72
62
48
42
56
68
66
66
53
86
98
99
97
78
100
96
96
96
94
91
90
87
71
75
72
30
18
5
16
43
47
51
51
99
96
96
100
100
98
99
88
73
41
79
98
100
100
100
98
99
81
42
17
6
14
26
57
86
53
35
10
1
0
0
0
0
0
0
0
0
0
2.1000001
1.2
1.2
2.7
3
5.7000003
6
3.3000002
0.3
0
5
17
24
25
16
3
1.2
3.6000001
5.7000003
7.8
7.8
7.2000003
15.000001
15.6
17.400002
15.6
17.7
17.1
22.5
24.300001
39
23.7
25.2
35
36
32
27.900002
24.300001
24.900002
28
42
38
47
30
2
0.3
0
0
0
0
0
0
5.7000003
5.1000004
7.2000003
6
7.5000005
10.5
18.300001
25.500002
21
15.3
21.6
30.000002
35
30.000002
30.000002
29.7
79
97
29.1
27.900002
29.7
30.000002
30.000002
29.400002
28.2
30.000002
29.7
27
75
24
15
32
75
85
76
60
26
27
7
9.900001
27.6
36
93
32
19.2
6.3
22.5
27.6
27.6
29.7
29.7
27.300001
40
30
30.000002
30.000002
29.400002
18.6
30.000002
30.000002
40
37
42
22
30.000002
30.000002
29.7
30.000002
30.000002
30.000002
31
56
95
100
100
90
80
76
91
82
99
100
84
91
98
100
96
88
46
24
36
40
47
78
98
100
100
100
95
100
100
100
100
98
100
96
99
88
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
98
99
100
100
99
100
100
100
100
99
99
99
99
98
87
98
99
99
98
98
99
98
94
98
97
89
88
77
92
93
92
47
32
45
56
42
58
66
71
72
56
0
0
1.2
0
0
0
0
0
0
0
0
0
0
0
0
3
25
73
89
81
78
55
53
62
18
4
5
0.6
0
12.900001
9.3
2.1000001
27.6
30.000002
30.000002
51
88
61
57
63
78
93
99
95
98
98
100
100
100
98
45
27
24
4
4
15
32
15
16
8
18
14
44
64
34
59
58
66
63
45
32
17
11
11
4
2
0
0
0
0
0
0
0
0
8
0
42
91
91
87
79
62
45
73
46
4
0
0
0.90000004
2.1000001
2.7
10.5
5.4
0
0
0.90000004
2.4
0.3
0
0
6
20.7
26.1
27.000002
32
91
6
52
93
81
64
64
56
42
27
6
14.700001
23.1
17.1
9
5
9
8
15
38
37
28.500002
28.2
28
21.900002
29.7
29.400002
17.1
3.6000001
0
6
0
3.6000001
5.7000003
9.900001
18
24.900002
24.300001
28.500002
28.500002
28.800001
22.5
13.200001
5.1000004
21
21.6
27.300001
30.000002
30.000002
29.7
30.000002
24.6
22
14.700001
11.1
11.700001
25.2
29.7
64
91
25.500002
27.300001
53
91
100
96
80
67
56
23.7
52
91
100
100
100
99
99
97
6
11
19
40
53
60
60
59
13
8
9.6
22.800001
18
54
63
68
41
38
46
59
22
28
4
0
0
0
0
0
0
0
0
0
0
0
0
0
19.800001
22.5
43
70
27.6
25.2
23.7
21.300001
18.900002
13.500001
1.2
0.6
6
2
0
4
1
5
0
0
0
16.2
27.6
19.800001
9
15
58
32
46
70
64
50
38
20
50
26
30.000002
29.7
29.400002
36
86
62
17
39
68
95
97
77
74
79
62
10
14
28
47
42
48
36
26
21
13
20
11
0
0
0
0
0
0
0.90000004
2.4
23.7
29.1
55
94
98
100
97
100
100
100
100
100
100
98
98
99
96
100
67
32
30
39
83
82
62
84
99
94
79
86
88
82
69
68
85
88
96
97
99
100
100
99
97
99
100
100
100
99
100
100
100
100
99
100
100
100
100
100
98
99
96
97
96
95
97
99
94
7.5000005
70
95
95
90
68
21
32
57
51
61
27
38
46
38
69
67
83
84
77
76
63
44
19.5
30
38
26
10
1.2
14
22
35
38
39
58
26.1
37
79
80
65
16
4.5
10
24
26
22
14
17
19
17
7
5.4
3
7
25
33
49
46
66
71
50
43
13
12
2
0.3
3.6000001
6.9
11.700001
24
24.300001
22.2
25.2
24.900002
3.9
8.1
15.3
21.300001
3
6
27
61
91
97
92
78
62
27.900002
28.500002
30.000002
30.000002
30.000002
30.000002
30.000002
38
26.7
29.400002
29.7
55
50
24.900002
22.2
29.400002
29.400002
35
92
90
58
94
82
29.1
27.300001
27.900002
28.800001
28.500002
27.900002
27.300001
22.2
12.3
25.800001
21
18
29.400002
57
57
58
89
83
26.1
41
97
49
80
90
56
84
89
30.000002
55
83
79
48
29
45
29.7
24.300001
20
33
64
67
60
90
90
83
82
25
41
51
34
37
53
76
85
72
90
97
91
95
98
92
82
41
22
26
15
6
7
28
58
52
63
57
71
29
23.400002
26.400002
30
40
69
54
50
52
1
0
3
9
12
6
33
40
47
51
26
77
51
45
37
28
36
27.900002
30
34
40
63
59
68
85
93
92
95
94
97
99
98
98
100
98
100
100
100
100
100
100
100
100
94
100
99
100
100
100
100
100
100
100
99
100
100
98
100
100
94
99
95
96
95
94
94
93
81
55
20
16
70
63
73
86
46
10
4
21
34
47
32
31
19
2.4
2.7
32
45
28
35
25
29
14
21
18
11
7
10
2
0
2.7
17.1
27.000002
27.900002
28.500002
45
83
81
85
94
90
93
87
92
82
59
44
34
29.7
29.7
28.500002
28.500002
24.6
9.900001
1.2
4
28
27
42
24
20
25
39
32
23.400002
26
13.500001
19
10.8
13.500001
4.8
59
37
14.400001
16.2
4.2000003
0.90000004
6.6000004
18.300001
21.900002
21.6
26.1
33
70
80
86
90
66
37
25
17
12.6
21
22.2
21.900002
29.7
29.7
4.8
0.3
0.6
17.7
17.7
28.2
40
59
59
26.7
27.300001
21.300001
10.5
15.000001
27
18.900002
19.5
46
63
59
96
100
95
80
93
79
100
98
99
96
88
95
95
52
25
87
71
47
24
20.7
25
34
31
28.500002
28.500002
24.900002
6.9
0
0
0
0
0
0
7.5000005
27.900002
29.400002
73
74
54
9.900001
44
16
17.7
21
14.700001
12.900001
27.6
28.500002
29.400002
29.1
27.300001
22.5
18.900002
25.500002
26.7
27.6
24
13
14
25
24
68
79
98
64
79
74
66
72
17
16
34
48
53
40
20
100
99
100
100
98
58
40
23
12
21
47
34
38
86
65
95
94
98
94
99
95
96
99
99
99
99
99
100
100
100
99
89
80
79
55
87
63
74
81
100
97
56
76
99
100
98
92
100
84
99
100
100
62
75
86
78
80
80
83
82
71
61
75
79
67
66
76
77
62
79
95
100
98
100
99
98
95
98
100
99
100
100
100
100
99
100
100
100
100
100
99
100
100
100
100
100
98
96
71
79
83
49
68
45
39
53
58
57
60
43
25
20.400002
23
81
86
88
93
100
100
100
100
100
100
100
97
99
100
99
99
69
74
87
10
12.900001
6.3
1.5
0.3
0
0
0
0
0
0.3
0
4.5
0
0
1
0
0
0
0
4
7
11
22
43
42
23
29
35
20
9
9.3
5.1000004
0.3
0.6
2.7
8.400001
7.5000005
4.5
6.6000004
23
42
12
17
22
55
56
54
20
15
31
20
4
4
0
2
1
0
1
0
0
0
0
0
0
0
9
21
32
29
12
5.7000003
33
8
19.2
39
33
21
22
14
18
14
1
0
1
0
57
0
0
0.3
0
2
15
26
26
21
23
41
20
12
9.3
5.1000004
4.2000003
0.6
0
0
15.900001
27.6
29.7
30.000002
30.000002
30.000002
44
65
77
72
92
49
46
67
44
53
26
22
27
25
25
38
47
62
66
80
100
100
100
100
100
100
100
99
99
94
95
89
55
79
39
25
18
29
28
36
42
32
1
1
2
3
25.2
29.1
28.500002
28.800001
28.500002
29.1
55
76
92
67
47
55
56
49
43
61
41
16
39
39
47
43
7
10.5
9.3
4
1
0
6
42
26
27
43
44
38
35
14
11
2
0
0
3
5.4
0.6
0
0
0
0
0
0
0
0
3.3000002
18.300001
24
20.1
4.2000003
9.3
14
29
30.000002
30.000002
27.900002
28.500002
27.6
28.2
21.6
14
28.2
36
16
4
1.5
16
21
29
21
20
41
43
40
48
33
22
36
23
47
37
33
23.400002
33
66
59
32
31
27
22
13
1
7
1.2
6
3
8.1
14
53
80
61
66
25.800001
22.2
15.900001
14.1
8.400001
18
7.8
4.8
4.8
10
2
5
2
0
0
2
19
11
23
25
52
32
59
57
38
26
36
35
14
4
4
0.3
1
18
33
54
78
69
33
39
23
17
47
30
45
46
29.1
41
43
33
6
1
1
6
7.5000005
8.1
3.9
7.5000005
2.4
0.6
0.3
13.8
24
25.800001
27.000002
24.300001
24.900002
20
14.400001
26
22
23
32
25
17
13
19
26
30
8
3
41
40
32
16
29.400002
28.2
28.500002
30.000002
41
28
37
41
29.7
29.1
26.1
29
21
38
44
22
28
28
17
10
26
11
2
2
18
16
12
26
53
55
64
53
55
41
50
28
29.7
30.000002
29.400002
51
76
96
78
70
40
32
19
20
14
14
8
10
22
18
39
63
91
24.900002
45
58
19
17.7
59
32
10
1
1
1
3
3
8
11
11
7
20
25
42
44
64
74
43
35
19
10
6
5
4
5
1
1
14.400001
18
28.2
29.1
29.7
29.400002
29.400002
29.1
29.1
68
91
33
36
30
26
18
24.900002
28.800001
26.7
13.200001
2
4
17.7
20.400002
18
0
1
6.6000004
19
18
35
20
26
38
41
37
37
34
25
27
23
36
55
31
28
17
22
28
27
29
100
100
100
100
100
100
100
99
64
24
24
21
28
25
19
14
13
10
3
2
2
0
4
12
97
100
100
100
99
99
98
88
73
61
75
47
38
31
28
20
46
41
39
14
4
3
2
10
20
12
3
12
13
0
7
28
67
85
81
71
31
30
36
33
18
8
7
9
7
7
3
0
2
2
1
0
0
0
0
4.5
12.6
19.800001
22.800001
21.900002
21.6
15.3
2.1000001
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.2
4.5
5.7000003
8.700001
3.9
2.1000001
2.1000001
1.5
2.7
4.5
6.6000004
5.7000003
5.1000004
3
3.3000002
3
6.9
8.700001
3
3.9
10
49
13.200001
18.300001
20.1
15.6
11.400001
6.6000004
2.1000001
0.90000004
0.3
0
0
0
11
74
97
97
99
99
98
95
65
9
2
2.1000001
17.1
15
12
7.8
6.9
6.6000004
6.3
3.9
10
48
98
100
82
58
50
57
37
40
42
77
83
12
11
8
11.400001
19.5
22.5
26.1
23.400002
23.1
11.400001
7
16
15
21
20
36
34
49
31
30
87
96
89
77
69
30
32
37
27
21
11.400001
5
6
12.3
19.800001
23
14.1
24
26.7
23.400002
2.7
9.6
14.400001
18.6
23.1
28.800001
25.800001
22.2
19.800001
12.3
20.1
24.300001
29.400002
28.500002
29.400002
29.7
30.000002
29.7
29.400002
28.800001
28.500002
30.000002
34
90
89
32
37
73
76
1
0
2
13
15
8
18.900002
16.2
9.900001
5.4
2.1000001
1.5
7.5000005
21
18.300001
15.6
6.9
0.90000004
10.200001
18.300001
21.300001
9
0.90000004
5.7000003
14.700001
29.400002
24
20.1
35
55
76
37
31
18.6
17.1
13.500001
7.2000003
3.9
0
0
1.8000001
0.90000004
0
1.8000001
3.3000002
2.4
0
2.1000001
1
1
28
31
46
24
0
0
4
3
3
5
2
3
2
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
8.1
9.6
4.5
0.3
0
0
0
0
0
0
0
0.6
3.6000001
6.9
13.200001
15.000001
24.900002
29.7
39
75
90
53
56
17
9.3
9.3
6
0
8.700001
9
1.2
71
51
56
83
92
91
82
75
98
95
82
31
23
29
32
51
40
38
25
21
13
9.900001
3.6000001
0
4.8
12
66
74
99
96
85
50
19
0
25
39
25
32
37
43
30
50
46
24
35
28
0
0
0
0
0
0
0
0
0
0
0
8
13
12
60
53
60
78
51
35
0
3.9
2.4
3.9
11.400001
27.900002
22.800001
14.1
2
5.4
4.2000003
4
2
1
5
10.8
10.200001
11.400001
11
14
12
37
12
4
1
24
20
0.6
5.4
0
0
5
10
20
35
27
25
15
26.7
29
48
50
63
36
32
22
32
25.800001
28.2
29.400002
29.7
29.400002
29.400002
30.000002
35
54
45
97
99
100
100
100
84
44
54
69
84
27
20
28
8
20
17
17
7
0
5
7
0
0
1
1
0
0
0
2.7
11.700001
20.400002
10.5
24
66
57
41
78
71
64
70
55
19
1
2
0
1.8000001
22.2
26.1
12.6
15.000001
21
27
24.6
14.1
10.200001
26.1
46
87
99
100
87
74
85
48
55
41
41
30.000002
21
88
86
80
70
74
66
39
28.2
27.900002
26.7
22.5
8.400001
0
55
67
38
6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
16.2
26.7
28.2
24.900002
26.400002
0.3
30.000002
30.000002
30.000002
40
99
99
82
55
27
5
5.7000003
7.8
3.6000001
15
9
27
33
19
2
2
0
2.1000001
24.6
29.7
27.6
30.000002
27.900002
19.800001
4.8
0
0
0
0
2
0.90000004
8.400001
9
6.6000004
7
6.6000004
0
0
0
0
0
0
6
11.700001
4.5
6.6000004
0.3
0
0
5.7000003
8.1
3.3000002
2
4
15
25
37
44
16
22.5
29.1
29.1
28.2
29.400002
29.1
29.400002
29.7
24
14.400001
18.6
17.1
15
25
23.7
27.000002
78
89
91
79
68
83
87
91
73
29.400002
25.500002
12.3
9
34
77
99
100
99
93
63
49
40
14
6
3
0
0
0
42
43
54
84
85
63
11
0
1
0
0
3.6000001
23.1
28.2
26.7
14.700001
1
21
24
2
0
0
0
2
0
3
46
40
24
3
1
5
26.400002
24.300001
20.400002
1.5
4.5
5.7000003
12.3
22.5
26
41
59
78
69
26.400002
30
58
4
1.5
1.2
6
23.7
25.2
27.900002
28.500002
27.300001
28.500002
27.300001
18
5.1000004
3.9
14.400001
7.2000003
9.900001
4.5
0.90000004
0.3
0.90000004
5.1000004
5.1000004
5.1000004
0
0.3
6.3
19.800001
39
29
53
24
23.7
18.6
16
43
73
83
70
77
40
0
0
0
0
3
16
23
34
36
22
35
39
23
13
5.1000004
8
11
8
4
1
2
0
0
0
0
0
0
0
0
0
0
39
60
7
29
40
0
2
1.5
3.6000001
19.5
17.1
22.2
23.7
21.6
21.300001
11.1
0.6
1
4
1
4
14
52
40
35
37
28
34
35
64
23
5
4
10
15
19
15
15
6
2
0
0
0
0
0
0
0
0
0
0
0
0
0.90000004
4.5
1.8000001
5.4
2.7
2.7
6.6000004
1.2
0
0
2.4
25.2
25.2
21.900002
50
31
24.900002
25.500002
54
29
75
64
78
98
46
62
43
48
23
27
10
21
53
90
87
49
35
20
11
0
25
34
29
45
61
75
41
73
13
7.5000005
27.6
30.000002
29.7
29.7
29.7
32
71
82
95
86
89
75
1
0
0
2.1000001
29.7
78
96
94
29.7
29.7
29.1
29.7
50
24
13.500001
3.9
7
5
8
6
7
11
8
5
1
6
7
7
24
29
42
45
13
66
88
79
41
50
39
44
70
70
51
55
7
14.400001
21.300001
19
23
59
99
99
83
67
54
41
45
6
7
31
38
30
9
17
20.7
13.200001
11
6.6000004
12.900001
22.2
22.5
40
58
60
81
86
62
18.900002
24
87
89
68
23.7
26.1
22.5
31
45
30
29
14
5
2
0
0
0
0
0
0
0
0
0
0
0
0
0
1.5
0.90000004
0
0
0
2
0.90000004
3.9
9
34
44
8
0.3
0
0
0
0
0
0
3.6000001
17
27
25
33
47
18
3.6000001
19.2
10.8
9.3
6.9
13
24
37
61
100
100
100
100
100
100
100
99
100
100
99
96
99
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
78
79
61
59
68
83
75
71
21
36
37
14
10
15
8
2
1
0
0
0
17
2
45
31
41
84
86
72
39
54
43
38
33
33
29
15
10.5
14.700001
13.8
12
16.5
17.1
12.3
16.5
0.6
0
0
0
0
0
0
1
0
0
0
0
0
1
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
4.5
10.5
10.5
1.8000001
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.90000004
0
0
0
3
2
10
22
28
17
9
11
24
23
9
9
10
13
12
16.5
18.900002
49
77
44
14
19
40
24
26
54
85
99
73
63
55
53
62
60
59
52
38
29.1
28.500002
27.900002
28.2
27.900002
29.1
28.500002
29.1
29.7
29.400002
29.400002
28.800001
29.1
29.1
29.1
29.1
29.7
28.800001
29.7
30.000002
26.7
26.7
29.1
99
99
99
99
100
100
100
100
100
99
97
84
100
97
97
97
98
99
100
100
99
100
100
100
100
100
100
100
99
99
91
86
84
87
85
86
99
99
100
100
100
100
100
100
100
100
100
99
89
87
79
56
43
22
13.500001
15.6
26
10
10
15
38
16
11
3
2
1
2
1
3
0
1.5
1
0
0
0
0
1.5
2.4
0.3
0
0
0
0
0.3
0.3
1
1.2
0.90000004
0.3
0
0
0
0
0
0
1.8000001
0.6
0
0
0
0
0
0
0
0
1.5
6.6000004
14.400001
16.5
23.400002
29.400002
28.2
26.7
0.3
3
25
38
34
30.000002
67
34
45
42
33
70
86
66
28.800001
35
91
100
99
78
95
85
84
84
90
87
97
99
97
95
96
89
58
45
41
52
39
19
15
9
11
22
33
37
38
32
42
15
21
15
7
3
1.2
5.1000004
0.3
0
0
0
0
1.5
11.1
18.300001
20.400002
15.900001
20.7
27.6
27.000002
30.000002
30.000002
89
70
20
7
5.7000003
23.7
19.5
20
33
28
32
22.800001
25.500002
27.000002
28.500002
29.7
29.1
28.2
27.000002
23.1
21.300001
22.5
20
36
18
37
21
7
0
0
0
0
0
0
0
21.6
27.300001
26.1
6
17.400002
30.000002
29.7
7.8
27.900002
27.000002
15.900001
17.400002
30.000002
24.6
30.000002
29.7
30.000002
29.1
19.800001
24.300001
17.7
10.8
6.9
29.400002
26.7
5
0
0
0
0
3.6000001
9.900001
25.800001
27.000002
29.7
30.000002
30.000002
27.900002
22.800001
26.1
25.500002
17.1
10.200001
4.2000003
12.6
47
23
3
0
2.1000001
0
0.6
3.3000002
23
2
41
52
60
98
100
99
99
100
73
25.500002
21.6
48
82
52
26
23
33
63
53
64
53
12
5
1.2
2
19
44
48
90
78
58
74
39
9
8.400001
3.9
2
1
0
0
1
1
0
0
1.8000001
0
0
0
0
0
0
0
0
0
0
0
0.6
4
7
24.900002
28.800001
28.2
26.1
28.500002
28.2
29.1
14.1
30.000002
29.7
29.7
28.800001
20.1
0.6
29.400002
29.7
29.7
30.000002
52
30.000002
29.7
26.400002
21.6
2.1000001
1
3
15
18
40
17
55
25
10
18
15
14
14
17
18
10
35
36
52
65
66
68
77
99
96
99
99
99
98
91
87
90
87
86
87
88
84
66
49
39
20
9
13
4
7
0
0
0
0
0.90000004
9
29.1
29.1
26.7
30.000002
30.000002
38
74
79
34
30.000002
29.400002
26.1
29.7
27.000002
8.700001
2
0
0
0
0
0
1.8000001
6
19.800001
19.2
16.5
9.900001
2
8
7
8
4
2
3.9
4.8
6
0
0
0
0
0
0
0
0
0
0
0
0
0.90000004
8.1
7.8
6.6000004
6.3
0.6
0.90000004
1.8000001
6.6000004
9.3
10.8
2.7
0.3
1.2
0.6
1.8000001
3.6000001
6.3
7.5000005
6.9
4.5
3.3000002
0
0
0
0
0
0
0.90000004
4.8
21
29.400002
28.2
28.500002
26.400002
33
80
99
99
100
57
27
16
23
30
44
39
40
26
25
24
13
8
5
1
1
0
3.9
1.8000001
2.7
27.000002
21.900002
25.2
50
33
14.700001
14.700001
18
14
15.6
21.900002
10.8
68
81
88
40
36
30
14
64
84
70
36
32
78
87
71
40
1.2
3.6000001
12
9
6
18
30
35
46
50
62
56
74
87
76
59
47
39
19
15
11
23
33
34
10.200001
14.700001
24.6
28.2
28.2
27.300001
28.2
27.900002
23.7
15.900001
13.500001
25.500002
29.400002
29.1
29.400002
30.000002
30.000002
30.000002
30.000002
31
24.300001
40
40
48
92
95
93
59
29
40
50
67
69
77
73
85
88
85
81
93
85
36
27.900002
60
85
98
96
91
87
83
53
49
51
30.000002
30.000002
30.000002
34
54
52
55
49
48
31
29.400002
28.500002
31
29.7
25
34
45
33
15.000001
29.1
24.900002
72
47
31
63
97
100
98
100
95
15
4
11
20
11
1.2
0
3
11
75
94
68
56
3
9
42
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
94
66
30
68
55
31
2
2
4
0
0.3
1.2
25.800001
30.000002
30.000002
29.7
51
93
98
90
100
100
100
99
100
100
97
48
89
97
99
100
97
99
99
100
99
100
100
100
97
98
97
96
94
77
64
75
84
38
38
57
65
37
15
28
22
8
6
0
0
0
49
24
1
5
17
34
40
37
19.2
33
57
98
8.400001
29.400002
29.400002
31
41
29.400002
60
74
82
97
100
100
100
100
100
100
98
98
88
73
66
88
98
98
98
100
99
99
99
99
99
99
98
99
99
100
100
100
99
98
99
98
99
99
99
99
95
95
79
74
43
2
5
1
3
0.3
0
6.6000004
14.400001
20.400002
81
93
97
96
94
99
100
100
96
96
92
89
94
97
95
85
85
90
97
99
99
100
100
96
97
99
95
98
98
97
89
65
47
68
99
100
78
35
49
57
85
61
35
51
40
30
26
49
78
72
76
85
76
55
42
27
5
1
0
2
27
3
2
6
5
4
21
31
74
94
98
99
100
100
99
98
100
100
98
97
100
99
97
98
95
97
99
83
87
96
88
79
79
84
90
90
93
91
92
93
91
87
90
94
100
100
100
100
99
99
99
99
95
76
24
43
58
62
66
55
81
88
94
98
97
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
97
96
92
88
73
58
51
65
89
95
100
100
75
90
13
4
0
7
18
13
7
0
0
0
95
97
6
7
8
3
0
0
0
1
2
63
81
69
59
59
30
16.2
29.400002
28.500002
29.400002
29.7
48
85
74
80
91
93
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
51
59
84
99
96
99
94
48
88
75
29.400002
30.000002
30.000002
30.000002
29.400002
31
29.7
29.7
23.7
21.6
13.200001
10.8
23.400002
23
23
48
30
27
50
72
52
72
89
90
95
99
99
100
99
99
99
99
99
94
91
70
61
56
90
99
50
58
56
47
48
45
36
29
28
25
27.000002
26.7
23
54
60
21
9.3
5
5.1000004
9.900001
15.6
48
71
93
81
67
61
89
93
88
76
80
66
89
92
76
73
47
27.300001
27.6
16.5
2
22
84
46
5
6
98
42
20
95
94
86
77
61
89
98
86
41
18
12
12
5
4
7
3
10
43
11
3.6000001
5.4
1.8000001
3
45
86
59
29
22.2
24.6
22.5
25.500002
25.2
27.900002
22.800001
18
24.300001
9.900001
29.400002
37
2.1000001
16.5
24.6
7.2000003
0.6
0.3
6.3
8.1
21.900002
29.400002
27.300001
25.500002
29.7
29.7
29.7
24.6
7.8
18.300001
26.400002
29.1
17.7
20.400002
18.300001
13.8
15.3
5.7000003
8.1
16.5
10.200001
15.6
25.800001
29.400002
29.7
30.000002
29.7
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
29.400002
29.1
27.000002
29.400002
28.500002
26.7
20.7
10.200001
18.6
13.200001
4.2000003
2.4
18.6
7.5000005
3.6000001
4.2000003
14.400001
26.7
29.7
29.7
24.300001
16.800001
4.5
6
1
0
3.6000001
52
81
94
78
40
30
29.7
29.7
29.1
12.900001
4.8
1.2
2.7
0.3
1.8000001
38
45
93
83
82
84
92
100
95
97
81
73
90
37
81
41
43
30.000002
30.000002
30.000002
29.400002
23.1
18.6
63
63
69
66
47
31
30.000002
29.400002
30.000002
32
50
66
64
88
88
97
98
97
91
93
99
91
94
96
99
98
97
100
100
96
99
99
97
91
88
93
98
97
98
98
98
100
100
100
100
100
100
100
98
99
99
100
100
100
100
100
100
100
100
100
95
87
90
69
51
13.200001
1.2
1.5
0.3
0
0
0
0
0
0
0
0
0
1.8000001
25.2
27.6
25.2
21
18.300001
20.7
27
21
40
52
50
40
56
76
92
98
99
98
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
100
99
97
98
98
96
93
87
71
69
86
96
96
89
7
0
0
0
0
0
0
0
0
0
0
0
0
0.6
11.400001
25.500002
27.000002
22.800001
29
84
27.000002
25.2
30.000002
30.000002
30.000002
34
53
56
14.400001
2.4
0
0
0.6
26.1
68
70
39
34
28.800001
30.000002
33
52
77
94
54
100
99
97
71
85
89
89
95
81
73
70
67
79
92
98
98
81
92
91
92
99
100
100
100
100
90
62
73
26
2
0
0
0
0
0
37
92
99
99
40
51
82
51
10
4
0
3
1
0
16
4
4
10
5
17
48
51
35
9
1
0
12
12
1
3
8
17.1
24.6
27.900002
30.000002
30.000002
30.000002
29.7
84
76
78
60
60
29.7
4.8
97
98
99
100
94
94
81
89
91
99
99
99
98
98
69
48
29.7
27.900002
2.4
1.5
8.700001
29.7
27.300001
22.800001
8.700001
0
0
4.2000003
14.1
14.700001
14.400001
3.3000002
3
0
0
0
3
3
5
8
5
4
7
47
95
99
100
100
99
100
100
99
99
97
99
100
99
98
89
92
100
98
99
96
94
98
92
97
82
55
77
78
59
54
44
28
27
41
35
44
17
2
11
34
25
6
3
20
49
50
48
24
22
33
71
72
54
41
70
89
96
95
88
73
39
30
58
81
69
59
23
0
0
0
0
2
0
0
0
0
0
0
1
17
8
4
5.7000003
28.500002
29.400002
29.400002
26.7
29.400002
50
62
91
100
99
98
66
30.000002
76
94
94
91
89
81
55
36
42
60
91
87
93
98
93
95
95
94
85
87
67
38
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
6.6000004
24.900002
13.500001
11
2.7
8
31
56
36
44
62
64
32
29.400002
17.7
3.9
0
0
0
3.3000002
0
1
38
65
38
61
67
93
98
98
87
65
16
29
57
46
0
0
71
89
90
97
91
96
95
99
100
100
97
65
0
3
2.1000001
1.2
9.900001
26.400002
29.400002
29.7
30.000002
29.7
23.7
18.300001
15.900001
20
29.400002
42
30.000002
30.000002
29.400002
28.800001
34
29.7
21.300001
30.000002
30.000002
21.900002
24.300001
17.400002
15.000001
24.6
28.500002
24.6
28.500002
28.800001
24.6
21
21.300001
16.800001
26.400002
29.1
26.7
10.5
0
0
0
0
0
0
1
4
5
41
47
57
26
2
0
0
0
0
1.5
1.8000001
6.6000004
20.7
17.400002
6
0.90000004
0
0
3.6000001
10.200001
12.6
37
80
86
77
61
60
96
54
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
29.7
25.2
26.1
30.000002
28.500002
11.700001
0
27.000002
74
100
100
100
100
100
97
70
82
99
100
93
16
1
0
0
0
0
0
1
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3.9
8.700001
5.1000004
5.1000004
3.6000001
4.2000003
5.1000004
1.5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
5.4
8.1
16.2
27.300001
29.400002
85
90
32
17.7
0
0
0
0
0
0
3.9
12
0.6
0
9.900001
11.700001
15.6
9.3
7.8
4.5
10.200001
23.400002
21
10.8
24
23.7
27.000002
27.300001
25.2
27.6
20.7
8.1
4.2000003
0.90000004
0.3
0.3
0.3
4.2000003
2.4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0.6
18.300001
16.5
7.2000003
29.400002
29.7
30.000002
30.000002
30.000002
30.000002
34
29.1
30.000002
30.000002
30.000002
30.000002
29.7
27.000002
22.2
2.7
12.6
29.7
29.7
30.000002
30.000002
30.000002
30.000002
29.7
30.000002
30.000002
20.7
21.6
24.6
19.2
12
18.900002
29.7
23.400002
30.000002
30.000002
30.000002
30.000002
26.7
24.900002
34
75
99
96
99
99
99
96
99
99
99
98
100
99
98
99
100
100
100
100
100
99
94
93
84
56
28
3
3
0
2
29
29
37
11
4
2
5
2
1
2
1
0
0
0
2
19.5
28.500002
46
75
90
91
75
80
89
94
89
43
51
84
97
99
100
100
100
99
100
100
100
99
100
99
99
91
82
75
83
72
38
26
21
29
29
24
12
23
6
0
0
2
22
54
88
95
91
95
92
89
84
77
64
70
80
74
75
85
95
92
86
85
86
63
50
84
57
25.500002
41
20.400002
27
26.1
25
50
85
96
98
96
96
81
72
72
71
79
81
93
92
49
50
21
11
2
0
0
0
0
0
0
0
0
0
0
0
12
15.900001
27.900002
20.400002
21.6
28.2
25
20.400002
21
51
53
56
89
99
93
85
75
82
86
71
28
3
14.1
28
17.400002
23
41
64
61
35
27
4
0
0
0
0
0
0
9
29.400002
21.900002
26.400002
29.400002
30.000002
30.000002
30.000002
77
58
92
99
99
98
100
65
17.7
0.3
0
11
75
96
99
98
97
94
43
56
79
54
55
72
36
19
13.8
33
30.000002
52
98
98
13.500001
24
9.6
24.900002
0
12
15.6
30.000002
29.400002
24
29.7
72
100
97
31
30.000002
30.000002
30.000002
29.7
30.000002
29.7
8.1
1.2
2.1000001
3
0
0
0
3
4
1
0
0
1.2
3
24.900002
39
35
99
100
99
98
57
29.7
29.7
35
0.6
37
61
60
70
26
8
0
0
0
0
0
0
2
5
7
14.1
23.1
29.1
28.2
25.2
22.5
29.7
29.7
51
27.900002
25.500002
100
96
99
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
97
99
100
100
100
100
100
100
100
100
100
100
100
80
59
9
0
0
0
0
0
0
0
0
0
0
4
27.000002
0
8.700001
25.2
17
3
15
55
50
0
0.3
0.3
6
7
24
12
1
4.5
26
23.400002
27.6
28.2
20.1
9.3
14.400001
24.900002
29.400002
30.000002
30.000002
30.000002
30.000002
70
30.000002
30.000002
30.000002
30.000002
29.1
25.500002
30.000002
30.000002
30.000002
30.000002
88
74
30.000002
30.000002
29.7
29.400002
30.000002
30.000002
31
38
73
99
98
99
99
100
99
97
51
57
59
66
93
100
99
100
96
98
100
100
100
100
99
99
97
98
99
97
98
94
93
96
96
95
94
94
96
98
99
99
100
100
100
100
99
100
99
97
86
58
48
34
40
15.3
19.2
24.900002
24.900002
8.1
1.2
0
0.3
3.6000001
10.200001
12.900001
10.8
15.900001
15.900001
74
93
70
20
27.900002
27.900002
27.900002
7.8
12
7
0
5
4
0
0
0
0
0
2
2
5
0
0
0
1
1
2
1
2
3
0
0
0
0
9
29.1
30.000002
30.000002
30.000002
30.000002
76
89
71
42
47
54
30.000002
29.400002
30.000002
52
84
51
4
0
42
45
61
25.2
34
79
94
79
90
93
29.1
67
95
83
92
89
65
37
12.6
6
9.3
15.3
14.400001
12.6
32
30
0
0
0
0
0
0.90000004
11.700001
26.400002
18.6
3.9
17.400002
23.1
26.400002
25.2
6.6000004
23.400002
21.300001
17.1
22.5
27.300001
27.300001
19.2
16.5
15.3
29.7
35
44
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
29.7
27.000002
28.500002
28.800001
25.800001
16.2
0.3
0
0
0
0
5.4
15.000001
12.6
30.000002
20.400002
54
18.6
24
25.800001
23.1
15.3
18
27.6
21.900002
4.2000003
10.8
15.900001
4.2000003
8.400001
23
5
7
29
90
92
86
45
2
0
0
0
5
0
1.8000001
4.2000003
16.2
34
61
57
15
0
0
0
0.3
0
6.3
28.500002
3
50
21
0
12
30.000002
25.800001
29.7
41
70
100
99
98
99
96
86
99
95
55
99
99
93
91
38
10
0
0
0
0
1.2
30.000002
29.7
30.000002
29.7
5.7000003
88
100
100
98
100
100
76
66
69
25.500002
24.900002
29.7
38
24
29.7
29.7
33
44
32
50
51
28.800001
29.7
30.000002
28.800001
31
26.1
40
19.800001
17.400002
30
32
36
30.000002
28.800001
20
28
35
32
32
0
0
0
0
0
0
6.9
18.300001
23.400002
23.7
28.2
26.1
24
24.300001
25.2
28.2
28.800001
28.800001
25.800001
19.800001
2.7
0.3
0.90000004
0
0
0
0
0
0
0
0
0
0
0.3
7.2000003
12
19.5
22.5
22.800001
26.1
26.7
24.6
21.900002
15.3
12.3
14.400001
16.2
7.8
0
0
0
6
15.3
5.1000004
6.6000004
0
0.90000004
0.6
0
8.700001
13.200001
7.5000005
2.4
5.7000003
27.000002
28.2
28.800001
27.900002
40
76
61
58
54
55
19
6
14.1
12
53
1
11
1
0
0
0
5.4
4.5
20.1
25.800001
26.7
29.7
71
100
86
30.000002
30.000002
25.2
29.1
29.7
27.6
27.300001
29.7
46
27.000002
28.500002
26.400002
36
29.7
31
78
88
99
100
100
47
27.300001
30.000002
30.000002
33
78
36
42
28.2
24.6
27.000002
30
28.2
9.3
1.8000001
6.9
0
22.800001
27.300001
35
59
30.000002
30.000002
69
30.000002
18.900002
49
28
68
92
99
100
100
98
98
96
79
33
6.3
0
0
2
2
0
0
0
0
39
42
1
0
0
0
0
0
1.2
4.5
0
0
1.8000001
0
6
2.7
3.9
27.900002
29.400002
28.800001
25.2
15.900001
27.000002
24.6
5.4
20.400002
29.7
30.000002
30.000002
90
31
27.300001
29.1
18
4
6
8
1
0
0
0
4
0
0
0
0
0
0
0
0
0
0
3.9
3.9
0
2.7
6.6000004
21
29.1
30.000002
29.400002
50
77
85
87
59
59
33
29.7
65
98
89
68
74
47
30
38
45
43
47
72
67
83
88
90
91
92
99
99
99
100
100
100
100
97
89
81
62
32
25
35
43
31
28
0
0
0
0
1
0
0
0
0
0.6
15.900001
0
3.6000001
0
1.8000001
0
0
18
30.000002
83
91
96
47
30.000002
30.000002
30.000002
29.7
30.000002
30.000002
30.000002
30.000002
20.7
0
0
0
0
1
0
0
0
1
1
0
0
0
0
0
3
2
0
0
0
0
0
0
0
0
0
0
0
3
6
4
0
6
0
7
8
6
1
0
0
0
0
46
83
52
27
36
49
56
50
41
22
12
6
2
0
5
19
26
42
87
96
87
62
0
0
0
0
0.3
0
0
0
2.1000001
16.5
25.2
64
45
17
15
12
37
57
50
62
64
76
84
86
90
76
77
43
32
25
21
36
91
98
99
100
99
99
94
89
85
95
97
77
64
48
34
37
47
32
49
62
70
71
73
63
49
36
41
1
2.7
12
18.900002
25.500002
23.1
15.6
6.6000004
4
25
43
56
98
86
81
40
68
72
81
72
48
49
51
66
76
84
90
88
90
81
73
75
85
89
92
96
97
87
91
83
83
80
82
72
40
9
2
10
0
19
17
28
43
88
90
100
99
100
100
100
100
100
99
97
87
90
99
97
97
97
97
99
95
92
90
89
91
94
92
89
98
100
99
99
99
98
83
60
46
96
46
85
81
66
91
82
88
95
94
86
79
86
86
78
66
51
51
47
38
17
8
11
11
8
14
16
2
0
0
0
0
0
0
1
2
0
2
7
17
18
32
43
38
10.5
15.000001
20.400002
13.8
3
0
0
0
0
1
3
2.1000001
23
7.8
18.6
25.2
28.800001
27.300001
27.6
26.1
27.300001
37
55
49
55
22.5
30.000002
88
94
85
67
29.400002
29.400002
28.500002
24.6
28.500002
29.1
27.000002
29.400002
26.1
26.400002
24.300001
25.2
13.200001
8.1
1.5
1.8000001
24
60
54
10
23.1
43
30
41
26
27
54
71
77
90
82
73
56
79
72
62
65
77
69
48
46
38
29
18
11
22
70
94
99
96
95
98
99
100
100
99
100
100
99
94
94
96
97
97
97
0.6
0
2
1
40
12
5
8
50
50
36
20
29
26
20
15
38
73
10
48
49
66
85
79
80
99
100
99
93
80
72
95
100
97
100
97
100
100
100
100
100
100
100
100
100
92
98
99
99
99
99
100
100
99
99
94
97
97
99
92
86
81
80
66
90
95
99
98
99
100
100
100
100
100
100
100
99
100
97
98
97
99
98
100
98
100
99
98
98
97
96
84
64
52
50
65
65
56
38
80
97
61
74
83
95
98
98
99
98
98
100
99
99
100
98
98
99
98
98
95
95
100
100
100
84
48
49
44
43
24
24
31
50
59
57
62
68
68
61
57
32
21
8
1
0
0
0
0
0
0
19
57
78
94
99
99
99
100
99
99
96
92
89
88
83
78
73
78
75
77
83
100
98
100
96
78
91
78
83
67
54
42
33
39
1
0
2
16
26
42
62
62
76
89
99
100
58
20
15
16
0
0
0
0
3
12
41
62
69
70
76
69
88
93
95
94
98
96
96
99
97
90
89
92
89
94
94
91
81
88
83
72
74
77
81
77
77
87
80
99
70
62
36
49
91
69
49
50
31
16.5
27.300001
28.2
28.800001
29.1
27.900002
26.7
38
62
81
89
92
94
88
87
89
88
88
88
83
93
72
49
50
33
59
55
37
39
40
74
54
42
21
12
20
25
96
40
42
40
28
6.6000004
42
41
26
22
23
32
21
32
51
63
48
31
34
65
86
93
99
98
83
79
66
50
73
91
96
92
95
89
90
94
97
98
91
76
78
82
94
97
97
97
69
34
25
16.800001
23
80
99
98
100
95
43
0
0
0
0
0
0
0
0
0
0
0
0
0
0
6
25.800001
26.400002
18.900002
12
47
90
88
97
97
58
91
88
85
83
86
95
92
90
89
17
5
19
30
54
65
74
67
73
88
96
83
50
15
8.400001
9.6
0.3
0
0
0
0
7
17
17
21
22
2
0
6
4
0
0
0
0
1
8
22
17.1
33
85
87
51
30
75
60
80
91
91
60
72
54
58
88
89
100
100
100
96
79
39
30.000002
29.7
30.000002
30.000002
24
15.3
10.8
17.400002
69
98
94
56
47
41
64
22
10
0
0
0
0
0
0
33
13
3
10
25
60
86
97
99
99
100
100
97
91
92
98
97
99
94
95
97
98
95
94
92
78
84
96
97
97
93
95
90
55
21
35
44
23
15
0
0
0
0
0
0
0
0
0
0
0
0
0
0
30.000002
30.000002
30.000002
30.000002
48
71
75
95
100
100
100
90
92
79
48
49
53
66
73
58
51
12
7
61
86
99
98
99
98
99
98
100
100
98
98
98
100
99
97
96
97
94
96
98
99
97
94
90
89
93
97
99
99
98
99
98
98
97
99
99
99
99
98
98
95
64
51
29
0
15.3
24
99
100
100
100
98
95
97
99
97
64
83
96
96
99
99
98
99
97
98
98
99
96
86
45
2
27
54
56
54
59
80
97
75
29
30.000002
30.000002
30.000002
29.7
29.7
28.800001
28.2
24.6
22.2
21.900002
14.700001
13.8
16.800001
2.7
3
12
0
15
15
12
0
0
8
5.1000004
2
10.5
25.2
27.6
20.7
1
0
24
40
22
24
18.300001
18
25.500002
27.900002
26.400002
26.400002
27.6
28.500002
28.500002
20.400002
13.200001
12.3
9.6
4.2000003
0.6
0
1
0
4.5
2.4
0.90000004
14.400001
26.7
20.400002
11.1
13.200001
1.5
8.400001
6.9
3.6000001
6.9
7.8
10.200001
13.200001
15.000001
15.900001
13.8
13.500001
13.8
8.1
7.8
9.3
12.3
9.3
9.900001
8.1
7.8
14.400001
27.000002
17.1
17.400002
24.300001
21.900002
27.6
42
29.7
34
29.400002
30.000002
28.800001
12.900001
5.7000003
13.8
16.800001
16.800001
26.400002
28.800001
29.400002
28.2
30.000002
29.7
29.400002
29.1
29.400002
29.400002
29.400002
29.1
29.7
29.7
28.500002
23.1
15.3
6
0
6.3
20.400002
28.800001
29.7
28.800001
29.400002
94
98
97
94
74
59
38
45
32
6
7
4
1
0
0
0
0.3
6.3
12.3
22
60
72
75
74
62
60
31
35
79
69
59
42
18
0.3
0
2
9
7
24
32
31
36
8
17
27
43
50
46
41
1
0
0
5
70
72
85
36
12.3
15.900001
22.2
22.2
24.900002
25.2
13.200001
16
49
17
12
21
43
38
36
28
11
0
0
0
15
22
23
5
0
0
0
0
1.5
19
26
65
73
80
63
64
64
53
75
85
84
95
95
94
74
90
99
88
94
13
4
0
0
1
1.8000001
9
14
1
0
0
0
4.2000003
10.5
22.5
4.8
0
0
9.3
2.4
0
0
24.300001
28.800001
52
35
23.1
15.000001
26.7
28.800001
50
50
35
56
60
43
4
21
30.000002
28.500002
11.1
1.5
23.1
29.7
30.000002
28.500002
27.300001
26.7
21.300001
20.7
14.400001
15.3
13.500001
5.4
0.3
6.6000004
7.8
7.2000003
9.900001
14.700001
12.6
12
1.2
0
0
0
0
15.900001
29.7
30.000002
30.000002
28.500002
30.000002
29.1
30.000002
12.900001
0.3
12
27.000002
28.800001
29.400002
29.400002
29.400002
29.400002
27.6
27.900002
24.900002
25.800001
25.2
24.6
25.500002
22.5
15.900001
16.2
19.2
23.400002
26.400002
28.800001
30.000002
30.000002
30.000002
35
40
37
42
52
74
87
89
62
18
55
59
51
14
4
11
3
9
6
10.200001
11
26
34
39
41
34
17
6
0
0
0
0
0
0
0.90000004
0
1.5
3.3000002
3
0
0
0
0
0
0
0
0
0
0
0
0
1.5
6.9
12
5.1000004
6.3
7.5000005
9.3
6
0
0.90000004
2.4
14.400001
18.900002
23.400002
24.6
27.6
28.800001
27.000002
27.300001
26.7
17.400002
6
0.6
0
0
0
0
0
0
0
0
0
0
0
0
0
2.4
5.7000003
22.2
25.500002
28.2
27.900002
26.7
18
20
0
5.4
6.9
3.3000002
0
0
3.9
8.400001
12.6
9.6
12
14
10
22
33
42
40
36
21
4
1
0
0
0
0
10
17
24
4
3.3000002
16
22
1.8000001
1.5
9.6
9.900001
12.3
87
89
64
23
25
25
14
2
0
10
27
30
40
70
81
78
77
60
62
46
8
15
49
63
77
92
90
68
53
30
25.500002
29.7
14.700001
3.3000002
0
0
17
29
3
28
71
84
96
96
85
68
75
87
99
94
96
90
97
97
96
98
54
69
70
85
73
79
83
61
45
29
34
63
69
64
83
80
33
6.6000004
29.7
29.1
37
68
30.000002
30.000002
30.000002
29.1
30.000002
30.000002
30.000002
29.7
30.000002
75
69
67
84
91
70
94
99
100
100
100
99
100
99
100
99
99
99
99
100
95
98
98
100
98
99
97
92
93
99
100
99
98
99
96
95
95
98
93
95
91
72
53
39
36
87
99
98
97
96
94
92
95
62
53
72
87
97
81
95
95
72
37
45
21
15
28
26
28
2
46
27
47
35
39
19
0
0
1.2
26.400002
84
31
17.1
44
54
27.000002
29.7
27.6
30.000002
30.000002
30.000002
29.7
30.000002
22.800001
19.800001
18.6
15.3
7.8
17.7
14.400001
15.6
9.900001
0
2.4
0
11
71
94
100
99
99
96
100
100
100
100
100
100
100
100
100
100
100
98
33
3
7.2000003
82
88
78
67
72
96
9
0
0
2
8
9
8
4
3
59
47
36
63
90
94
93
97
100
99
99
99
100
99
99
71
9
0
0
0
0
0
0
1
1
0
1.2
0.6
0
0
0
0
3
2.7
0
0
0
0
0
0
0.6
2.7
16.5
30.000002
32
60
29.7
27
75
30.000002
29.7
29.7
30.000002
29.400002
29.1
29.400002
27.000002
18.900002
13.200001
4.5
16.5
0
0.6
1.5
4.2000003
7.8
6
0.90000004
0.6
0
0
0
34
39
54
96
67
18
12.3
5.4
24.900002
29.1
33
39
27.000002
48
27.000002
24.6
12
0.3
0
17.400002
21.900002
24
25.500002
27.6
29.7
29.1
26.7
25.500002
26.1
25.2
28.2
28.500002
29.400002
30.000002
32
29.1
33
83
93
79
72
27.000002
14
10.5
13.500001
12.6
15.900001
20.1
18.300001
19.5
9
5.1000004
6.6000004
16.800001
27.300001
63
83
96
98
98
90
83
80
45
62
72
55
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.2
0
0
0
0
0
3.3000002
4.8
0
4
0
0
0
0
0
0
0
0
0
0
0
2.4
0
0
0
0
0
3.3000002
8.700001
10.5
13.200001
11.400001
2.4
1.8000001
0
0
0
0
4.2000003
10.5
14.400001
16.5
23.7
21.900002
63
74
18.300001
25.500002
38
30.000002
30.000002
23.400002
16
18
37
45
32
26
96
96
96
92
90
90
68
66
62
59
46
28
42
42
46
51
42
32
2
0
0
1.5
28.500002
29.1
29.1
28.500002
20.7
18.300001
28.500002
8.700001
9.3
25.2
29.400002
52
56
40
1.2
0.3
0
13
0.6
3.9
9
7.8
10.200001
2.4
0
4
2
2
7
74
92
91
95
98
98
97
95
90
88
95
98
94
78
21.900002
18
24
35
21
5
10
14
16
11
8
0
0
27
54
93
100
86
79
72
72
96
97
63
20
44
57
69
71
80
72
70
74
83
82
60
38
39
32
51
43
46
51
56
59
44
18
7
3
2.4
18
3
7
9
12
9
6.6000004
28.500002
29.7
30.000002
3.9
5.7000003
15.6
7.5000005
0.90000004
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.5
0.6
11.1
24
3.3000002
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.90000004
3
8
10
1
0
0
0
0
0
0
0
0
0
0
0.90000004
45
83
86
68
64
54
58
69
62
37
8
12.3
7.2000003
18.300001
18.300001
23.400002
23.7
24.900002
25.500002
27.6
28.500002
27.000002
51
62
74
87
86
85
80
90
96
95
95
98
100
100
100
100
100
100
100
100
91
59
43
18
6
0
10
32
50
48
66
56
9
2
6
49
75
91
92
98
94
97
96
96
88
57
8
7
14
13
16
26
25
14
36
4
1
0
0
0
0
0
0
0
0
0
22.5
26.7
22.5
18.900002
9.900001
2.7
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
6
6.9
2.7
18
17.7
32
75
43
86
97
93
77
93
97
99
96
94
99
99
99
98
100
100
99
98
94
89
80
97
84
60
35
19
8
9
7
11
8
41
59
66
74
99
100
100
100
100
92
70
95
99
99
95
93
99
99
98
98
91
79
80
94
98
94
97
98
94
100
93
100
100
100
88
99
89
56
70
86
94
97
100
100
100
100
100
100
100
100
100
100
100
100
99
99
100
98
99
99
97
85
27.6
24.300001
24
29
38
45
28
5.1000004
1
0
0
0
0
0
0.6
1.2
0.3
6
79
81
77
83
96
40
2
0
0
0
0
0
0
0
0
1.8000001
19.800001
23.1
23.7
10.8
0.3
3.9
20.7
29.1
60
73
28
47
48
30.000002
78
93
92
92
65
29.400002
25.2
24.6
31
26
18.300001
11.700001
0
0
0
0
14.700001
74
86
87
57
38
21
23
2.1000001
19.800001
48
39
29.1
28.500002
26.1
63
30.000002
30.000002
29.1
29.400002
29.7
29.400002
27.900002
27.300001
25.800001
29.7
29.7
35
29.400002
29.7
29.7
30.000002
73
97
70
38
30.000002
30.000002
30.000002
30.000002
30.000002
29.7
29.7
29.7
30.000002
29.7
9.6
0
0
9.3
14
1.8000001
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
5
9
39
59
63
69
81
95
97
92
92
83
55
43
29
20
13
8
14
4
0
5
25
34
47
41
27
83
55
72
75
59
51
42
43
44
67
56
52
51
46
27
11
9
0
0
0
0
0
0
4.2000003
22
32
70
86
95
98
99
99
100
100
99
94
85
80
84
77
66
40
48
42
35
22
27
20
48
85
74
89
69
25
19
37
61
71
59
41
30
19
9
3
21
9
0
0
0
2
18
58
76
86
87
87
78
100
59
27.000002
34
53
55
29.400002
49
62
79
20.400002
27.6
6
1
27.900002
29.7
29.1
27.6
29.400002
29.1
29.7
49
60
60
94
67
28.2
29.400002
29.7
28.800001
27.6
20.1
18
8.1
62
64
42
41
29
71
85
68
89
28.800001
29.1
29.7
39
40
30.000002
29.7
34
52
23.7
22.800001
48
76
80
79
88
98
96
86
92
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
99
99
100
100
98
98
99
99
98
99
99
94
100
99
95
98
96
70
61
51
58
57
26
7
5
2
2
0
0
0
0
1
0
0
0
0
0
20
88
90
79
79
51
71
69
61
47
40
38
24
22
24
26
41
30
27
52
67
78
76
67
76
76
77
88
27
45
35
61
41
16
25
19
4
1
0
0
0
0
0
0
8.1
24
25.500002
16.800001
8.700001
14
72
99
79
37
82
95
98
98
88
90
95
98
98
94
70
65
79
90
94
96
99
99
99
98
94
51
42
18
5.4
12
46
26
25
27
12
0
2
0
0
0
0
0
0
0
1
38
49
28
26
41
48
42
68
63
28
3.9
0.6
0
0
4.8
8.400001
2.4
2
1
0
0
0
0
6.9
23.400002
23.400002
11.700001
0
9.900001
28.2
43
52
15.900001
9.900001
12.6
18.900002
20.1
14.700001
15.900001
12.900001
22.2
28.800001
26.400002
29.1
29.1
24.300001
20
9.900001
1
5
5.4
5.4
13
30
34
34
35
18
7
1.2
3.3000002
5.1000004
4.2000003
3
7.2000003
18.300001
28.2
29.1
28.800001
23.7
25.500002
24.6
27.6
27.6
24.900002
21.900002
23.7
21.300001
21.300001
19
17
18
13
9
21
21
67
98
95
100
100
100
99
93
21
21
31
32
23
55
45
81
13
4
4
1
0
1
10
29
23
4
3
34
44
19
43
61
74
84
91
92
78
76
55
66
92
93
71
57
45
67
47
17
15
36
89
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
98
100
98
96
98
98
100
99
93
96
98
94
75
62
79
97
94
97
97
95
91
67
77
87
78
52
9.900001
5
4
3
0
0
3
1
29
60
74
61
67
85
68
22
48
48
51
69
11
0
0
0
0
0
0
0.6
1.2
6
2.4
5.4
30.000002
30.000002
30.000002
30.000002
89
86
97
89
59
61
70
83
100
93
100
100
100
100
100
100
100
100
100
99
100
98
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
93
78
60
50
64
55
59
85
77
94
90
95
96
99
95
91
89
84
56
77
95
100
98
100
100
99
95
94
100
100
100
100
100
99
98
63
18
12
25
16
28
36
32
14.400001
17.1
16.5
13.200001
13.500001
11.700001
13.8
12.6
24.300001
27.000002
27.300001
23.1
10.8
15.6
25.500002
27.900002
29.400002
29.400002
42
42
2
3
4.5
3.6000001
9
3.9
0
1
8
12
13
40
67
100
100
100
99
62
60
63
72
54
81
61
65
91
87
81
94
87
79
67
71
65
18
10.200001
10.5
10.200001
0
0
0
25
45
32
42
59
76
58
82
94
98
55
13
5.7000003
16.5
22.800001
19.800001
37
59
50
22
2
0
0
0
0
0
0
2.4
7.2000003
14.700001
23.7
17.7
12.6
16.5
27.000002
29.7
18.6
5
29
49
27
74
61
41
4
6
23.400002
26.400002
29.1
30.000002
45
81
85
99
85
28.800001
29.7
58
28.800001
29.1
16.2
19.2
18
20.1
24.900002
29.400002
72
67
28.2
22.5
24.300001
25.2
20.1
21.900002
27.6
27.6
60
70
15
4.8
10
25
4
1
2
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0
0
0
0
0
0
0.3
0.90000004
0.3
0
0
0
0
0
0
0
4.2000003
15.900001
24.300001
21
10.8
0
0
0
0
0
11.700001
6
26
41
11
4
8
2
1
1.5
1
48
50
38
45
24
32
32
23
12
15
24
51
24
26
12
10
5.1000004
5
0
0
0
0.6
2.7
8.1
29
46
46
48
42
55
40
30
33
39
57
91
49
39
55
92
32
20.400002
34
57
48
83
81
80
78
68
75
83
85
66
86
71
36
28
25
84
84
93
79
59
51
80
99
97
98
97
96
92
87
91
86
95
99
99
99
95
94
96
97
97
63
53
51
39
50
55
20
27.6
22
6
4
1.2
0.3
10.5
17.7
68
60
84
88
81
85
90
97
99
99
96
100
100
99
92
95
98
81
50
39
34
42
34
23
61
69
93
95
100
100
100
98
90
92
97
96
95
99
75
91
52
28
19
4
95
88
99
93
99
97
100
92
86
95
79
81
92
100
97
99
95
98
98
98
94
73
4
2
0
0
0
0
0
0
0
0
0
23.400002
19.5
8.700001
0
84
80
97
83
90
72
31
13
19
0
0
0
0
0
0
0
4.8
12.3
28.500002
56
85
75
31
29
10
41
16
7
1.5
3.6000001
0
0
0
0
5.1000004
3.9
15.900001
46
68
15
19
27.300001
12.3
23.400002
18.900002
50
41
47
7.8
18
49
7
28
12
33
19
20
7
0.6
5
11
19
12
8.400001
7.2000003
0
0
12
6
8.700001
9
2.4
0.3
12.3
16
23.7
25.2
30
18.900002
7.2000003
4
1
0
0
2.1000001
5.1000004
3.3000002
17.1
26
36
47
38
40
2.7
9
12
38
53
27
75
53
13
26
89
99
96
51
78
78
58
74
11.700001
6.6000004
16
1
0
0
0
1.5
3
33
41
37
36
5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
1
2
3
55
36
38
38
69
62
75
64
5
5
0
0
0
0
0
4.8
3.6000001
4.5
19.2
0.6
3.9
14.700001
27.300001
28.800001
39
42
42
37
17.1
19
16
15.3
29.1
27.900002
22.5
26.1
29.400002
28.800001
29.400002
29.7
45
87
95
98
85
93
97
89
97
96
95
96
96
94
96
95
97
100
100
100
40
34
54
41
29
21
23
31
36
57
52
36
57
86
61
20
19
38
37
18
7
2
13.500001
13.8
24.6
26.7
27.000002
27.6
26.400002
7.2000003
3.3000002
5.7000003
10.200001
10.8
2.1000001
0
0
7.5000005
10.8
26.1
28.500002
20.400002
2.7
0
0
0
0
0.3
0.6
1.2
1.5
0.90000004
2.7
4.2000003
4.5
1.2
0.90000004
0.90000004
3
61
49
74
34
22
13
18
25
13
6
10
22
11
15
9
19
8
10.8
20
26
13
4
27
90
99
97
98
61
40
56
62
76
95
81
68
85
96
100
71
97
76
98
100
100
100
95
99
98
78
21
27
78
41
34
57
38
19
18.300001
27.900002
27.900002
28.500002
29.400002
18.6
27.6
44
71
71
58
37
20
37
96
74
70
66
35
53
17
28
21
14
13
11
5
4
0
0
12
4
13
19
12
10
1
0
0
50
63
37
16
2
0
0
0
0
0
0
0
1
9
21
15
12
14
13
12
11
8
2
3
0
9
8
1
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
4
13.200001
23.400002
25.2
27.300001
30.000002
29.400002
25.500002
23.400002
21.300001
14.1
12.3
6
0.3
1
0
0
0
0
0
0
0
0
0
0
0.3
0.90000004
3.3000002
12.3
21.6
25.500002
17.400002
14.700001
13.500001
2.7
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.2
13.500001
21.6
21.6
22.2
19.5
19.5
20.1
15.000001
12.900001
7.8
17.400002
24
28.500002
29.400002
28.2
15.900001
8
8
12.3
17
52
42
99
74
22
17
8
19
17
12
12.900001
16.5
17.1
11.700001
11.400001
12.6
13
10
9
23
35
40
39
34
30
26
21
19
19
14.1
19
9
3
20
86
100
94
81
100
100
100
100
100
100
100
100
100
100
100
100
77
63
65
87
92
97
100
99
100
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
99
99
86
98
93
100
100
100
100
100
100
100
99
100
95
85
96
98
98
98
97
31
25
17
25
6.6000004
45
54
18
19
16
17
13
10
14
17.400002
24.300001
27
97
82
12
2.4
4.2000003
8
24
29.7
27.900002
30.000002
30.000002
29.400002
36
29.7
28.800001
25.500002
29.1
52
30.000002
89
88
91
87
88
95
94
89
22.5
20.1
23.400002
23
38
35
34
30
27
18.900002
21.900002
22.5
18
15.000001
13.200001
12.6
9.3
13.200001
15.6
10.200001
7.8
8.400001
1.8000001
4.5
10.8
6
5
16
10
11
18
6
15
5
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
7
15
9
12
7
23
24
6
0
0
0
0
0
0
1
25
28
42
29
31
29
16
21.6
23.1
16.5
23
15.3
20
24.300001
6
21.900002
34
18
6
0.6
0
1
2
2
9
2
20
44
49
54
50
28
7.8
6
21
47
30
7
8
7.8
21
14.400001
14.1
12
9
8
10
11
8
3.3000002
1
57
55
0
0
0
0
0
1
22
24
4
7
17.400002
18.900002
18.300001
13.200001
3
2
0
0
0
0
0
0
0
0
1.5
2.7
2.1000001
2.4
1.2
21
13
15
22
19
19
25
32
15.900001
22.2
17.1
3.6000001
0
0
0
3
3.6000001
4.5
5.4
8.400001
2.7
0
0
6
8
8
19
16
8
19.2
27
1
2
3
35
62
22
45
9
12
9
9
9
12
15
25
27
71
100
99
92
22
23
17
17
9
11
5
1
0
0
2.1000001
1.8000001
97
98
99
99
98
99
96
62
29
23
36
31
10
1
0
7
2
9
14
17
12
17
29
35
100
100
100
100
100
100
100
100
100
100
99
78
78
85
77
85
60
28
40
46
47
90
97
95
100
100
100
100
100
100
100
94
99
85
71
19
42
22.800001
37
45
27.000002
21.900002
58
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
90
40
27
9
3
7
24
24
40
95
99
100
97
95
99
100
100
100
100
100
97
72
41
82
79
66
4
6
23
19
1
0
0
0
0
0
0
0
5
47
84
95
98
96
43
14
34
10
4
0
11
11
0
0
0
0
0
0
0
0
0
2.7
0
0
0
0
0
0
0
0
0
0
8.1
2.1000001
5
58
87
10
6
10
11
5
5
4
0
0
0
0
0
0
0
0
0
0
0
0
0
22
63
82
59
31
26
26
30
15
4
5
3
1
0
0
0
0
0
0
0
0
0.90000004
0.6
5
8
40
20
8
16
0
1
5
1
7
0
0
4
62
71
75
79
81
81
75
60
0
9
18
38
4
0
1
0
0
0
0
0
0
0
0.3
1.5
2.1000001
1.5
2.4
0
13
20
28
14.1
26.1
24.6
27.000002
27.6
28.800001
29.1
30.000002
30.000002
30.000002
29.7
29.7
30.000002
28.800001
34
54
34
60
52
56
43
31
35
33
32
5
13
5
16
22
4
4.8
3.3000002
4
4
16.800001
27.900002
29.1
27.6
27.900002
28.2
24
28
32
15
15
9.6
3.6000001
1
5
12
17
9
21
37
38
24
7
5
2
0
1
1
1
23
17
12
7
1
0
0
0
0
0
0.6
6.3
6.9
23.7
21.300001
16
12
8
1.5
0.3
0
0
0
0
0
0
0
4
0
0
0
0
0
0
0
14
32
21
10
3
4.2000003
0
3
3
2
7
8.400001
11.400001
4.5
8.400001
12.3
18.6
26.7
26.7
2.7
12.3
20.7
11.700001
14.700001
19.800001
20.400002
18.300001
6.6000004
4
18
8
16
30
38
51
35
28.800001
28.2
67
48
23.400002
28
39
67
91
96
98
77
82
57
75
52
29.1
22.5
19
34
44
48
30.000002
30.000002
29.7
28.500002
62
75
81
63
6
2.1000001
3.3000002
5
14
10
9
19
30
15
19
32
16
7
44
15
11
1
4
0
0
0
0
4.2000003
7.8
0
0.3
4.2000003
6.9
3
6
12
85
49
27.300001
27.000002
34
25.500002
24.900002
20.1
9
3
0.3
0
0
0
0
0
0
0
0
0
0
0
0.6
3.3000002
7.8
14.400001
24.300001
38
28.500002
30.000002
15.000001
29.400002
27.000002
24.900002
14.1
8.1
2.4
0
0
8.400001
15.000001
20
19.2
16.2
47
35
28
39
62
24
12
23.7
25.800001
18.6
25.2
66
42
33
46
42
27
27.000002
24.900002
18.6
11
40
25.500002
23.7
66
68
32
29.1
28.2
15.000001
29.7
61
86
82
81
99
99
99
99
100
100
99
75
66
93
100
99
99
100
97
99
99
87
82
84
60
60
48
31
31
20
20.400002
27.6
38
25.800001
24.300001
20.7
18.300001
15.6
14.400001
11.1
9.900001
7.2000003
2.4
28
53
62
91
67
39
27.900002
28.2
33
29.7
29.400002
29.1
29.1
53
53
95
99
100
99
96
99
100
89
71
67
60
72
33
29
19
11
17
1.8000001
31
48
33
6
2
0
1
0
0
2
7
24
44
100
94
35
20
28
33
15
5
10
14
41
78
97
99
99
99
88
73
52
41
39
27
21
12
7
3
44
93
26
3
0
0
0
4
0
2
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
18.6
8.400001
29.7
30.000002
30.000002
30.000002
30.000002
24.300001
25.2
24.900002
30.000002
21.6
14.700001
3.9
26.7
29.1
29.1
27.300001
0
0
0
0
0
2.4
2.7
2.1000001
12.3
21
16.5
19.800001
21.300001
63
93
92
99
65
23
30
29
52
86
99
95
92
99
99
98
99
100
100
100
100
100
100
100
100
100
100
100
98
100
98
100
100
99
91
86
86
74
79
80
82
91
87
83
74
68
70
13
46
41
99
99
85
29
5
7
12
2
0
4
0.3
0.6
0
0
0
0
0
0
0
0
0
0
0
2.1000001
3.9
19
36
58
94
99
100
100
100
99
94
90
71
73
50
45
19
12.3
15.3
19
24
21
33
31
28
30
18
23
28
26
36
36
41
45
29
28
28
22
29
37
29
23
22
33
23
20
27.900002
30.000002
30.000002
30.000002
28.500002
29.7
30.000002
54
57
89
100
100
100
100
100
81
40
12.3
13.200001
11.1
9
8
11
63
97
97
97
97
75
33
26
1.2
5.1000004
20
30
36
56
69
34
32
31
48
56
35
24
62
59
28
74
65
53
32
13
27
21
35
60
81
99
99
99
99
99
99
96
86
70
97
99
99
99
100
99
99
98
70
28
54
80
87
100
99
72
60
54
21
11
9
3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
7
7
4.8
15.6
5.1000004
15.900001
20.1
17.400002
17.1
18.900002
21.900002
26.1
26.7
26.1
19.5
3
0
0
0
0
0
0
1
18
34
53
52
66
56
45
46
29.1
28.2
27.000002
44
73
84
81
4
21
68
51
41
30
31
27
19
42
60
61
20
32
28
24.300001
27.300001
25.800001
15.6
10
15
3
9
1
0
0
0
0
0
0
0
0
2
8
23
6.9
29.400002
30.000002
29.7
29.7
28.500002
26.7
27.300001
18.6
0.3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
4.8
4.2000003
11.400001
26.1
28.500002
22.2
11.1
13.200001
23.7
26.7
27.900002
29.400002
28.2
28.2
26.1
15.900001
13.200001
9.3
21.900002
21
28
27
22.5
20.7
9.6
13
22
3
0
1
2
0
98
100
100
100
100
100
100
99
97
72
32
74
44
32
33
22
26
8
4
1
1
4
16
21
22
24
68
94
97
77
74
63
66
91
95
98
85
67
85
87
90
96
96
94
53
19
7
0
1.2
1.2
4
10
5
17
52
85
100
99
97
99
28
25.2
28.2
31
25.800001
29
41
22
6
5
13
7
10
3
0.3
0.90000004
2.4
9.3
10.200001
10.200001
10.5
2
0
0
0
0
0
0
0
0
0
0
0.3
14.400001
12.3
9.900001
24.900002
28.2
28.800001
30.000002
29.1
26
22
27
0
0
10.8
30.000002
30.000002
29.7
29.7
26.1
22.800001
23.1
25.2
25.500002
24.900002
22.800001
55
17.7
89
36
3
9.3
27.300001
29.400002
28.800001
29.7
26.1
27.900002
29.7
27.300001
29.1
29.400002
37
58
59
34
24
26
13
13.200001
24.6
35
11.400001
2
10
1
2
12
6
10
24
32
34
30
32
51
31
1.2
6
1.2
1
2
0
0
1.8000001
4.5
1.2
0.6
0
1
0
1
0
0
0
0
0
0
0
0
9.6
25.2
27.900002
27.000002
28.500002
26.7
27.300001
30.000002
28.500002
28.500002
28.500002
29.400002
30.000002
28.800001
29.1
29.7
28.500002
34
62
64
84
4
36
53
54
47
47
22
10
0
0
0
0
19.2
25.800001
25.800001
12
12.900001
28.500002
27.000002
13.500001
10.5
25.500002
25.500002
25.500002
17.400002
61
86
39
30.000002
30.000002
30.000002
29.7
17
10
6
3.3000002
1.2
1.5
5
18
14
8
24
31
44
47
58
71
78
23.7
24.300001
26.1
34
26.7
44
60
89
80
89
100
100
100
100
100
100
100
100
100
100
100
100
100
98
90
88
84
92
78
31
24
27.6
27.900002
27.000002
26.1
51
97
97
68
80
89
55
78
59
76
33
16.2
21
79
25
50
21
18
14
15
17
13
8
18
19
8
9.3
21.6
31
5.4
6
16
28
51
52
41
40
14
36
31
14
14
25.800001
22.800001
18.900002
5.4
4.2000003
0
0
0
24.6
28.500002
17.7
1.2
0
0
4.8
22.5
18.300001
24.900002
21.6
70
80
98
74
29.400002
30.000002
29.1
21.300001
0.90000004
0
2.1000001
6.3
0
11
72
100
99
96
88
84
94
72
78
21
41
42
34
15
5
3
1.8000001
3.3000002
4.5
2.1000001
2.1000001
0.3
0
0
0
1
11
38
52
62
66
54
54
31
71
99
78
1
0
0
0
2.4
13.200001
12.900001
30.000002
30.000002
46
76
57
85
73
75
100
84
38
42
30.000002
30.000002
30.000002
29.7
30.000002
30.000002
30.000002
30.000002
30.000002
29.7
30.000002
29.7
29.7
29.7
29.7
29.7
25.800001
18
27.000002
26.400002
21.6
21.300001
31
52
53
35
12
11.400001
25.500002
26.400002
18.300001
9.6
17.1
18.6
82
25.2
12.6
24.900002
22.2
18.300001
14.700001
19.5
31
5.1000004
5.4
1.5
20
20.400002
23.400002
24.900002
35
46
29.1
26.7
26.400002
25.800001
24.900002
16.800001
17.1
8.700001
5.7000003
0
0
0
0
0
0
0
0
0
5
4
7
30.000002
40
24
0
0
0
0
0
0
0
0
0
0
0.90000004
0.6
2.1000001
6.3
4.2000003
0.3
0
0
0
0
0
0
0
0
0
0
7.8
18
41
71
80
60
59
40
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
45
57
96
99
80
91
72
46
9
0.90000004
0
0
0
0
10.5
27.000002
30.000002
30.000002
29.400002
26.7
31
59
57
3.3000002
10.5
22
32
58
91
73
52
17
30
43
23.400002
12.6
0
0
5
2
0.90000004
3.6000001
2.7
0.3
0
2.1000001
12.3
20.400002
6
4.8
9.3
15.6
21.300001
20.7
2.7
0
3
25
56
58
59
63
93
94
63
85
89
100
100
100
89
35
30.000002
30.000002
27.6
27.000002
25.2
23.7
21
13.200001
5.1000004
2.7
17.1
24.6
18.900002
27.900002
29.7
29.7
30.000002
29.400002
29.400002
29.400002
29.400002
59
51
47
53
74
30
5
2.4
12.6
2.4
0
0
0
74
62
5
0
0.6
10.5
6.9
8.400001
6.9
9.900001
14.700001
9.3
14.700001
6.3
1.5
1.5
0
0
0
1.5
1.5
1
6
0
0
0
29
21
13.500001
26.7
13.500001
11.400001
12.900001
20.7
11.700001
21
3
2
22
95
99
100
100
100
99
99
98
95
92
78
37
11
1
0
0
0
0
0
0
0
1
0
0
0
0
0
0
0
0
0.3
10.5
5.7000003
1.2
0
0
0
0
0
0
12.900001
22.800001
28.2
29.7
59
80
77
91
91
90
77
50
12.6
0
0
0
14
41
35
29
65
99
91
80
25
21.300001
21.6
17.1
25
1
0
0
4
0
7
26
46
14
0
0
10
8
0
0
1.5
7
0.90000004
4
0
18.900002
29.1
30.000002
29.7
29.400002
29.7
29.7
29.400002
29.7
59
99
99
98
97
87
66
63
29.7
29.400002
78
83
87
40
29
12.3
3
1.5
2.1000001
12
1.8000001
0
0
0
1
1
1
0
0
1.5
0
0
1.2
2.4
3.9
0
0
0
2.7
7.2000003
8.700001
11.1
14.400001
9.900001
5.7000003
6.3
5.1000004
5.1000004
6.9
7.5000005
15.6
71
80
56
30
30.000002
36
43
39
41
64
83
84
56
27
25.800001
34
28
21.300001
28.800001
29.7
30.000002
30.000002
30.000002
30.000002
27.900002
26.1
27.300001
25.2
18
13.200001
14.400001
15.000001
24.300001
25.500002
25.500002
21.300001
29
44
58
76
70
39
29.7
29.400002
27.300001
28
43
24
27
36
34
40
38
26
12
3
0
0
0
0
1
0
0
0
1
3
5
7
49
41
42
66
56
16
0
0
0
0
0
0
0
0
3.3000002
0.6
0.90000004
3.3000002
3
0
2.1000001
1.8000001
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
0.90000004
8.1
19.800001
30.000002
75
92
15.3
0
0
0
0
5.1000004
10.5
23.7
27.000002
11.400001
0.3
0
0.3
42
74
68
34
30.000002
27.300001
15.3
6.3
0
0
0
3
16
37
72
74
89
95
100
98
98
71
51
17
2
0
0
0
74
41
0
0
0
0
0
14
27
29
15
37
30
53
42
22
12
4
4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
4.5
9.900001
15.900001
21.300001
25.800001
27.900002
16.2
1.2
0
0
0
0
2
13
34
44
62
61
70
73
88
91
79
79
89
98
97
99
98
98
88
84
86
71
53
19
35
23
26
14
3
0
0
0
0
0
0
0
64
84
42
3
0
0
0
0
0
0
0
1.2
2
3
28.500002
27.000002
24.900002
55
29.400002
21.900002
3.6000001
0.3
3.6000001
1.2
2.1000001
11
12
23
0
0
0
0.3
4.2000003
4.5
7.5000005
13.500001
17.7
29.7
29.7
30.000002
25.800001
7.2000003
23.7
18.900002
26
39
35
29.7
29.7
28.2
24.6
24
12.6
18.6
28.800001
29.400002
29.7
30.000002
29.7
27.900002
29.400002
27.900002
28.2
30.000002
30.000002
30.000002
30.000002
29.7
30.000002
28.800001
27.900002
27.6
29.1
28.2
28.2
27.000002
29.1
29.7
29.400002
27.000002
17.1
15.6
16.2
13.200001
35
81
93
99
99
99
100
100
100
100
100
100
100
99
93
94
93
91
95
92
94
94
97
96
95
91
93
91
91
96
100
100
99
76
44
12
2
1
0
1
1
2
0
0
1
0
0
0
54
26
24
21
21
37
60
55
2
12.900001
26.7
30.000002
45
67
69
64
26
29
27
2
0
14
0
0
33
28
25
15
13
0
0
0
0
0
0
0
0
0
0.6
27.300001
29.7
29.400002
28.500002
27.6
29.1
24.900002
23.400002
28.500002
28.2
26.1
28.500002
28.2
28.800001
29.1
40
30
32
30.000002
29.400002
29.400002
64
86
63
62
92
98
83
87
87
95
100
98
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
60
22.2
23.7
24.900002
26.400002
24.300001
21.300001
12.900001
4.8
1
2
0
0
0
35
70
3
0
0
23.400002
35
77
98
93
99
85
52
64
29.400002
35
38
31
64
100
99
80
91
97
34
94
19.5
20.400002
17.1
12.900001
12
16.2
9.3
8.1
8.700001
5.7000003
6.3
5.4
3
0.3
0.3
0
0.90000004
7.8
14.1
17.400002
0
0
1
0
18
38
54
55
31
1
0
0
0
2
0
30
88
97
88
49
1
63
81
96
99
95
87
63
1
0
0
0
1
23
18
9
0
0
0
0
0
0
0.90000004
0
2
23
55
60
100
100
99
100
100
99
94
27
80
14
25
72
92
100
98
32
47
83
94
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
97
98
100
100
100
100
99
97
70
53
64
34
22
8
0
5
33
6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0.3
4.8
11.700001
15.900001
18.6
21
20.1
13.500001
5.1000004
2.4
0.6
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
3.3000002
12.6
20.1
23.7
27.6
27.300001
25.2
23.1
23.400002
19.800001
12.6
3.6000001
0
0
0.90000004
0
18.6
29.7
30.000002
30.000002
30.000002
29.7
18.6
24.900002
21.6
30.000002
30.000002
29.7
30.000002
27.300001
18.300001
29.7
31
27.300001
11.700001
1.8000001
0
12.3
29.7
28.500002
7
7
9.6
14
9
2.7
0.6
0
1
1
3.6000001
0
5.4
51
21
29.7
31
46
11
18
29
0
1
0.90000004
8.400001
19.5
47
69
90
92
57
39
62
64
12.3
9
0.90000004
0
1
6
3
0
1.2
24
16
33
0
1.5
1.2
1.2
8
11
1
0
0
0
5
16
20
16
14
8
56
59
86
70
23
89
97
36
3
3
1
1
23
38
14
0.3
0.6
6
6
12
16
11
18
15
11
13.200001
13.8
15
4.2000003
0
3.6000001
0.6
1.8000001
5.7000003
2.1000001
0
2
59
90
61
79
80
74
73
61
42
5
3
0
0
0
0
0.90000004
2.1000001
1.2
1.8000001
16.2
12.900001
21.900002
19.2
51
1
0
0
10.8
28.500002
21.300001
7.5000005
24.900002
30.000002
30.000002
30.000002
96
99
30.000002
29.7
29.7
30.000002
30.000002
30.000002
28.800001
27.6
27.6
9
0
1
0
2
28
56
39
55
73
93
95
100
100
100
99
99
93
1
80
61
35
0
0
0
0
0
0
0
1.2
9
12.6
34
52
48
91
86
75
83
70
30
16
0
0
0
0
0
22.5
30.000002
30.000002
25.2
60
97
92
86
29.7
29.400002
29.7
30.000002
56
30.000002
46
59
29.7
28.500002
29.7
29.7
29.1
29.400002
29.7
40
45
26
18.300001
1.5
0
28
68
88
70
74
84
88
52
38
38
6
0
3.6000001
22.800001
30.000002
30.000002
30.000002
30.000002
78
87
87
79
94
97
59
57
77
99
97
98
100
97
56
32
30.000002
29.7
28.800001
29.7
29.7
25.2
38
61
69
76
68
94
98
99
99
100
100
100
99
98
99
100
100
100
99
100
100
99
97
92
75
56
85
90
82
41
3
27
41
98
100
100
99
96
84
97
98
99
96
99
99
99
100
100
100
100
81
45
7
0
0
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0
15.6
28.500002
28.500002
33
29.400002
29.7
29.1
29.7
74
87
86
86
89
97
100
100
99
98
84
45
38
83
80
79
77
85
96
100
100
97
50
75
95
91
26.1
26.1
26.1
40
31
54
62
88
94
32
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0
9.900001
13.200001
0
19
18
37
69
79
27.900002
21.300001
10
0
0
21.6
7.5000005
29.7
45
83
61
20
17
18
22
30.000002
41
57
65
74
69
30.000002
30.000002
29.7
30.000002
30.000002
30.000002
29.7
29.7
59
53
31
64
28.800001
29.400002
23.7
26.7
52
24.6
26
59
55
28
12
28.500002
93
82
30.000002
30.000002
30.000002
30.000002
30.000002
29.1
25.2
22.2
7.2000003
3.6000001
3.6000001
3.9
3
0
0
0
0
0
0
12
8.400001
34
32
41
88
71
79
53
91
96
96
98
72
55
59
82
95
97
94
86
81
89
78
66
65
60
59
27
0
0
0
0
0
0
1
10.200001
29.1
55
91
100
100
70
30.000002
30.000002
69
92
99
100
99
100
99
90
97
30.000002
30.000002
30.000002
29.7
27.6
19.800001
11
27.900002
28.500002
28.500002
24.300001
24
29.400002
30.000002
34
29.400002
29.1
27.300001
13.500001
17.400002
2.1000001
0
10.200001
5
13.200001
12.900001
7.8
11
12
10
11
14
20
1
3
1
3
2
9
14
23
41
42
76
70
39
30
45
68
90
73
70
30.000002
66
97
100
100
58
98
100
45
99
99
99
99
96
70
29
18.300001
9
5.4
6.6000004
9.3
11.1
3.9
0
0
7
12
24
39
26.7
24.6
11.400001
54
34
31
44
29
3
1
0
9.3
15.000001
18
19.5
23.7
23.7
9.6
1.2
0
0
0
0
0
3.9
8.700001
1.5
6
30.000002
92
97
92
83
61
30.000002
30.000002
68
42
60
96
33
80
98
3
0
0
38
98
77
84
37
27.900002
30.000002
30.000002
26.1
26.1
27.900002
26.400002
24
12.900001
22.5
20
52
93
95
97
98
99
97
99
85
99
96
91
92
97
96
97
94
88
88
81
60
61
69
89
66
28.800001
29.7
27.6
25.2
32
34
46
52
59
35
46
54
54
45
44
40
26
27
18.6
43
27
23
19
14
24.300001
27.000002
23
16
29.7
29.400002
28.800001
28.2
29.400002
29.400002
29.1
29.400002
30.000002
30.000002
32
58
74
80
80
91
88
93
96
99
100
100
100
98
100
100
100
97
88
74
11
0
0
8
18
61
85
84
91
98
98
96
97
99
97
98
89
85
58
74
92
97
99
5
0
10.200001
19.5
25.500002
26.400002
29.1
30.000002
50
63
97
99
100
100
100
100
100
100
100
100
36
0
0
0
0
1.2
23.7
26.400002
26.400002
25
0
21
60
80
88
87
81
76
59
84
99
29.7
44
54
27.300001
27.300001
26.7
67
74
76
27
16
10.5
20
61
99
100
71
9
0
17.400002
16.2
8
0
0
0
1
4
37
69
89
48
18
15
33
22
5
0
0
0
3
20
57
50
50
83
86
85
86
78
60
22
0
0
36
30
50
74
91
89
69
58
16
0
0
0
0
0
0
0
2
0
2
9
2
0
7
21
48
85
37
0.90000004
0
18.6
30.000002
41
45
82
99
92
52
21.300001
3.9
0
1.8000001
5
0
0
2
0
0
1
46
43
65
69
74
77
66
79
84
78
73
76
76
38
13
10
13
55
98
92
93
88
89
30
44
51
11
0
0
0
1
18
24
19
39
22
83
52
0
0
0.3
0
0
9
27
32
1.2
1
51
79
55
56
37
97
99
98
77
97
91
98
84
100
99
100
98
94
99
63
45
96
97
93
96
84
60
6
17
19
3
1
5
5
7
7
9
2
3
0
0.3
1.8000001
14.700001
21
10.200001
6.9
17.400002
21.6
26.7
29.400002
28.500002
18.6
13.500001
14.400001
17.400002
22
39
55
66
84
97
95
98
34
45
87
98
95
98
100
100
100
100
100
100
100
100
100
100
100
100
53
0
0
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
23
69
30
72
24
30.000002
30.000002
30.000002
70
56
75
81
100
100
100
97
97
79
65
65
50
84
84
83
77
5
0
0
0
3
1
8
78
96
99
100
100
100
100
99
99
99
100
98
68
66
0
0
1
5
11
0
0
0
0
0
0
12
55
56
57
56
56
7
6
5
0.90000004
9
22
0
0
0
0
0
0
0
0
0
0
0
9.3
26.7
28.800001
28.2
20.1
39
59
98
71
56
92
98
94
88
68
99
99
99
99
99
99
99
99
38
49
68
90
81
83
90
80
84
100
100
100
100
100
100
100
99
95
91
91
67
30.000002
30.000002
30.000002
30.000002
30.000002
29.7
24
22.5
14.1
16.2
47
85
94
89
96
97
98
97
98
98
99
99
99
99
100
100
99
97
98
99
100
96
99
99
99
99
98
96
92
68
69
76
94
100
100
98
94
94
95
97
97
97
98
97
93
91
94
94
93
90
98
98
98
87
91
86
81
87
87
95
96
95
92
89
97
99
99
98
99
99
99
99
98
99
99
96
100
99
100
100
99
98
99
70
71
76
39
49
56
53
68
73
85
87
89
79
64
67
19
38
10
18
0
27
2
1
0
0
0
0
0
0
0
0
4
35
69
96
100
100
98
99
99
99
99
99
99
99
98
99
99
100
100
100
100
100
100
100
95
88
64
63
58
26
23
12
98
41
4
1
0
7.2000003
64
100
99
99
96
95
92
98
99
99
98
100
99
99
99
97
100
99
99
98
99
97
96
89
96
63
62
62
66
81
89
88
74
59
72
65
70
71
80
86
46
45
6
6
4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
9.3
27.900002
1.2
20
0
0
1.5
7
14
0
15.6
30.000002
30.000002
74
72
60
98
92
85
76
71
26
15.900001
8
12
16
14
3.6000001
0
0
0
0
0
0
20.400002
30
32
73
93
95
96
80
84
99
100
100
100
100
100
100
98
99
98
100
100
99
99
100
100
100
100
100
100
100
100
90
93
92
98
93
96
98
90
95
98
98
99
100
100
99
99
100
100
100
25
25
24
29
18
56
59
49
62
75
56
55
60
72
81
85
80
83
85
52
67
50
65
74
15
23
28
26
29
26
28
34
48
48
59
47
64
71
71
91
98
98
99
99
97
84
87
84
91
93
83
51
41
46
33
32
64
47
49
52
77
95
80
93
68
75
75
72
90
98
98
98
93
75
99
88
76
86
99
95
97
99
90
88
93
70
78
83
78
64
37
14
1
0
0
0
0
12
26.400002
62
42
25
23
13
43
77
80
87
58
8
26
32
4.5
13.200001
4.5
11
32
92
99
93
69
12
2
2.4
5.1000004
1.2
0.3
13.200001
30
55
50
16.5
18.6
18.300001
30.000002
30.000002
40
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
62
83
81
64
65
13
1
11.700001
30.000002
30.000002
83
98
94
97
39
23.1
19.5
6
3
2
0.6
0
12
29.7
10.200001
18.300001
19.800001
43
96
100
100
100
99
94
54
18.300001
22.5
29.400002
26.7
29.400002
28.2
38
82
91
89
96
99
99
99
99
100
99
99
97
92
87
59
30.000002
29.400002
29.1
29.400002
29.7
29.400002
22.800001
11.400001
16
21
98
99
22.800001
59
69
66
60
96
100
99
95
91
75
62
66
65
89
86
86
82
76
61
60
52
63
37
36
30.000002
30.000002
30.000002
29.7
42
32
29.7
30.000002
30.000002
38
68
65
81
54
89
85
30.000002
30.000002
30.000002
29.7
30.000002
30.000002
30.000002
29.7
25.2
21.6
29.7
24
25.800001
22
3
0
0
0
0
0
0
1
19.2
9.900001
11.700001
12.900001
20.400002
22.800001
33
36
41
21
22
20
29
17.1
18
11.1
10.200001
1.8000001
1.5
2.4
8
62
48
16.5
22.2
16.5
4.5
0.3
0
0
8
0.90000004
15
53
80
34
2
8.400001
8
60
99
100
98
99
100
100
97
98
99
96
95
93
96
80
83
8
43
4
8
2
1
2
2
7
4
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
30.000002
30.000002
29.7
30.000002
30.000002
30.000002
46
83
97
99
96
99
100
78
70
87
100
92
67
46
76
99
84
19.5
1.8000001
20
30
52
4
6
74
47
13
27
63
45
40
35
30.000002
30.000002
30.000002
68
38
24
45
51
91
99
94
93
84
88
89
26.400002
49
43
28
25
14.1
10
14
19
20
20.1
12
5
8
3
22.800001
30.000002
30.000002
58
84
76
24.300001
25.800001
13.8
28.2
10.200001
18.300001
20.1
27.000002
29.7
27.300001
27.6
26.7
27.6
29.7
29.1
28.500002
27.6
9.6
43
17
15
30
38
54
39
47
46
35
28
23
31
26
35
50
79
97
100
99
100
98
95
90
92
97
63
29
19
51
85
83
60
65
69
76
58
10
15.000001
28.2
28.2
29.400002
27.900002
27.900002
28.2
86
98
75
27.300001
27.900002
26.400002
21.900002
13.500001
8.1
8.1
5.7000003
17.1
0.3
1
2
3
4
47
33
59
14
17
21
15
23
19
27
17
35
43
28
12
0
0
0
0
1
0
0
0
0
15.900001
26.7
22.5
27.000002
27.000002
76
19.2
18.900002
23.7
3.3000002
1.2
0.3
4.8
6
13.8
15.000001
13.200001
4.2000003
0.6
0.3
7.8
18
18.6
21.6
22.800001
23.400002
24.900002
28.800001
30.000002
30.000002
29.7
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
29.7
30.000002
30.000002
30.000002
30.000002
28.500002
51
27.000002
3
29.1
30.000002
30.000002
29.7
30.000002
46
68
92
100
100
97
45
28.500002
28.800001
51
57
44
53
55
58
62
61
59
61
25
22.800001
29.7
30.000002
30.000002
29.7
26.7
19.5
6.6000004
29.7
31
66
73
53
57
27.900002
25.500002
21
2.4
13
97
100
100
98
100
97
100
100
100
100
100
100
74
71
71
37
48
88
87
86
92
97
97
97
96
97
94
98
98
98
98
99
99
98
100
97
91
93
93
96
96
85
80
74
70
85
88
68
96
99
99
98
39
58
88
5.7000003
26.7
29.7
49
54
24
13
8
27
61
77
91
55
0
5
54
87
8
58
90
43
13
73
95
97
96
90
92
92
90
59
29
30.000002
2
8
49
70
14
28
21
48
68
92
99
100
99
94
99
100
100
100
100
94
63
51
94
89
16.800001
9.3
34
51
55
85
38
74
100
97
98
59
70
36
37
44
50
34
45
73
38
19
10.200001
23.400002
25.2
25.2
23.1
3.9
23.7
29.400002
26.1
27.900002
82
100
74
89
98
99
97
11.1
11.700001
0.3
0
3.9
3.3000002
3.3000002
2.7
15
17.7
30.000002
30.000002
85
85
82
90
80
30.000002
29.7
24.300001
4
3
8
22
0
0
13
50
76
73
78
21
21
24
0
1
1
0
0.6
1.2
0
29.400002
30.000002
30.000002
30.000002
30.000002
95
93
91
53
29.7
26.1
19.5
13.8
10.200001
24.6
28.800001
30.000002
12
0
1
32
91
96
62
38
49
39
47
10
4
1
2
2
2
2
4
84
60
16
11.700001
13.200001
3.6000001
17
24.6
30.000002
30.000002
30.000002
29.7
26.7
19.5
6.6000004
18.6
14
17
8
7
26.400002
23.1
10.8
39
60
54
43
36
49
38
31
17
22
43
55
82
80
34
9
1
0
0
0
0.90000004
0
1
0
0
9
0
0.3
12
15.6
13.200001
4.2000003
0
1.8000001
10.200001
4
0.90000004
2
0.6
1.5
0
40
88
86
37
48
18
7
10.8
10
5.4
12.900001
9.3
5.1000004
0.90000004
1.5
0
2.1000001
9.900001
10.8
21
11
16
7
3
13.200001
27.6
17.7
19
26
43
30
52
73
90
91
89
92
59
70
92
97
99
97
98
98
99
99
100
100
80
90
96
99
95
99
96
100
97
93
97
95
98
96
97
97
96
94
37
90
100
99
99
100
98
88
64
83
96
99
100
100
98
99
100
100
99
98
97
98
100
99
98
100
67
50
40
38
13
73
70
67
58
90
90
83
83
85
76
36
84
37
0
26.7
0
30.000002
30.000002
91
99
90
99
100
100
99
100
98
89
29
53
73
47
42
59
44
48
43
55
83
94
98
97
99
99
100
98
99
98
100
100
100
99
53
94
94
91
88
71
34
18.6
21
36
24.6
25.800001
27.000002
30.000002
90
98
92
38
29.400002
37
59
59
50
77
99
99
100
100
97
93
91
93
90
96
95
99
100
99
98
98
99
97
97
99
97
97
98
97
96
100
94
91
94
93
96
97
100
100
100
98
99
98
100
99
97
97
95
99
98
99
99
100
100
100
97
94
98
97
93
95
92
92
95
97
92
85
86
84
31
38
28
33
22
56
99
100
100
42
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2
95
99
99
99
96
96
95
100
100
100
99
98
100
98
100
100
99
100
98
81
79
96
99
99
100
99
98
99
93
95
95
91
85
67
35
13
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2.7
3.3000002
0
0
0
0
0
0
0
0
0
0
3.9
3
20.1
30.000002
30.000002
29.7
24.900002
38
66
100
100
100
99
99
77
75
100
100
100
100
100
96
89
95
74
60
70
80
81
17
0
0
0
58
89
45
26
10
0
0.6
18.300001
32
68
77
96
99
99
100
100
90
74
37
34
39
66
70
91
94
90
100
100
99
100
99
100
99
99
86
91
96
97
87
86
70
54
38
9.900001
11.700001
8.1
6
6
10
11.700001
34
49
28.2
27.6
40
66
92
99
99
98
97
97
97
97
97
99
100
100
100
82
79
90
97
99
92
88
91
91
86
97
97
95
99
100
100
99
97
99
100
100
99
99
99
96
99
100
100
100
99
99
99
100
100
100
100
100
100
99
99
100
99
99
99
99
99
99
94
84
95
78
47
66
80
89
90
94
96
97
97
95
82
86
79
81
75
72
74
67
77
71
94
96
100
91
95
96
95
88
83
53
46
42
61
54
89
95
90
66
21
23
11
7
11
62
64
62
0
0
0
0.90000004
12.900001
29.400002
29.400002
30.000002
78
96
99
82
97
92
84
62
55
99
99
77
62
92
99
99
100
97
94
52
16
4
4
4
97
100
95
86
91
50
36
88
99
99
71
74
96
100
100
100
100
86
100
99
63
22
29
54
64
79
84
92
87
91
84
2
0
8
17
64
80
98
100
97
95
0
0
0
0
7.2000003
52
97
99
97
99
100
100
100
99
98
95
44
25
18
15
65
99
98
94
31
36
72
86
97
97
96
81
62
9
1
17
64
48
30.000002
38
88
97
91
90
49
77
94
86
49
30.000002
30.000002
27.6
50
28.500002
26.7
28.2
29.400002
30.000002
64
57
29
27.300001
27.000002
11.400001
7.8
15.3
20.1
26.400002
15.6
64
97
99
99
88
89
99
98
100
95
71
98
96
98
94
96
99
99
97
99
98
98
99
95
96
95
93
98
94
70
71
84
49
70
90
96
99
97
88
90
91
80
30.000002
29.7
27.900002
27.6
22.2
18
12.900001
26.400002
29.1
30.000002
23.7
9.3
7.2000003
3.3000002
19
98
96
99
100
100
100
96
85
90
39
30.000002
38
26.400002
24
77
93
90
79
64
43
73
85
90
88
91
96
95
96
96
95
65
45
62
57
10
1
0
1
42
47
58
58
80
68
77
52
37
1
0
0
0
0
0
4.8
11.700001
18.300001
23.1
15.6
0
15.000001
30.000002
30.000002
29.1
16.2
0
0
0.6
7
33
71
77
77
79
81
85
98
100
71
22.2
5.4
0
12
19
18
26.7
24
50
95
98
94
70
70
34
16
6
29.1
29.400002
25.800001
23.400002
22.800001
29.1
28.500002
25.800001
17.7
31
84
29.7
30.000002
30.000002
51
30.000002
28.500002
59
90
22.5
71
87
81
87
90
86
54
29
52
45
21
30
53
77
99
100
100
100
100
98
97
98
95
94
92
71
71
24
0
0
0
0
0.3
7.5000005
15.000001
13.500001
11.400001
4.2000003
2.1000001
3
2.7
13
5
0
0
0
6
66
63
33
18
7
5
1
0
9.900001
7.8
0.3
0.6
27.000002
28.500002
27.000002
27.6
44
74
66
4.5
22.2
27.300001
28.500002
30.000002
30.000002
28.800001
29.400002
29.400002
27.900002
27.6
26.1
26.7
28.2
27.6
25.800001
27.900002
24
15.900001
21.300001
27.6
28.800001
30.000002
30.000002
84
87
99
98
86
30.000002
29.7
27.000002
23.7
20.1
2.4
0.3
88
97
94
91
83
76
87
96
100
98
97
91
41
68
97
93
97
96
97
71
5
0
0
0
1.2
18.300001
24.900002
26
20
87
77
94
97
97
98
100
100
95
95
50
36
8.700001
25
70
88
89
90
84
81
64
29.7
8.700001
1.5
9.3
21
30.000002
30.000002
76
90
93
76
8
65
92
97
86
23
60
37
27.900002
58
48
48
28.800001
28.500002
29.1
26.400002
28
26
29
19.800001
27.6
26.1
51
58
82
29.7
30.000002
29.7
36
66
97
61
4
24
32
68
30
33
47
71
96
93
87
64
82
88
97
93
74
44
34
33
54
45
63
91
96
99
99
99
94
62
21
9
17
15
10
6
6
3
11
58
86
66
32
0
0.90000004
3.6000001
29
34
37
28.2
29.400002
30.000002
34
75
79
42
28
28
26
27
26
33
30
21
21.6
25.2
24.300001
7.5000005
15.6
23.400002
24
25.500002
48
48
93
99
100
100
100
100
100
99
95
91
86
91
91
52
53
58
85
83
98
100
97
84
85
80
61
63
65
54
64
75
94
90
64
39
30
2
28
66
95
98
98
85
24.900002
26.400002
69
98
30
24
18
17.7
24.900002
21.900002
15.6
34
87
85
94
98
99
98
98
95
91
90
91
59
59
74
87
91
79
51
22
2
0
0
0
0
1.2
9.900001
3.6000001
11.400001
28.800001
41
92
98
90
90
100
100
99
90
35
24
10
0
5
25
5.7000003
21
24.6
45
99
99
100
100
100
100
100
99
99
95
74
35
76
92
99
99
100
100
100
100
100
100
99
100
98
100
100
98
93
80
43
65
80
89
93
93
87
68
89
91
92
82
84
79
54
9
1
0.3
84
72
10
6
0
0
1
53
68
62
83
89
69
53
1
0
0
0
0
0
0
0
0
0
0
22.5
6
6
17
7
2
0
0
0.90000004
10.8
18.6
27.6
28.500002
11.400001
1.5
0.90000004
6.3
10
21.6
24.300001
29.1
71
85
43
54
80
39
30.000002
30.000002
29.400002
18
9.3
4.2000003
0
0
0
1
2
1
17
23
37
99
100
100
100
100
100
100
99
96
89
92
86
81
84
83
94
94
81
67
91
81
72
69
61
57
71
76
77
52
68
82
56
49
47
61
72
81
90
86
94
95
98
98
94
47
31
35
56
45
66
83
81
77
65
33
28.800001
29
47
51
76
94
95
96
92
78
76
63
60
73
84
96
98
93
97
88
83
94
94
94
96
96
95
98
97
100
100
100
100
100
100
98
100
97
97
91
96
93
100
99
100
98
100
99
100
100
100
100
100
100
100
100
100
100
100
100
97
96
97
96
98
97
92
98
98
98
97
97
99
97
95
98
98
100
100
100
100
100
100
100
100
98
99
98
100
98
97
99
99
98
98
98
98
99
99
100
99
100
100
100
100
99
98
99
100
100
94
91
92
94
68
34
22
10
0
0
0
2
52
56
65
63
43
47
61
83
99
99
99
96
94
96
93
90
86
87
82
76
90
90
84
58
35
12
28
45
43
15
30
39
35
42
74
65
72
22
0
0
0
0
1.2
17.400002
17.7
12
0.6
0.3
26
53
30.000002
30.000002
30.000002
38
34
32
38
81
98
100
98
98
55
21.6
29.1
24.900002
26.7
29.1
71
67
99
89
82
79
99
92
87
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
93
92
88
66
59
48
68
60
10
12
13
0.6
14.1
26.1
52
90
58
6.3
24
26.400002
26.7
29.1
50
73
92
96
79
97
99
98
94
30
32
55
61
71
86
97
99
94
82
63
64
50
66
76
77
74
85
94
93
94
94
97
98
69
69
72
81
61
73
81
86
40
40
34
48
41
34
24
5
0.3
0.90000004
0.90000004
19
28
10
3
1
36
16
24
38
33
26
19
8
18.6
23.400002
14.1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.2
13.200001
13.500001
10.200001
3.3000002
6
24.900002
28.800001
29.1
29.400002
29.7
29.400002
29.400002
30.000002
29.400002
28.800001
22.2
28.2
33
87
24.900002
28.500002
28.800001
29.400002
28.800001
30.000002
29.400002
56
16
3
24.6
29.400002
34
70
89
89
78
29.1
47
88
100
99
50
30
53
56
83
75
66
90
97
87
78
29
4
8
6
2
3
1
5
22
72
86
97
99
99
76
65
32
9
23
11
0
0
0
0
0
3
5.1000004
0.90000004
0
0
0
0
60
84
100
100
96
100
100
100
91
96
94
94
82
10
14
15
15
9.3
22.800001
20.1
16.800001
21
16.800001
27
51
58
55
37
64
55
36
51
47
42
25
13
2
0
5.7000003
22.800001
29.400002
28.800001
13.8
12.6
0
0
0
20.1
45
31
56
100
98
99
100
98
100
100
98
98
99
89
89
91
94
99
100
99
99
47
13
40
60
53
56
66
77
98
98
83
75
45
30
28.500002
24.900002
4
1
0
0
0.6
4.5
14
44
71
90
95
79
86
90
96
99
96
89
63
33
29.7
24.900002
6
1.5
0
0.3
15.000001
21.6
25.2
26.400002
27.300001
25.2
11.1
5
0.3
36
49
79
86
98
63
29.7
30.000002
30.000002
30.000002
29.400002
27.6
24.900002
30.000002
29.400002
30.000002
30.000002
29.1
29.400002
69
85
55
55
75
87
92
97
95
40
30.000002
29.400002
27.000002
17.1
20.1
22
37
65
70
67
44
73
84
89
85
94
91
85
85
87
84
71
76
87
84
95
98
98
98
76
29.400002
29.1
22.2
2
11
38
78
99
97
87
84
81
65
29
3
0
3
3.6000001
1
0
4
10.5
22
31
14
12
11
3.9
9.3
78
92
89
91
37
4.8
19.2
37
44
32
76
63
84
99
96
90
59
24.300001
23
26
53
49
36
32
24
13
2
3.6000001
12
21
39
43
52
52
56
55
73
74
93
97
99
97
90
99
100
100
98
100
99
99
99
99
95
85
71
68
59
37
17
11
14
21
28
58
72
93
94
91
90
86
92
93
89
93
93
98
98
97
97
97
94
98
96
98
96
95
95
93
97
97
97
95
97
71
14
14
4
20
11
0
10.200001
9
3
8
30
41
50
53
62
65
69
92
94
62
57
33
3
0
0
0
0
0
0
0
1
8
8
0
24
37
70
85
77
56
39
28
0
3.9
1.2
1
0
0.6
6.6000004
20.400002
27.300001
46
75
41
51
76
84
97
97
97
96
95
89
88
92
97
99
94
89
56
56
52
44
41
85
68
57
21
13
15
54
74
51
95
100
97
84
87
74
79
50
13
2
0
0
0.90000004
4.5
5.1000004
2.7
0
16.5
29.400002
28.800001
60
28.500002
30.000002
7
47
86
96
29.400002
19.2
30.000002
32
83
94
95
98
88
70
37
9
0
0
1
3.3000002
9.3
5.7000003
1.8000001
0
64
79
86
37
25.800001
23.400002
34
29.400002
16.800001
1.2
3.6000001
9.6
13.200001
23
15.3
21
19
11
6
8
8
12
24
61
92
97
98
100
96
91
61
37
23
47
56
11
3
0
0
0
30.000002
53
93
93
94
85
38
63
98
74
64
69
65
73
47
59
78
89
63
37
20
5.4
18
37
62
68
86
77
60
44
97
99
100
98
99
100
98
93
90
87
85
82
84
98
100
94
80
82
47
39
34
51
78
79
32
24.6
42
57
63
45
56
49
60
71
72
79
88
91
96
96
96
94
98
96
95
98
12
24
60
93
93
100
95
98
98
99
84
90
79
0.6
0
0
0
0
0
0
0
0
0
0
0
0
0
35
74
97
100
100
98
95
96
97
76
63
50
13
1.2
6.9
6.9
6.6000004
6.6000004
8.700001
8.400001
12.6
10.200001
10.200001
13.200001
10.8
8.400001
53
74
64
70
84
89
88
89
84
91
79
83
82
82
81
98
92
94
39
40
17
0
4
32
7
68
84
66
48
51
65
68
91
33
73
75
62
10.8
22
28
13.200001
5
13.8
28.800001
27.900002
29.400002
24
70
92
77
64
66
51
59
19
7
1
0
0
0
0
23.7
27.300001
28.800001
28.500002
28.2
27.300001
29.1
26.1
14.400001
4.8
40
84
93
84
81
92
98
84
27.900002
22.5
1
1.5
28.500002
29.7
29.7
39
55
44
82
96
99
78
8
41
33
29.7
44
63
81
61
63
68
42
32
22.2
23.400002
26.400002
23.400002
22.5
43
59
59
29
10
1
0
1
85
99
92
99
98
98
100
95
97
94
87
45
60
28.800001
29.7
30.000002
29.7
29.7
31
62
71
84
86
87
95
93
99
98
95
92
87
88
79
82
76
71
77
84
89
98
100
100
83
99
100
100
100
99
99
94
89
75
56
39
41
21
32
4
3
0
0.3
0.3
1.8000001
0.6
0.6
0
0
0
0
0
0
0.6
43
99
96
91
97
94
92
93
98
95
89
83
77
86
52
61
58
85
31
48
52
82
84
82
76
64
66
70
63
49
68
34
8
9
29
34
1
0
0
0
0
0
0.3
6
11.400001
20.7
23.1
22.5
31
34
41
41
70
72
85
98
97
77
38
26
39
26
12.900001
16.800001
17.7
22.800001
22.2
22.800001
13.8
0.6
0.90000004
5.7000003
17.1
22.2
21.6
25.2
79
100
99
97
89
77
49
31
28.500002
28.500002
28.500002
60
88
65
55
73
93
84
53
38
55
79
96
98
90
67
36
54
61
89
94
93
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
93
84
36
56
93
99
100
99
93
98
92
63
54
65
97
98
98
97
86
89
64
89
48
83
46
88
36
87
98
95
83
93
99
99
100
100
100
100
100
91
98
79
59
66
51
74
87
94
96
92
88
49
45
51
34
15
9
0
7.2000003
29.400002
30.000002
30.000002
30.000002
29.400002
59
69
79
96
86
74
31
32
27
47
58
51
64
30.000002
29.400002
28.800001
27.6
70
98
84
52
3
0
0.3
16.800001
21
5.7000003
25.2
29.1
23.400002
15.6
37
71
84
86
98
98
80
57
35
97
91
99
53
49
32
32
9.3
0
0
1.8000001
0.6
12.900001
9.6
0
13
9
7
3
0.6
2.1000001
2.1000001
0
0
30.000002
30.000002
30.000002
28.2
20.1
19.5
61
99
88
88
17
8
6
10
66
66
57
60
42
51
31
22
13
16
30
24
17
26
9
3
0.6
1
1
3
7
16
23
10
60
47
43
36
53
47
70
57
39
29.400002
29.400002
48
62
49
57
90
96
92
88
96
93
97
92
92
94
94
93
83
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
98
95
100
100
99
99
98
99
100
100
100
100
99
100
100
99
98
97
98
94
79
45
53
64
77
84
72
72
26
5
2
4.5
1
3
5
7
27
7
1.2
1
9.3
27.900002
34
41
85
95
77
98
49
40
36
40
44
28.500002
20
32
20
20
31
21.6
53
91
55
82
58
99
98
99
100
100
100
82
90
60
52
54
49
86
54
30.000002
30.000002
30.000002
29.7
29.7
100
100
99
100
94
84
97
47
25
15
22
24
50
47
41
31
43
17.1
9.900001
5
1.5
70
65
94
99
100
100
98
82
12
22
37
49
47
90
59
21
25
32
45
28
44
37
33
30
17
13.200001
20.1
31
28.2
28.500002
29.400002
39
34
30.000002
29.7
29.7
45
64
34
41
31
29.1
34
35
27
21.6
25.800001
18.6
15.6
14.1
8.1
35
27
13
11
7.2000003
12.6
17.7
18.900002
35
20
9
21
35
28
21
28
39
29.7
31
56
59
35
63
32
26.1
14.400001
8
8
2
0
2
22
24
34
25
26
43
54
31
25
36
33
29
35
42
68
100
100
100
100
100
100
100
100
100
100
66
60
82
67
56
88
82
47
31
5
21
1.5
13
55
95
100
99
100
100
100
95
87
88
74
57
52
58
35
51
48
34
33
29
12
5
6
3
1
0
0
0
0
0
0
0
0
18
23
27
25
17
23
17
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.90000004
5.1000004
11.400001
11.700001
12.6
7.8
1.2
0
2
12
2
6
4
1
1.8000001
4.5
0.3
0
0
0
0
0
0.6
3.9
16.5
18
21
20.7
10.200001
4.5
9.3
16
39
37
23.400002
28.2
28.800001
23.400002
9.6
10.200001
25
27
13
4
61
67
79
98
100
100
100
99
100
93
63
44
29
30.000002
45
46
11
21
8
10
13
2
0.90000004
0.3
97
78
60
66
63
36
32
10
13
47
43
39
28
24.6
41
72
70
61
63
46
62
57
54
46
30
20
8
3
1
0
4
16
26
32
27
32
45
34
26
19
13
8
12
15
14
7
10
4
31
26
17
0
0
1
12
4
8
31
28
21
19
27
43
37
32
21
23
25
36
42
45
38
99
93
100
100
100
100
100
100
99
98
68
57
95
38
51
26
60
64
100
95
97
92
95
95
98
97
99
89
92
76
100
100
100
100
100
100
97
96
99
99
93
100
95
98
97
97
96
94
97
99
100
100
100
100
99
100
96
99
83
70
57
77
85
91
89
98
97
97
98
100
81
91
39
97
97
97
69
57
28
19
17
11
10
9
28
32
23
50
33
4
2
0
0.6
16.800001
0.90000004
9
76
100
100
100
100
100
100
100
100
99
88
42
78
97
98
98
58
50
48
100
100
100
100
99
53
24.300001
35
80
91
95
94
98
87
76
31
73
22.2
14.700001
19
3
8
9
1.2
2
2
1
0
1
6
10
12
7
5
1
2
24
24
38
26
21
38
21
35
22
17
32
21
5
2
1
1
1
0
1
0
0
0
0
0
29
30
30
32
19
46
47
25
20
25
25
34
45
58
1
0
0
14
6.9
5.4
27.000002
28.800001
28.800001
30.000002
30.000002
29.400002
13.8
17
31
67
54
46
33
26.7
4
23.1
17.1
16.2
15.900001
2.4
0.3
0
0
0
0
0
0
0
0
0
0
6
2
0
0
0
0
0
0
0
0
0
0
0
0
0.6
16.2
3.6000001
3
0.6
1.2
2.1000001
9.3
18
13.8
19.5
9
19
15.6
15.000001
21
18.900002
14.1
2.4
0
0
0
0
5.4
12.900001
10.200001
7.5000005
34
34
22
19.5
24
13
16
16
23
21.900002
16.800001
21.300001
37
65
3
9.900001
18
16
14
12
15
20
25
46
54
50
27
8
2
2
0
0
10
8
5
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
6
17
22
29
8.400001
3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
16
31
18
0.3
3
23
15
8
1
4
3
1
11
30
29
26
29
55
58
48
49
55
44
78
19
18
29
17
13
19
22
33
21
19
34
33
24
46
50
34
29.400002
29.400002
98
99
100
98
99
100
87
89
58
21.300001
29
30.000002
30.000002
28.2
7.5000005
13
3
2
0
0
0
2
14
14
11
3
2
0
36
11
22
22
9
6
11
0
0
5
11
35
22
10
10
16
24
20
6
2
3
6
1
7
8
19
37
39
11
14
9
17
24
1
1
6
4
3
0
0
40
10
3
6
9
0.6
0
0
6
20
22
16
8
3.9
2.7
1.2
0.90000004
5
2
5.7000003
8.400001
1.5
16.800001
2
9
8.1
17
29
22.800001
26.1
26.7
44
83
100
99
42
40
39
27.900002
30.000002
43
30.000002
28.500002
20.400002
13.500001
61
61
100
100
99
90
86
62
27
27
24
2
10
1
2.4
4.5
15.6
15.000001
20
10
26
26
22
5
2
0
0
30
55
1
1
0
6.6000004
22.2
12.900001
27.900002
16.800001
21.6
27.900002
58
49
29.400002
52
50
28.500002
29.1
39
67
65
84
100
100
100
100
100
100
100
100
98
96
43
43
40
47
36
35
19
25
45
52
48
34
15
4
0
7
10
66
61
25
32
33
18
49
70
57
80
60
44
64
72
39
4
2
4
4
5
15
12
25
47
33
29
1
0
0
2
22
25
25
18
34
20
28
26
17
9
7
3
10
5
4
5
8
0
0
0
0
0
0
0
0
5
9
8
11.700001
15
20
15.000001
7.2000003
5
4
4.2000003
1.8000001
2
0
0
0
0
0.6
0.3
0
0
0
2.1000001
5.7000003
9
7.2000003
12
22.800001
19.2
24.300001
28.800001
63
42
19.800001
14.1
11.700001
5
6
2
5
1
0
0
0
0
0
0
12
17
15
31
48
46
33
24
30
30
7
1
0
0
0
0
0
0
0
0
0
0
0
0
19
14
5
20
32
21
4
9
7
1.8000001
3
9
24
38
45
100
100
93
93
99
100
100
99
51
2
10
12.6
13.8
33
29
16
9
4.5
3
72
5
18
19
11
6
7.8
18
34
17
4
2
3
17
19
35
43
39
58
34
44
0
0
0
0
7.8
15.6
26
22.2
36
54
28.500002
29.400002
29.1
27.900002
27.6
27.6
28.500002
28.2
40
52
70
49
54
69
62
26
9
12.900001
22.800001
27.900002
27.900002
27.300001
36
90
47
31
28
39
51
40
63
31
54
42
66
33
21
33
61
59
37
18
0
0
0
0
0
26
13
21
22
2
3
34
30
36
23
19
9
10
0
4
25
16
21
3
1.2
1.2
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
3.6000001
10.200001
4.8
11
9
1
4
5
13
14
16
13
8
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
6.3
39
8
10
3
3
0
0
0
2
7
14
25
18
11
5
2
0
0
0
0
0
0
2
6
1.2
3
24.6
30.000002
29.1
29.400002
65
95
100
94
48
36
47
48
41
34
40
36
30.000002
30.000002
52
78
61
84
98
68
28.800001
75
84
51
28.500002
29.400002
30.000002
30.000002
29.400002
29.400002
12.900001
5.4
3
1
0
0
0
0
0
13
22
16.800001
16
19
13.8
16
27
16.800001
13
10
8.700001
7.5000005
2.1000001
0
0
20
12
0
0
0
0
0
0
0.3
2.1000001
4
3.9
14
21
24.300001
19.5
18.900002
25.500002
19.800001
15.3
9.6
25
14
0.6
2.1000001
2.4
0.90000004
0
0
0
0
0
0.90000004
7.2000003
22
41
18
10.5
52
42
5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
7
19
29
14
33
28
31
31
10
2
9
12
7
0
0
0
4
0
0
0
0
0.90000004
7.5000005
6.3
15
22.2
28.2
40
36
33
27
14
7
5.4
1.5
0.90000004
2.1000001
8.700001
12.900001
3.9
1.8000001
0.90000004
1.2
0.3
0
0
0.3
7.5000005
12.900001
20.1
21
48
74
79
60
31
37
16
11
10
8
6
4
2
0
0
0
0
0.3
0.6
0
0
0
33
61
31
4
3
3
2
5
1
1
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3.9
12.6
17.400002
19.2
14.1
4.2000003
3.3000002
13.200001
23.1
27.300001
27.900002
27.000002
15.000001
11.1
9.3
10.8
11.700001
13.500001
17.400002
15.6
14.1
14.1
13.500001
25.500002
29.400002
30.000002
29.1
21.300001
11.1
0.90000004
4.2000003
9.900001
22.2
26.7
27.000002
27.300001
27.6
29.400002
30.000002
41
73
85
85
82
34
73
90
97
29.1
15.900001
13
30
22
24.300001
26.1
16.800001
21.6
24
18.300001
10.5
4
3
6
7.8
11.1
18.300001
18.900002
18.6
16.800001
12
9.6
9.6
27.6
41
38
25
20
26
26
23.400002
26.7
27.6
26.1
62
22
24
10
6
100
59
73
66
66
76
55
5.7000003
8.700001
30
26.7
29.7
29.1
32
58
80
46
73
37
30.000002
89
54
39
31
91
92
85
100
99
98
95
61
71
18
24
30
39
30
27.900002
46
54
59
56
61
57
53
43
23
11
16
1
6
11
18
26
23
45
41
40
43
26
12
19
14
11.700001
12.900001
8.1
6.9
8.400001
12
25.800001
26.7
13.200001
3
6
5
19
24
23
35
31
28
18.300001
17.7
18
16.5
21.300001
21.900002
22.800001
19.5
18.900002
15.6
6.9
1.2
0
40
40
0
0
1
4
5
18
16
32
28
57
22.800001
17.7
12.3
11
5
4
6
2
3.3000002
17.1
26.7
41
68
32
42
1.8000001
3
21
47
98
64
92
100
100
100
100
91
18
41
83
43
6
5
16
3
13
29
31
28
28.800001
25.500002
27.000002
25.2
5
58
15
84
90
56
7
6
2
0
0
0
0
0
0.6
5.4
8.1
12.6
10.5
8.700001
23.1
26.400002
28.500002
29.1
28.500002
28.800001
28.2
28.2
27.000002
26.7
25.2
30
12.900001
0.3
0
0
0
0
0.3
0
0
0
0
0
0
0
0
0.90000004
0.3
0
3.6000001
10.8
16.2
23.1
19.800001
13.8
10.8
8.400001
2.4
5.7000003
2.1000001
0.6
0
0
0
0
0
0
0
0
0
0
0
0.3
9
15
25
17.400002
16.800001
14.1
3.9
6
14.400001
28
10.8
0
0
1
1
0
0
0
0
8
7
13.200001
18.6
25.500002
16.5
13.8
6.9
4.2000003
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0
0
0
1
6
12
16
0.3
0.6
6
15.000001
24
27.300001
22.5
15.000001
6.6000004
0.6
0
0
0
6.3
24.900002
27.6
27.000002
5.4
0.6
0
0
0
0
0
0
0
4.8
24.6
20.7
12.6
0.90000004
0
0
0
0
0
4.2000003
0
6
6
10
20
47
43
32
41
35
44
17
5.4
1
11
1
0
1
2
0
0
0.3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
12
14.1
21.300001
24
22.5
9.900001
1.8000001
0
0
0
0
5.7000003
10.8
16.5
15.6
15.6
13.200001
57
40
9
8
33
19
6
2
15
21
11
60
64
72
72
75
62
48
55
51
49
36
44
29
49
37
35
34
36
49
47
67
91
98
99
99
97
96
75
39
7
2
1
25
23
25
68
88
86
92
22
8
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
27.300001
30.000002
29.7
29.1
29.400002
92
73
76
39
0
0
0
0
0
0
0
0
0
0
8.400001
20.1
18.6
21.6
29.400002
30.000002
30.000002
46
74
100
99
99
88
58
71
86
94
99
100
100
99
92
71
54
39
37
27
46
42
40
52
39
39
25.2
20.1
19.5
24.300001
21.6
13.8
13
20
18
6
1
1
0.90000004
0.3
2
2.1000001
2.4
6
6
34
28
20
24.6
23.400002
23
18
17
18.300001
15.3
14.1
9
17
11
10
9
9
3
0.3
0
0
0
0
0
0
5
39
17
19
27
18
17
2
9
5
1
3.3000002
12.3
24.6
29.400002
29.7
30.000002
29.7
30.000002
41
60
56
42
26
22
7.5000005
10.200001
9.6
15
31
23
16
6.3
3
0.6
0
0
0
0
0
1.2
1
13
12
33
20
8.400001
7.2000003
10.8
21.300001
35
69
19
7.8
9
17.400002
26.1
29.400002
30.000002
24.900002
29.1
29.1
24.6
22.5
28.2
27.000002
20.7
0.6
0
14.400001
20.400002
23.400002
24.300001
23.400002
24.6
24.300001
18
19.5
27
62
88
98
99
99
97
83
43
40
37
89
92
41
53
95
100
100
100
98
81
74
75
66
49
25
22
16
17
24
27
21
30
20
4
2
5
38
72
77
73
98
90
92
96
87
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.90000004
4.2000003
18.900002
26.1
28.2
30.000002
30.000002
25.500002
30.000002
30.000002
29.7
30.000002
56
81
34
29.400002
30.000002
29.7
30.000002
30.000002
30.000002
30.000002
29.7
26.1
26.7
27.6
27.000002
21.6
9
1.8000001
0
0
4.2000003
1.8000001
8
32
34
65
72
80
77
86
81
50
4
4
7.2000003
2
0
0
7
16
16
22
0
0
0
0
0
0
0
0
31
25
6
1
0.3
5.4
0.90000004
0
0
0
0
0
0
0
0
5
0
0
17.1
17.400002
16.800001
0
0
0
0.3
0
0
0
8.1
26.7
24.6
22.2
24
25.800001
26.1
24.300001
24.6
20.7
12.3
0
0
2.1000001
6.6000004
11.700001
12.6
11.400001
7.8
2.1000001
0
0
0
0
0
0
0
0
1.2
11.700001
19.5
22.5
15.6
7.2000003
0.6
1.2
0
0
0
0
0
0
0
0
0
12.3
18.300001
19.800001
17.1
12
0
0
0
0
0
0
0
0
0
0
0
0
0.3
1.2
0.3
1.2
0
0
0
1.2
1.2
10.200001
19.5
27.900002
30.000002
29.7
29.7
28.800001
29.400002
29.1
28.2
36
72
98
99
99
99
99
86
78
60
45
29.7
29.1
14.700001
14
16.2
25.800001
37
34
29.7
29.400002
29.7
51
92
82
54
86
95
96
92
99
98
100
100
100
100
100
100
74
72
57
62
61
64
60
65
51
55
52
39
34
25
19
17
21
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
9
6
0
2
8
18
3
1.8000001
1.2
0.6
2.1000001
2.1000001
0.3
0
0
0
0
0
0
2
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
9
11.700001
0
27.300001
28.800001
29.7
30.000002
29.400002
24
29.1
27.900002
28.2
27.300001
27.300001
22.2
18.6
13.200001
5.4
3.3000002
4.2000003
0
0
0
1
10
29
38
41
46
50
25
17
8
3
10
6
1
24
40
97
96
71
40
5
0
0.6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
3.3000002
7.5000005
12.3
19.800001
20.7
23.1
22.2
21
20.1
16.2
12
3.9
0
0
0
0.3
0
0
0
0.3
0
0
0
0
0
0
0
2.7
12
22.5
27.300001
27.900002
25.800001
22.2
11.1
9.900001
18
19.800001
15.3
7.2000003
2.4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.8000001
7.5000005
1.2
0
0
0
10.200001
25.2
28.2
29.7
30.000002
51
89
91
98
22
0
1.5
13
35
65
93
56
34
0
0
1
0
0
1
0
1
0
1
1
0
0
0
0
9
36
36
24
46
46
76
84
59
34
31
25
26
6
17
17
5
3
3
1
1
4
1
1
3.6000001
0
0
0
0
0
0
0
0
0
4.2000003
9
8.1
1.2
0
0
0
0
0
0
0
0
0
21.900002
26.1
27.000002
24
0.6
6.6000004
11.1
0
0
0
0
0.6
10.5
4.2000003
11.700001
4.5
19.800001
30.000002
33
22
55
98
99
62
81
88
54
25
10
0
0
0
0
0
0
0
1
1
2
6
6
10
1
13.8
25.2
27.000002
10.5
6.3
7.8
2.7
0
0
0
3.3000002
12.6
22.800001
26.1
26.1
26.7
22.800001
12.3
8.1
10.8
4.5
0
0
0
1.2
3
0
5.1000004
4.2000003
11.700001
19.5
11.1
7.8
2.4
0
0
0
0
0
0.3
0.3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
1.2
2.1000001
2.7
3.9
0.3
0.3
5.4
9
4.8
8.400001
6.6000004
1.5
0
0
0
0
0
0
0
0
6.3
15.3
8.1
23.1
28.500002
21.6
6.9
23.1
24
8.1
0.90000004
16.800001
28.800001
29.1
28.800001
28.800001
27.900002
28.800001
29.7
28.800001
28.500002
29.7
30.000002
79
83
62
58
75
86
70
61
100
61
34
15
6
21
68
99
99
99
97
82
94
93
100
100
98
100
100
100
100
100
100
89
100
94
85
80
94
98
98
100
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
99
100
99
100
98
99
99
93
91
91
90
91
87
63
53
9
0
0
0
0
0
0
3.9
7.2000003
5.1000004
6.9
10.5
63
58
90
96
90
86
93
99
99
99
94
68
41
50
35
4.5
10.5
19
54
53
34
30
79
90
90
90
95
75
76
76
31
6
4
14
14
5
9.6
22.2
15.900001
12.900001
4.2000003
25.500002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
41
37
5.7000003
1.8000001
0
0
1.2
18.900002
29.1
28.2
9.6
29.400002
30.000002
29.7
10.5
8
15.6
28.2
28.500002
30.000002
29.7
30.000002
30.000002
29.7
30.000002
18
29.1
28.800001
29.1
27.000002
27.6
28.500002
23.7
24.300001
27.6
26.400002
25.800001
5.1000004
2.4
2.7
11.700001
14.700001
17.7
14.400001
7.5000005
9.900001
9.900001
12.6
15.900001
13.500001
17.1
18.300001
22.2
15.6
8.400001
1.2
0
1
0
0
0
0
0
0
0
9.900001
5.4
12
18.6
23.1
29.7
28.2
29.400002
29.7
29.7
28.2
26.400002
29.1
27.900002
28.2
29.400002
30.000002
30.000002
30.000002
27.000002
3.6000001
14.400001
2.4
21
29.7
30.000002
29.7
30.000002
30.000002
52
30.000002
30.000002
30.000002
30.000002
26
26.1
27.000002
28.2
28.2
28.500002
24.900002
16.5
8.700001
28.500002
22.2
50
81
74
29.400002
70
81
58
72
81
100
100
93
93
89
75
47
41
46
82
6
18
17.400002
28
49
41
27.300001
28.2
28.2
59
84
92
99
99
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
98
100
100
97
96
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
100
100
98
99
78
55
10
14
19
17
15
15
1
0
0
0
0.3
0
30.000002
29.7
30.000002
40
76
90
43
21
12.3
13.500001
18.6
15.000001
13.8
2.4
21
4.2000003
21.900002
25.500002
11.700001
5
0
6
6
18
45
54
85
85
58
55
18
18.300001
100
93
73
47
63
83
53
95
100
98
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
99
99
97
99
100
99
99
100
99
94
55
92
97
94
83
92
92
97
97
91
96
98
98
99
99
99
100
100
100
100
99
98
100
98
100
100
100
100
100
99
97
94
100
100
100
100
100
94
88
46
34
20
13
13
22
11
4
0
0
1
99
74
0
0
1
0
0
0
3
3
0
40
37
27
23
39
87
88
88
55
40
42
16
0
41
48
39
29
1
2
0
0
33
1.5
0.6
0
91
15
4
5
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
4.8
6.6000004
9
19.2
28.2
29.400002
39
28
20.400002
19.2
27
25
12
9
23
32
24.6
21.300001
46
46
58
81
96
91
74
66
94
100
97
98
93
83
47
9
3
0
0
0
1
1
7.5000005
16.2
39
54
66
92
79
9.3
0
0
8
26
19
29
70
81
79
83
90
96
48
18
47
83
100
92
85
58
40
17
13
16
19
13
19
4
8
13
17
15
9
6
0
0
15.6
33
68
51
30
38
79
29
67
88
81
10
0
0
0
0.3
1.5
6.3
13.200001
14.400001
25.800001
28.2
25.500002
25.800001
25.800001
27.300001
49
84
95
97
100
98
99
98
100
100
100
99
86
82
92
98
94
92
82
86
100
97
98
88
32
65
75
77
64
54
33
9
4
0
20.7
73
100
100
98
100
97
87
82
23
4
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0
0
0
7.8
13.8
20.400002
26.7
24.300001
15.3
12.6
5.1000004
5.1000004
7.8
7.8
16.2
16.2
4.5
0
2.1000001
14.400001
18.900002
22.800001
26.7
27.300001
28.2
28.800001
29.1
25.2
26.1
27.900002
28.500002
58
88
96
96
68
27
27.6
28.2
29.1
29.1
28.500002
29.7
27.000002
24.900002
27.000002
24.900002
22.800001
44
65
92
82
46
61
33
38
45
7
0
0
0
0
0
0
13.200001
25.2
28.500002
28.800001
28.2
20.7
9.3
9
21.300001
29.1
39
63
40
30.000002
30.000002
30.000002
29.7
30.000002
30.000002
30.000002
29.7
46
63
87
100
100
100
100
100
69
63
75
98
100
100
100
100
100
99
100
99
74
26
2
4
1
1
0
0
0
0
1
0
1.2
29.7
29.1
30.000002
76
50
43
77
85
92
57
55
59
81
54
54
61
85
72
31
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
29.7
29.400002
26.400002
20
17
31
37
36
41
35
51
37
23
25.500002
28.500002
13.8
24
45
73
80
96
82
74
45
17
1
0
0
0
0
1
5
3
6
12
15
0
0
0
0
1.5
29.7
30.000002
30.000002
30.000002
30.000002
30.000002
37
98
76
41
48
47
75
88
90
93
94
99
100
100
100
100
100
100
100
100
99
67
28
15
12.6
13.8
18
16
13
19
35
52
80
91
98
99
100
99
100
100
100
99
99
99
100
98
98
93
94
98
90
87
90
99
98
99
55
79
73
54
78
61
77
35
33
43
66
95
96
50
56
43
75
98
100
100
100
98
97
99
83
85
88
82
95
99
98
94
93
99
99
97
92
83
99
97
77
94
100
100
99
100
100
99
99
99
95
74
70
99
99
42
0
34
63
41
2
0
0
0
0
1
8
12
1
57
60
54
56
56
47
33
36
71
55
43
78
91
87
24.900002
67
87
55
25
44
37
50
41
19
4.2000003
4
0
0
4.8
12.900001
2.4
0.6
26.400002
69
8
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
0.6
0
3
1
0
1
1
16
31
74
94
99
99
95
91
96
100
98
88
99
100
97
81
85
83
87
84
92
96
95
96
95
95
99
100
95
99
99
99
99
98
94
94
88
89
95
97
98
98
100
100
100
100
100
100
100
100
100
98
96
96
96
77
46
41
51
24
21.300001
21.300001
38
87
81
82
23
10
0
0
1.2
6.3
14.700001
21
12.6
6.3
9.6
3.6000001
1.2
2.1000001
2.4
3.6000001
12.3
23.7
24.300001
26.7
24.6
21.900002
19.2
17.1
24.6
26.7
28.2
47
54
29.400002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
29.7
29.7
29.400002
29.400002
27.300001
25.800001
28.2
29.400002
29.1
26.400002
26.1
26.1
24.900002
22.800001
16.2
4.5
10
47
44
7
7
9
0
0
0
0
0
0
0.6
30.000002
30.000002
93
96
97
55
79
39
28
33
21
7.2000003
25
30.000002
37
70
100
99
88
94
97
97
91
98
98
89
88
72
61
49
30
47
63
90
99
59
47
67
58
32
65
36
35
39
59
94
95
100
94
99
57
60
69
29
36
29
26
26
19
6
10
9
72
1
0
2
6
3
2
0
0
0
0.90000004
0.6
11
16
15
18
15
8
10
19
34
42
36
37
45
79
92
98
100
100
100
97
100
98
98
100
100
99
96
88
88
92
87
91
86
62
47
29
11
1
4
7
3
1
0
0
0
0
2
18
94
100
99
98
86
69
47
56
77
44
39
39
47
44
22
14
9
3
28.800001
3.3000002
24
0.6
21
53
95
86
82
84
94
78
92
96
95
96
83
83
89
91
73
53
37
45
34
40
80
98
97
96
98
96
99
99
100
98
100
99
99
99
100
100
99
95
98
100
100
100
99
100
100
100
100
100
100
100
100
100
99
100
99
100
100
100
98
100
98
99
98
99
95
98
98
97
100
95
97
95
97
92
93
61
56
9
50
43
67
61
100
96
96
27
0
0
2
2
6
2
3
0
0
1
0
1
68
81
96
100
100
100
100
100
99
99
100
99
99
100
99
97
99
96
97
95
100
100
100
99
99
99
100
100
100
100
100
100
100
100
100
98
39
33
39
30
0
0
0
0
1
19
30
43
38
34
37
34
0
2.7
1.5
0.6
3
9.3
25.800001
28.2
27.6
13
10.200001
16.2
18
26.1
2
2.7
71
93
94
99
99
100
99
96
100
100
95
93
95
71
47
28.800001
28.500002
30.000002
30.000002
28.800001
27.6
20
0.6
2.7
8.400001
11.400001
15.6
18.300001
27.900002
28.800001
54
63
33
30.000002
38
95
100
100
87
30.000002
30.000002
23.7
28.2
5.4
7.8
4.5
51
73
74
31
0
15.000001
16.800001
8.400001
0
0.6
1.2
13.8
30.000002
30.000002
30.000002
30.000002
30.000002
21.900002
25.2
28.2
48
28.500002
27.6
26.1
30.000002
67
90
98
100
93
98
99
100
100
99
90
60
36
28.2
28.2
13.500001
10.8
2.4
3
11.400001
11.400001
19.2
29.7
33
87
100
100
100
100
100
99
98
100
100
100
100
100
96
94
100
95
91
92
93
98
99
100
100
98
100
99
100
99
99
98
100
100
100
100
100
98
97
99
99
99
100
99
97
95
95
98
98
93
93
92
97
99
90
84
73
51
10
32
27
20.7
23.7
21.300001
32
32
29.1
22.800001
22
33
13.200001
2.7
0.3
8.400001
24
15.6
23
14
2
3.9
24.6
29.7
42
42
88
90
71
84
59
58
82
90
95
78
60
75
7
2
3
5
16
46
37
39
33
61
73
76
74
71
39
53
65
71


==> utils/Calgary_Weather/Calgary_Combined_Env_Canada_data.csv <==
Weather
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Mainly Clear

Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals


Ice Crystals
Ice Crystals

Mainly Clear


Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Ice Crystals
Ice Crystals
Ice Crystals


Mainly Clear


Mainly Clear


Clear


Cloudy


Cloudy


Cloudy

Ice Crystals
Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy

Snow
Snow
Snow
Snow
Snow
Snow

Cloudy

Snow Showers
Snow Showers
Snow

Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog
Fog
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Snow
Snow
Snow
Ice Crystals
Ice Crystals
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow
Snow
Ice Crystals
Snow
"Ice Crystals,Blowing Snow"
Blowing Snow
"Ice Crystals,Fog"
"Ice Crystals,Fog,Blowing Snow"
"Ice Crystals,Fog,Blowing Snow"
"Ice Crystals,Fog,Blowing Snow"
"Ice Crystals,Fog,Blowing Snow"
"Ice Crystals,Blowing Snow"
"Ice Crystals,Blowing Snow"
"Ice Crystals,Blowing Snow"
"Ice Crystals,Blowing Snow"
Cloudy


Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Snow Grains
Snow Grains
Snow
Snow
Snow
Snow
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals


"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow


Snow


Mostly Cloudy


Mainly Clear
Snow
Snow
"Snow,Fog"
"Snow,Fog"

Cloudy


Mostly Cloudy

Ice Crystals
"Ice Crystals,Blowing Snow"
Blowing Snow
Blowing Snow
Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Mainly Clear
Ice Crystals
Ice Crystals
Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Snow Grains,Fog"
Fog
Fog
"Snow,Fog"
"Snow Grains,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Fog
Fog
Fog
Fog
Fog
Freezing Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Ice Crystals
Snow Showers
Snow
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Snow
Snow

Snow
"Snow,Fog"
"Snow,Fog"
Cloudy
Snow
Snow Showers
Cloudy

Snow
Snow


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Snow


Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Mainly Clear
Fog
Fog
Fog
Fog
"Snow,Fog"
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals


Mainly Clear


Clear


Clear

Fog
Fog


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear

Haze
Haze
Haze
Haze
Haze
Haze
Haze
Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Haze
Haze
Haze
Haze
Haze
Haze
Haze

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy

Blowing Snow
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow

Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Cloudy


Cloudy


Cloudy


Cloudy

Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Fog
Mostly Cloudy


Mostly Cloudy


Freezing Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Fog
Fog
Fog
Fog
"Snow,Fog"
"Snow,Fog"
Fog
Fog
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Freezing Fog
Fog
"Snow,Fog"
Fog
Snow Grains

Snow

Snow
Snow
Snow

Mostly Cloudy


Snow
Snow
Fog
"Snow,Fog"
Snow
Fog
Fog
Fog
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Fog
"Snow,Fog"
Haze


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear
Fog
Fog
Fog
"Snow,Fog"
Snow
Snow
Snow
Snow
Moderate Snow
Moderate Snow
Moderate Snow
Snow
Ice Crystals

Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


"Snow,Fog"
"Snow,Fog"
"Fog,Blowing Snow"
Fog
Fog
Fog
"Snow,Fog"
Fog
Fog
Fog
"Snow,Fog"

Snow
Snow
Moderate Snow
Snow
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"

Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Snow
Snow

Mainly Clear


Mainly Clear


Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Fog
Fog
"Snow,Fog"
Snow
Snow

Mostly Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog
Fog
"Snow,Fog"
"Snow,Fog"
Snow
Snow
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Ice Crystals
Ice Crystals

Snow
Snow
Snow
Ice Crystals
Ice Crystals
Ice Crystals
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals


Mostly Cloudy


Haze
Ice Crystals
Ice Crystals
Ice Crystals
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Snow
Snow
Snow
Snow
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
"Ice Crystals,Haze"
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear

Fog
Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Snow
Snow
Moderate Snow

Mainly Clear


Mainly Clear


Rain Showers


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain

Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Clear


Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
"Snow,Blowing Snow"

Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Fog
Fog
"Fog,Haze"
Haze
Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy
Rain Showers
Rain Showers
Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Fog
Fog
Fog
Fog
Fog
Fog
Fog


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy

Rain
Mostly Cloudy


Snow Grains
Snow
Moderate Snow
Moderate Snow
Snow

Snow


Cloudy
Snow
Snow
Snow


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Rain
Rain
Rain
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers
Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain Showers
Cloudy


Cloudy

Rain Showers
Rain Showers
Rain Showers
"Rain,Fog"
Drizzle
Drizzle
Drizzle
Drizzle
"Drizzle,Fog"

Mostly Cloudy

Fog
Freezing Fog


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Snow
Snow

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Snow


Cloudy


Cloudy


Cloudy
Rain

Cloudy

Rain
Mostly Cloudy
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Fog
Fog
Fog
Fog
Fog
Fog


Cloudy
Fog
Fog
Fog
Fog
Fog
Fog


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Cloudy
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy
Snow
Fog
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain Showers
Rain Showers
Rain Showers
Rain Showers
Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Rain Showers


Mostly Cloudy


Cloudy
Moderate Rain Showers
Rain Showers
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Haze
Haze
Haze

Haze


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy

Rain Showers
Mostly Cloudy


Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
Cloudy
Haze
Haze
Haze
Haze

Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy
Haze
Haze
Mostly Cloudy


Cloudy

Rain
Rain
"Rain,Fog"
"Moderate Rain,Fog"
Rain
Rain
Rain
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"


Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers
Rain
Rain


Rain
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Rain,Snow,Fog"
"Drizzle,Fog"
"Snow,Fog"
"Rain,Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow


Cloudy

Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Snow,Fog"
"Rain,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Moderate Snow,Fog"
"Snow,Fog"
Snow
Cloudy
Snow

Mostly Cloudy


Snow Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Fog
Fog
Fog
Fog
Fog
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Cloudy


Cloudy

Snow
Snow
"Snow,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Rain Showers
Mostly Cloudy


Haze
Haze
Haze
Mostly Cloudy

Rain Showers
Cloudy


Mostly Cloudy


Fog
"Snow,Fog"
Fog
Fog


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Rain Showers
Cloudy
Rain Showers
Rain Showers
Mostly Cloudy
Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain Showers
Rain Showers

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy

Rain Showers
Rain Showers
Rain Showers

Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy

"Thunderstorms,Rain Showers"
Mostly Cloudy
Thunderstorms

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers


Mostly Cloudy


Mostly Cloudy

Rain Showers
Cloudy


Rain Showers
Rain Showers
Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

"Thunderstorms,Rain Showers"
Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Rain Showers

Rain Showers
Rain Showers


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy

Rain
Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
"Rain Showers,Fog"
"Rain Showers,Fog"
Rain
"Rain,Fog"
"Rain,Fog"

Cloudy
"Rain,Fog"

Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear

Rain Showers
Mostly Cloudy

Rain Showers
Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Rain Showers
Rain Showers

Mostly Cloudy


Rain Showers
Rain Showers
Rain Showers
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
Rain
"Rain,Fog"
"Moderate Rain,Fog"
Rain Showers
Rain
Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Rain Showers


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


"Thunderstorms,Rain Showers"


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Thunderstorms
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers
Rain Showers
Rain


Mostly Cloudy

Rain
Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy

"Thunderstorms,Moderate Rain Showers,Fog"
"Thunderstorms,Rain Showers"

Rain Showers
"Rain Showers,Fog"


Cloudy
Rain
Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
"Rain Showers,Fog"
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Fog
Fog
Fog
Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy

Rain
Rain
Rain
Rain
Cloudy
Rain
Rain
Rain


Rain
Rain
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Rain Showers
Rain Showers
Rain Showers
Rain


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy

Rain
Rain


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy
"Rain,Fog"

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Thunderstorms


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


"Thunderstorms,Moderate Rain Showers"
"Thunderstorms,Rain Showers"
Rain Showers
"Thunderstorms,Rain Showers"


Mainly Clear


Mainly Clear

Fog
Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy

Smoke
Smoke
Smoke

Smoke
Smoke
Smoke
Smoke
Smoke

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Smoke
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

Rain Showers
Rain Showers
"Thunderstorms,Rain Showers"
Rain Showers
Rain Showers
Rain Showers

Mostly Cloudy


Mostly Cloudy

Thunderstorms
"Thunderstorms,Rain Showers"
Haze

Thunderstorms
"Thunderstorms,Rain Showers"
Rain Showers
Mainly Clear


Mostly Cloudy
"Thunderstorms,Rain Showers"
"Thunderstorms,Moderate Rain Showers"
"Thunderstorms,Moderate Rain Showers"
"Moderate Rain,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"

Mostly Cloudy


Cloudy
Smoke

Smoke
Smoke
Smoke
Mainly Clear


Clear
Smoke
Smoke
Smoke
Smoke
"Fog,Smoke"
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear

Haze
Haze
Haze
Haze
Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear

Haze
Haze
Haze
"Rain Showers,Haze"
Haze
"Rain Showers,Haze"
"Thunderstorms,Rain Showers,Haze"
"Thunderstorms,Haze"
Haze
Smoke
Smoke
Smoke
Smoke

Smoke

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers

Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy

Smoke
Smoke
Smoke

Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze

Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear
Smoke
Smoke
Smoke
Smoke
Smoke
Mostly Cloudy


Clear


Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke


Mostly Cloudy


Mostly Cloudy

Thunderstorms
"Thunderstorms,Rain Showers"


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
"Rain,Fog"
Rain
Rain
Rain
Rain
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Rain Showers


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Cloudy


Mainly Clear


Mainly Clear

Haze
Haze
Haze

Mostly Cloudy


Thunderstorms
"Thunderstorms,Rain Showers"
Thunderstorms
Mostly Cloudy


Cloudy
Fog
Fog
Fog
Fog
Fog
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Clear


Clear


Clear


Clear

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Mainly Clear


Rain
Rain

Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

Thunderstorms
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear

Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze

Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy
Rain Showers

Cloudy
Rain Showers
Rain Showers
Mostly Cloudy

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
"Rain,Smoke"
Rain
Mostly Cloudy

Smoke
Smoke


Cloudy
"Thunderstorms,Smoke"
Rain Showers
Rain Showers

Rain
Rain
Rain
Rain
Rain


Mainly Clear


Mostly Cloudy

Smoke
Smoke
Smoke

Mainly Clear
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Mostly Cloudy


Mostly Cloudy


Clear


Clear

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Mostly Cloudy
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke


Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear

Smoke
Smoke
Smoke
Smoke
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke


Mostly Cloudy


Rain
Rain

Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Mostly Cloudy


Smoke

Smoke
Smoke
Smoke

Mainly Clear
Smoke
Smoke
Smoke
Smoke

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Clear


Mostly Cloudy


Smoke
Smoke
Smoke
Smoke


Mainly Clear

Smoke
Smoke
Smoke
Smoke
Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Rain Showers
Rain Showers
Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear
Haze
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Rain Showers

Rain
Rain
Rain
Rain
Rain
Moderate Rain
Rain
Rain
Rain
Rain
Rain
"Drizzle,Fog"

Cloudy
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Cloudy


Cloudy


Mostly Cloudy

Fog
"Rain,Fog"
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Cloudy

"Rain,Fog"
Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy





Mostly Cloudy


Cloudy


Cloudy
Rain Showers
Rain Showers
Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow Grains
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog

Mostly Cloudy


"Rain,Snow"
Fog
Snow
Mostly Cloudy


Snow Grains
Drizzle

Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy
Rain Showers
Rain Showers
Rain Showers

Rain Showers
Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy
Rain
Rain
"Rain,Snow"
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear
Fog

Cloudy


Cloudy

Snow
Cloudy

Snow
Snow


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow
Snow
Snow

Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers


Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain Showers

Mostly Cloudy


Clear


Clear


Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers

Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy





Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy
Rain Showers

Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

"Rain,Fog"
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear

Snow Pellets
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Rain
Rain
"Rain,Fog"
"Rain,Fog"
Rain
Rain


Cloudy


Mostly Cloudy
Snow

Mostly Cloudy


Mostly Cloudy
Snow

Snow
Snow
Snow
Mostly Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
Mostly Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Moderate Snow
Snow
Snow
Snow
"Snow,Fog,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals


Mainly Clear

Ice Crystals
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Fog
Fog
Fog
Fog
Fog
"Snow,Fog"
Ice Crystals
Fog

Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Clear

Fog
Clear
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Freezing Rain
Fog
Fog

Mostly Cloudy

"Freezing Rain,Fog"
"Rain,Fog"
"Rain,Snow,Fog"
Snow
Moderate Snow
Snow

Cloudy


Cloudy


Haze
Haze
Haze
Haze
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog

Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Fog
Fog
Fog
Fog
Fog
Fog
Haze
Haze
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog
Fog
Fog
Fog
Fog
Fog
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog
Fog
Fog
Fog

Mainly Clear


Mostly Cloudy

"Snow Grains,Fog"
"Snow Grains,Fog"
Fog
Fog
Fog
Fog
"Snow,Fog"
Moderate Snow
Snow
Snow
Moderate Snow
Snow
Haze
Haze
Haze
Haze
Haze


Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Snow Grains,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Haze
Haze
Snow
Ice Crystals
Ice Crystals
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Fog


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Snow
Snow
Snow
Snow

Mostly Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Cloudy


Snow


Cloudy
Fog
Fog
Haze
Snow
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy

Rain Showers
Mostly Cloudy
Rain Showers

Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear
Rain Showers

Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy

Fog
Cloudy


Mostly Cloudy


Fog
Fog
Fog
Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear





Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow

Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy
Snow
Snow
Snow
Ice Crystals

Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Cloudy
Snow
Snow
Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Snow
Snow
Snow
Snow


Snow
Snow
Moderate Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Snow
Snow

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy

Ice Crystals
Ice Crystals


Mostly Cloudy
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals

Mostly Cloudy


Cloudy


Mainly Clear

Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals

Mostly Cloudy


Mostly Cloudy
Ice Crystals
Ice Crystals
Cloudy


Mostly Cloudy


Cloudy

Snow
Snow
Snow
Snow
Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Clear
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals


Clear
Ice Crystals
"Ice Crystals,Fog"
Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
Moderate Snow
Snow
Snow
Snow

Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow

Snow
Snow
Snow
Snow
Snow
Snow
Cloudy

Snow
Snow
Snow

Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals

Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Fog
Fog
Fog
Fog
Fog
Fog
Fog

Haze
Haze
Haze
Haze
Haze
Ice Crystals
Freezing Drizzle
Freezing Fog
"Snow,Fog"
Fog
Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Haze
Haze


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Fog
Fog
Fog
"Snow,Fog"
Fog
Fog
"Snow,Fog"
Snow
Snow
Snow
Fog

Snow
Snow
Snow
Snow
Snow

Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy
Snow
Snow
Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear
"Snow,Blowing Snow"
Snow
Blowing Snow


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow
Snow

Cloudy


Mostly Cloudy


Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Snow
Snow

Snow
Snow
Snow
Snow
Snow
Moderate Snow
Moderate Snow
Moderate Snow
Heavy Snow
Moderate Snow
Snow
Moderate Snow
Moderate Snow
Snow
Snow
Snow
Snow

Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals

Clear


Mostly Cloudy


Cloudy


Cloudy

Ice Crystals
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow

Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Moderate Snow
Moderate Snow
Moderate Snow
Snow
Moderate Snow
Snow
Snow
Snow
Ice Crystals
Mostly Cloudy

Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals

Ice Crystals
Ice Crystals

Ice Crystals

Ice Crystals
Ice Crystals


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Freezing Fog
Fog

"Snow,Blowing Snow"


Cloudy


Cloudy


Mostly Cloudy

Snow
Snow
Snow

Snow


Ice Crystals
Ice Crystals

Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Snow

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
Snow
Snow

Cloudy

Snow
Snow


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Cloudy
Snow
Snow
Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy

Snow
Snow
Snow

Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy

Snow
Snow


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Mainly Clear


Cloudy

Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Moderate Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Blowing Snow"
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Cloudy


Snow
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Fog

Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Fog
"Snow,Fog"
Fog
Fog
"Snow,Fog"
Snow
Fog
Fog
Fog
Fog
Freezing Fog
Freezing Fog
Fog

Fog
Fog
Fog
Fog
Mainly Clear


Cloudy


Mostly Cloudy

Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Snow,Fog"
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Heavy Ice Pellet Showers,Fog"
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Fog
Fog
Fog
Fog
Fog
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
Snow
"Snow,Fog"
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy
Haze
Haze
Haze
Haze

Mostly Cloudy


Mainly Clear
Fog
Fog
Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Fog
Fog
Fog
Fog
Fog
Fog
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
"Snow,Fog"
"Snow,Fog"
Fog
Fog
Fog
Fog
Fog
Fog

Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear

Moderate Drizzle
Rain

Rain Showers
Drizzle
Drizzle
Snow Grains
Snow
Snow
Snow Grains
Snow Grains
Snow Grains
Snow Grains
"Snow Grains,Fog"
"Snow Grains,Fog"
Snow
Snow


Snow


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mainly Clear
Freezing Fog
"Snow Grains,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
Fog
Fog
Fog
Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog
Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


"Snow,Fog"
Snow
Snow
Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy
Haze
Haze
Haze


Mainly Clear
Haze
Haze
Haze
Haze

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear

Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
"Snow,Haze"
Haze

Mainly Clear


Cloudy
Snow
Snow
Snow
Snow
Fog
Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
"Ice Crystals,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
Snow
Snow
Fog
Fog
Fog
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Mostly Cloudy

Snow Showers
Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy

Haze
Haze
Haze
Haze
Haze
Haze

Mainly Clear


Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Haze


Cloudy


Cloudy

Rain Showers
Rain Showers


Mainly Clear


Clear


Fog

Fog
Haze


Mostly Cloudy


Haze
Haze
Haze
Haze
Haze
Fog
Freezing Fog
Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Fog
Freezing Fog
"Snow Grains,Fog"
"Snow Grains,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog
Fog
Fog
Fog
Fog

Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Snow
Snow
Snow
Snow
Snow
Moderate Snow
Moderate Snow
Moderate Snow
Heavy Snow
Moderate Snow
Moderate Snow
Moderate Snow
Snow
Cloudy


Cloudy


Cloudy


Cloudy

Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Fog
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers


Cloudy
Rain Showers
Rain Showers
Mostly Cloudy

Rain Showers
Cloudy
Rain Showers
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Cloudy


Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain Showers
Rain Showers
Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear





Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers


Cloudy
Rain Showers
Rain Showers
Cloudy
Rain Showers
Rain Showers
Rain Showers
Rain Showers

Cloudy


Mostly Cloudy
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
Fog
Haze
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Rain
Rain
"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Haze
Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear

"Smoke,Haze"
Smoke
Smoke
Smoke
Smoke
Smoke

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Rain Showers
Cloudy
Rain Showers
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Moderate Rain,Rain Showers"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
Fog
"Rain Showers,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear
Rain

Mostly Cloudy


Mostly Cloudy


Mainly Clear

Rain Showers
Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Rain Showers


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy
Rain

Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain Showers
Rain Showers
Mostly Cloudy

Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
Fog


Mostly Cloudy

"Rain Showers,Fog"
"Rain Showers,Fog"
Haze
"Rain Showers,Moderate Ice Pellets,Fog"
"Rain Showers,Fog"
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
Haze
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Drizzle
Rain
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
Cloudy


Mostly Cloudy


Mainly Clear

"Thunderstorms,Rain Showers"
Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

Rain
Mostly Cloudy

Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain
Rain

Rain
Moderate Rain
Rain
Rain
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain

Mostly Cloudy

Rain
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Thunderstorms
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy


Cloudy

Rain
Cloudy
Rain

Mostly Cloudy

Rain Showers
Rain Showers


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers

Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain"
Rain
Rain


Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy

Thunderstorms
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Moderate Rain Showers,Fog"
"Rain Showers,Fog"
"Rain,Fog"
Rain

Mostly Cloudy


Mostly Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Rain Showers
Rain Showers
Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy





Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear





Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Rain
Rain
Rain
Rain


Mostly Cloudy


Mostly Cloudy
Rain Showers
Rain Showers
Mostly Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Cloudy


Cloudy
Drizzle
Drizzle
Drizzle
Drizzle

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers
Rain
Rain
Rain
Rain Showers
Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy





Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear





Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Cloudy


Cloudy
"Thunderstorms,Moderate Rain Showers"
Rain Showers
Mostly Cloudy


Mostly Cloudy
Rain Showers

Rain Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear

Blowing Dust
Mainly Clear


Mostly Cloudy
Rain

Rain
Rain Showers
"Rain Showers,Fog"
Rain


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy
"Thunderstorms,Rain Showers"

Mostly Cloudy





Thunderstorms


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

"Thunderstorms,Rain Showers"
Mostly Cloudy

"Thunderstorms,Moderate Rain Showers"
Mostly Cloudy


Mostly Cloudy
Rain

Rain
Rain
Rain
Rain

Fog
Fog
"Drizzle,Fog"
Fog
Fog
Rain Showers

Cloudy
Rain Showers
"Rain Showers,Fog"
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
Thunderstorms
Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


"Thunderstorms,Rain Showers"


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

Thunderstorms
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
"Thunderstorms,Rain Showers"
Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers

"Thunderstorms,Rain Showers"
Rain Showers

Mostly Cloudy


Mainly Clear


Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Mostly Cloudy


Mainly Clear


Mainly Clear
Rain Showers

Mostly Cloudy

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
"Thunderstorms,Smoke"
Smoke
Smoke
"Rain Showers,Smoke"

Thunderstorms


Thunderstorms
Thunderstorms

Mostly Cloudy
Thunderstorms

Mostly Cloudy

Smoke
Smoke
Smoke

Mainly Clear
Smoke
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
Thunderstorms

Cloudy


Thunderstorms


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy

"Rain,Fog"
"Rain,Fog"

Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain
Rain
Rain
Rain
Rain


Mostly Cloudy


Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
"Thunderstorms,Rain Showers,Smoke"
Smoke
Smoke
Smoke

Mainly Clear


Mainly Clear


Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
"Thunderstorms,Smoke"

Mainly Clear


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear
Smoke
Smoke
Smoke
Smoke
Smoke
Clear


Clear


Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Mainly Clear

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
"Rain Showers,Smoke"
"Rain,Smoke"
"Fog,Smoke"
"Rain Showers,Smoke"
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Clear


Mainly Clear


Mainly Clear


Clear

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Clear


Clear


Mainly Clear


Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
"Rain Showers,Smoke"
"Rain,Smoke"
"Rain,Smoke"
"Fog,Smoke"
"Rain,Fog,Smoke"
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
"Rain Showers,Smoke"
Smoke
Rain
Moderate Rain
Rain
Moderate Rain
Rain
Rain
Rain
Rain
Rain
Smoke
Cloudy
Rain

Drizzle


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy

Smoke
Smoke
Smoke
Smoke
Smoke


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy

Fog
Fog


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear

Smoke
Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy
Rain

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
"Rain,Fog"
Cloudy


Mainly Clear


Mainly Clear


Rain Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy

Rain
Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Rain Showers
"Rain Showers,Fog"
Rain Showers

Mostly Cloudy

Rain Showers
Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy

Snow Grains
Snow Grains
Snow Grains

Moderate Snow Grains


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Fog
Fog
Fog
Fog
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
Fog
Cloudy


Cloudy


Cloudy


Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"
Cloudy

Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Snow,Fog"
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Cloudy


"Drizzle,Snow"
"Drizzle,Snow"
Fog
Fog
Fog
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog

Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Drizzle
Drizzle
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
"Rain,Fog"
Cloudy


Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
Fog
Haze
Haze
Haze
Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear

Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog


Cloudy


Cloudy
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Snow Grains,Fog"
Fog
Snow Grains
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Fog
"Freezing Drizzle,Fog"
Fog
Fog
Fog
"Freezing Drizzle,Fog"
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Freezing Drizzle,Fog"
Fog
Fog
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog

Mostly Cloudy


Fog
Fog

Mostly Cloudy
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy

Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Snow Grains

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow
Snow
Snow
Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
Fog
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Snow Grains,Fog"
Snow
Fog
Haze
Haze
Haze
Haze
Snow Grains
Snow Grains
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Heavy Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Moderate Snow
Snow
Snow
Snow
Snow
Moderate Snow
Heavy Snow
Snow
Moderate Snow
Heavy Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow


Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear
Fog
Fog
Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Fog
Fog
"Freezing Drizzle,Fog"
"Freezing Drizzle,Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow Grains
Cloudy


Cloudy
Snow Grains
"Freezing Drizzle,Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
Freezing Fog
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
Fog
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog
Fog
Cloudy


Cloudy


Fog
Fog

"Snow,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy

Rain Showers
Rain Showers
Snow Grains

Cloudy


Cloudy


Snow Grains
Snow Grains
Snow
Snow


Snow

Snow
Snow
Snow

Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain Showers


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow


Mostly Cloudy


Cloudy
Fog
Freezing Fog
Fog
Fog
Fog
"Drizzle,Fog"


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Rain

Snow
Rain


Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Snow


Mostly Cloudy


Mostly Cloudy

Snow Showers
Snow

Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"

Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Ice Crystals
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Ice Crystals
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"

Snow
Snow
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Snow
Snow

Mostly Cloudy


Mostly Cloudy

Snow
Cloudy
Snow

Mostly Cloudy


Mostly Cloudy

Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow

Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
Snow
Snow
Snow
Snow

Snow


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
"Snow,Blowing Snow"
Fog
Snow
Snow
Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog
Fog
Fog
Fog
Fog
Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain
Mostly Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
Rain

Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Snow
Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Moderate Snow
Snow
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Mainly Clear


Fog
Freezing Fog
Fog
Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy

Rain Showers
Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy
Snow

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Snow

Mainly Clear


Mostly Cloudy

Snow
Snow
Snow
Snow
Cloudy
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear

Snow
Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Snow Grains
Snow Grains
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog
Snow
Snow
Snow
Snow
Freezing Fog
Freezing Fog
Freezing Fog
Fog
"Snow Grains,Fog"
"Snow Grains,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Snow,Fog"
"Snow,Fog"
Fog
"Snow,Fog"
Snow
Snow
Snow
"Snow Grains,Fog"
Fog
"Snow Grains,Fog"
"Snow Grains,Fog"
Fog
Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Snow Pellets
"Snow Showers,Snow Pellets,Fog"
"Snow Showers,Fog"

Cloudy

Blowing Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Mostly Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow Showers
Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Fog
Freezing Fog
Fog
Freezing Fog
Freezing Fog
Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear

Fog
Mainly Clear


Cloudy

Snow
Ice Crystals
Ice Crystals
Ice Crystals
Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Cloudy
Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
"Freezing Drizzle,Freezing Fog"
"Freezing Drizzle,Freezing Fog"
"Freezing Drizzle,Freezing Fog"
"Freezing Drizzle,Freezing Fog"
"Freezing Drizzle,Freezing Fog"
"Freezing Drizzle,Freezing Fog"
Freezing Fog
Freezing Fog
"Freezing Drizzle,Freezing Fog"
"Snow,Fog"
"Snow Grains,Ice Pellets,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Freezing Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
Snow Showers
Snow Showers
Snow Grains
"Snow Showers,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
Snow Grains
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Ice Crystals
Snow Grains
Snow Grains
Snow Grains
Ice Crystals
Ice Crystals
Ice Crystals


Cloudy


Ice Crystals
Ice Crystals
Ice Crystals
Mostly Cloudy
Ice Crystals

Mainly Clear

"Ice Crystals,Fog"
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
"Ice Crystals,Fog"
Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Snow
Snow Showers
Snow Grains
Snow Grains
Snow
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy

"Snow Showers,Snow Pellets"
Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy

Snow
Snow
Snow Showers

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain Showers
"Rain,Snow"
Cloudy


Mainly Clear


Mostly Cloudy

Snow
Cloudy
Snow

Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
"Snow Grains,Fog"
"Snow Grains,Fog"
Snow
Snow
Snow
"Snow Grains,Fog"
"Snow,Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Ice Crystals,Fog"
Snow Grains
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Blowing Snow"
"Snow Grains,Blowing Snow"
Blowing Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Fog
Ice Crystals
Ice Crystals
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
Snow
Snow
Snow
Snow
Mostly Cloudy


Mainly Clear
Ice Crystals
Ice Crystals
Ice Crystals
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Clear


Mainly Clear


Mainly Clear


"Ice Crystals,Fog"


Mainly Clear

Fog
Fog
Fog
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals

Clear


Clear


Clear


Ice Crystals


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Snow,Fog"
Snow Grains
Snow Grains
Snow Grains
"Snow Grains,Blowing Snow"
"Snow Grains,Blowing Snow"
Snow Grains
"Snow Grains,Blowing Snow"
Snow Grains
Snow Grains
Snow Grains
Snow Grains
"Snow Grains,Ice Crystals"
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Snow Grains
Ice Crystals
Ice Crystals
"Ice Crystals,Fog"
Ice Crystals
Mostly Cloudy


Mainly Clear


Ice Crystals
Ice Crystals
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Ice Crystals
Ice Crystals
Ice Crystals
Clear


Mainly Clear


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy

Ice Crystals
Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mostly Cloudy
Snow
Snow
Cloudy

Ice Crystals
Ice Crystals
Ice Crystals

Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Ice Crystals

Ice Crystals
Ice Crystals


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Fog
Fog
Fog
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow Grains
Snow Grains
Snow Grains
Snow Grains

Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow Grains,Blowing Snow"
"Snow Grains,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow


Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals

Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Snow


"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Cloudy


Snow
Snow
"Snow Showers,Blowing Snow"
Mostly Cloudy
"Snow Grains,Blowing Snow"
Blowing Snow
Blowing Snow


Mainly Clear


Mostly Cloudy


Snow
Ice Crystals

Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
Snow
Ice Crystals
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow Grains,Blowing Snow"
Snow Grains
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Mostly Cloudy
Snow Grains
Snow Grains
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Ice Crystals
Ice Crystals


Mainly Clear


Mainly Clear


Mainly Clear
Fog
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Ice Crystals

"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Mainly Clear

Fog
Ice Crystals
Ice Crystals

Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Snow Grains

Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Ice Crystals
Ice Crystals
"Ice Crystals,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals

Mostly Cloudy


Mainly Clear

Ice Crystals
Clear


Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear
"Ice Crystals,Fog"
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Mostly Cloudy


Cloudy


Mainly Clear

"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Ice Crystals
Mostly Cloudy
Ice Crystals
Ice Crystals
Ice Crystals


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog


Cloudy
Snow

Snow Showers


Mostly Cloudy


Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Blowing Snow

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Cloudy


Snow
Snow
"Snow,Fog"
Fog


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Drizzle,Fog"
"Drizzle,Freezing Fog"
Freezing Fog
Freezing Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Snow,Fog"
"Snow,Fog"
Freezing Fog
"Snow,Fog"
"Snow Grains,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Freezing Fog
Fog
Fog
Fog
Fog

Mainly Clear


Mainly Clear


Fog
Fog
Fog
Fog


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy
"Rain,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"


Mostly Cloudy

Snow Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Rain Showers


Mostly Cloudy


Mostly Cloudy

Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Haze
Haze

Mainly Clear


Mostly Cloudy


Fog
Fog
Fog
Freezing Fog
Freezing Fog
Fog
Fog


Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
"Rain Showers,Fog"
"Rain Showers,Fog"
Fog
Fog
"Rain Showers,Fog"
"Rain Showers,Snow Showers,Fog"
Snow Showers
"Snow Showers,Snow Pellets,Fog"
"Rain Showers,Fog"
"Ice Pellet Showers,Snow Showers,Fog"
"Snow Pellets,Fog"
"Snow Showers,Fog"
"Snow Showers,Fog"
"Snow Showers,Fog"
"Snow Pellets,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Cloudy
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Snow Showers

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear
Rain Showers

Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy





Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Snow
Mostly Cloudy


Cloudy

Fog
Cloudy
Rain Showers
Rain Showers
Mostly Cloudy
"Rain Showers,Snow Showers"
Snow Showers
Snow Showers
Snow
Heavy Snow
"Heavy Snow,Blowing Snow"
"Heavy Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Snow


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy

Snow
Mostly Cloudy


Fog
Snow
"Snow,Fog"
Cloudy


Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy

Fog
Fog
Fog

Cloudy


Mostly Cloudy
Snow Showers

Mostly Cloudy


Mainly Clear


Mostly Cloudy
"Thunderstorms,Rain Showers"

Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Rain Showers


Cloudy

Snow
Cloudy


Cloudy


Fog
"Freezing Drizzle,Fog"
Fog
Fog

Fog
"Freezing Drizzle,Fog"
Snow
Snow
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Moderate Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
Fog


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Mainly Clear

Fog
Haze
Haze
Haze
Mostly Cloudy


Mainly Clear
Haze
Haze
Mostly Cloudy
Haze

Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Haze

Rain
Cloudy
Haze

Mainly Clear


Mostly Cloudy
Rain Showers

Rain Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

"Thunderstorms,Moderate Rain Showers,Fog"
Mainly Clear
Rain Showers

Mostly Cloudy
Rain Showers

Rain Showers


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers
Rain Showers
Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Rain

Rain
Cloudy
Rain
Rain
Cloudy

Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers


Cloudy
Rain

Cloudy
"Rain,Fog"
Rain
Cloudy

Fog
Cloudy

Rain Showers
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain

Rain
"Rain Showers,Fog"
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain Showers
Rain

Cloudy
Rain Showers
Rain Showers
Mostly Cloudy
Rain Showers

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Fog
Mainly Clear
Fog

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain

Cloudy
Rain

Rain
Rain

"Rain,Fog"


Cloudy

Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain


Fog


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Thunderstorms

Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


"Drizzle,Fog"
"Drizzle,Fog"
Rain Showers
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Moderate Rain Showers,Fog"
"Moderate Rain Showers,Fog"
"Rain Showers,Fog"
Rain Showers

Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Haze
Haze
Haze
Haze

Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Clear


Clear


Clear

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Mainly Clear
Smoke

Mainly Clear


Mostly Cloudy


Mostly Cloudy
Smoke

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Cloudy


Mostly Cloudy


Clear


Clear

Smoke
Smoke
Smoke
Smoke
Mainly Clear

Smoke
Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Blowing Dust


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain Showers
Moderate Rain Showers
Mostly Cloudy


Cloudy

Rain Showers
Mostly Cloudy
Rain Showers
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Mostly Cloudy

Rain
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Moderate Rain Showers,Fog"
Rain
"Moderate Rain Showers,Fog"
Rain Showers
Rain Showers
Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain
Rain
Rain
Rain


Mostly Cloudy


Mainly Clear


Rain Showers


Mostly Cloudy

"Thunderstorms,Rain Showers"
Rain Showers
Rain Showers

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear
Thunderstorms
"Thunderstorms,Rain Showers,Hail"
Mostly Cloudy


Mostly Cloudy
Rain Showers

Mainly Clear

"Rain Showers,Fog"
Mostly Cloudy
Rain

Rain

Rain Showers
Mostly Cloudy
Rain Showers

Mostly Cloudy


Rain Showers


Rain Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear

"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Thunderstorms
Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain
Rain Showers
Rain Showers
"Thunderstorms,Moderate Rain Showers"


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain
Rain
Rain
Rain
Rain
Rain Showers
Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
"Rain,Fog"
"Moderate Rain Showers,Fog"
"Moderate Rain Showers,Fog"
"Moderate Rain Showers,Fog"
"Moderate Rain Showers,Fog"
Rain Showers
Rain Showers
Rain


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers
Rain Showers
Rain Showers


Mostly Cloudy
Rain Showers

Mainly Clear

Thunderstorms
"Thunderstorms,Rain Showers"


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
"Thunderstorms,Rain Showers,Fog"
"Rain Showers,Fog"
Mostly Cloudy


Cloudy

Rain
Cloudy
"Moderate Rain,Fog"
"Rain Showers,Fog"
Mostly Cloudy


Mostly Cloudy

Thunderstorms
"Thunderstorms,Rain Showers,Fog"
"Thunderstorms,Moderate Rain Showers,Fog"

Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Cloudy


Cloudy


Mainly Clear
Rain Showers
Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain
Rain
Rain
Rain
Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Rain Showers
Rain Showers
Rain Showers
Rain Showers

Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Moderate Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
Rain Showers
Rain Showers
"Rain Showers,Fog"
Rain
Rain
Cloudy

"Rain,Fog"
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Fog
Fog
Fog
Fog
Fog
Mostly Cloudy


Mostly Cloudy


Mainly Clear


"Thunderstorms,Rain Showers,Fog"


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Fog

Mostly Cloudy


Mostly Cloudy


Mainly Clear

"Thunderstorms,Rain Showers"
Mostly Cloudy
"Thunderstorms,Rain Showers"

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Haze
Haze
Haze
Haze
Haze
Haze


Mostly Cloudy


Fog


Mostly Cloudy

Fog
Fog
Fog
Haze
Haze
Haze
Haze
Haze


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Fog
Fog
Fog
Fog
Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear
"Thunderstorms,Rain Showers,Snow Pellets"

Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear

Rain Showers
Mostly Cloudy

Rain Showers
Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy
Rain

Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Thunderstorms

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mainly Clear


"Thunderstorms,Rain Showers"


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers

Rain Showers
Rain Showers

Rain Showers
Rain Showers
Rain
Mostly Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Cloudy
"Rain,Fog"
"Rain,Fog"
"Rain Showers,Fog"
Rain Showers

Cloudy


Mostly Cloudy


Mostly Cloudy


Thunderstorms
Rain Showers

Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

"Thunderstorms,Moderate Rain Showers,Snow Pellets,Moderate Hail"
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

Rain Showers
Thunderstorms


Mainly Clear


Clear


Clear

Fog
Fog


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy
Rain Showers
"Rain Showers,Fog"
Cloudy


Rain
Rain
Moderate Rain
Moderate Rain
Rain
Rain
Mostly Cloudy

Fog
Fog
Fog
Fog
"Drizzle,Fog"
Fog
Fog
Fog


Mainly Clear
Haze
Haze
Haze


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain

Cloudy
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Fog
Rain
"Rain,Fog"
Fog
"Rain,Fog"
Fog
Cloudy


Cloudy


Cloudy


Fog
Fog
Moderate Rain
Rain
Drizzle

Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog


Cloudy


Cloudy
Rain
Rain
Rain
Rain
Rain
Fog
Fog
Fog
Fog
Fog
Fog
Fog


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain Showers
Thunderstorms
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear

Rain Showers
Mostly Cloudy


Mainly Clear


Rain Showers

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Rain
Rain
Rain Showers
Cloudy
"Rain Showers,Fog"
"Moderate Rain Showers,Fog"
Rain Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain Showers
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


"Heavy Rain Showers,Fog"
"Rain Showers,Fog"
"Rain,Fog"
Mostly Cloudy


Cloudy
Fog
Fog
Fog


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers
Rain Showers
Mostly Cloudy


Mostly Cloudy
Rain Showers
Rain Showers
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers
Rain Showers
Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers

Mostly Cloudy
Rain Showers

"Rain Showers,Fog"

Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Mostly Cloudy


Cloudy


Mostly Cloudy


"Thunderstorms,Rain Showers"

"Thunderstorms,Moderate Rain Showers"
Rain Showers

Fog
Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy

Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear
Fog
Fog
Fog
Fog
Fog
Fog
Haze
Haze
Haze
Haze
Haze
Haze


Cloudy


Mostly Cloudy


Cloudy
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Cloudy
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"

"Rain,Fog"
Fog

Cloudy
Rain Showers
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain

Cloudy


Mostly Cloudy

Rain
Rain
Rain
Fog
Fog
Fog
Fog
Fog
Fog

Fog
Rain Showers

Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Fog
Fog
Fog
Fog

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear

Rain Showers
Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


"Thunderstorms,Rain Showers,Fog"
"Thunderstorms,Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain,Fog"
"Rain,Fog"
Rain


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Rain Showers


Mostly Cloudy


Rain Showers
Rain Showers

Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear
Rain Showers

Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Cloudy
Rain

Mainly Clear


Mostly Cloudy
"Rain Showers,Snow Pellets"
Rain Showers
Rain Showers
Rain Showers

Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers
Snow
"Rain,Snow,Fog"
"Rain Showers,Snow Showers,Fog"
Rain Showers
Rain Showers
Rain Showers

Mostly Cloudy

Snow Pellets
"Snow Pellets,Fog"
"Snow Pellets,Fog"
"Snow Pellets,Fog"
Mostly Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow

Snow


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
"Rain,Snow"
Snow
"Snow,Fog"
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear





Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy

Rain
Mostly Cloudy


Cloudy

Rain
Rain
Rain
Fog
Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy
Fog
Fog
Freezing Fog
Fog
Fog
Fog
Fog

Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy
Rain Showers

Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear
Blowing Dust

Mainly Clear
Rain Showers
Rain Showers
Mostly Cloudy
"Snow Showers,Fog"

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear

Snow Showers
Snow Showers
Snow Showers

Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy

Snow
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow


Mainly Clear

Snow Showers
Snow Showers


Mostly Cloudy

Snow
Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Snow Showers


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Rain


Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Snow"
"Rain,Snow"
"Rain,Fog"
Rain Showers
Cloudy


Cloudy


Snow Grains
Snow Grains
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
Fog
Cloudy


Cloudy


Cloudy

Fog
Fog
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow
Snow
Ice Crystals
"Ice Crystals,Fog"
"Snow,Fog"
Snow
Snow
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Snow Grains,Fog"
Snow
Snow
"Ice Crystals,Snow Showers"
Snow Showers


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Fog
Fog
"Freezing Drizzle,Fog"
Fog
"Snow Grains,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Snow Grains,Fog"
"Snow Showers,Fog"
Snow Showers
Snow Showers
Snow Showers
Snow
Snow Showers
Snow Showers
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Ice Crystals


Mainly Clear


Clear

Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy
"Rain,Snow"
Rain
Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Rain Showers


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Moderate Snow
Snow
Snow
Moderate Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow Showers
Snow Showers
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Cloudy
Ice Crystals

Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Ice Crystals
Ice Crystals
Snow
Snow
"Snow,Blowing Snow"
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow Grains
Snow
Snow
Snow

Mainly Clear

Ice Crystals
Ice Crystals
Ice Crystals

Mainly Clear


Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals

Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Ice Crystals
Ice Crystals

Clear
Ice Crystals
Ice Crystals
Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Snow Showers
Snow Showers
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Cloudy

"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Snow Showers,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Cloudy
Snow Grains
"Snow Grains,Fog"
"Snow Grains,Fog"
Snow
Moderate Snow
Snow
Snow
Snow
Snow
Fog

Mainly Clear
Ice Crystals
Ice Crystals
Ice Crystals


Haze


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Freezing Fog
Fog
Fog
Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog
Fog
Fog
"Snow Grains,Fog"
Ice Crystals
Snow
Moderate Snow
Moderate Snow
Snow
Snow
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Snow Grains,Fog"
"Snow,Fog"
Snow
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Fog
Fog
Fog
Fog
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Mostly Cloudy
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Snow Grains
Fog
Fog

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog
Fog
"Snow Grains,Fog"
Snow
Snow
Snow
Snow
Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Fog
Snow Grains
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
Freezing Fog
Fog
Fog
Fog
Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog

Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear
Fog
Freezing Fog
Freezing Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog
Freezing Fog
Freezing Fog
Fog
Fog
Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy
Fog
Fog
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow Grains
"Snow Showers,Snow Pellets"
Snow Showers

Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy





Mainly Clear


Clear


Mainly Clear


Mostly Cloudy
Snow Showers

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy
Fog
Fog
Fog
Fog
Fog
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Snow Grains,Fog"
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog
"Snow Grains,Fog"
"Snow Grains,Freezing Fog"
Ice Crystals
Ice Crystals
Snow
Snow


Mostly Cloudy
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy
Snow Showers
Snow
Snow
"Snow Grains,Fog"
Snow Grains
Mainly Clear
"Snow,Fog"
"Snow,Fog"
Snow

Snow
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Clear
Ice Crystals
Ice Crystals
Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy

Fog
Fog
Fog
Fog
Cloudy
Fog
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Cloudy


Cloudy


Cloudy


Haze
Ice Crystals
Ice Crystals
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Haze


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Mainly Clear


Mainly Clear


Fog
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals

Clear

Ice Crystals
Ice Crystals

"Ice Crystals,Fog"
Fog
"Ice Crystals,Fog"

Mostly Cloudy


Ice Crystals
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
Fog
Fog
Fog
"Snow Grains,Fog"
"Snow Grains,Fog"
"Ice Crystals,Fog"
"Snow Grains,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear
Ice Crystals
Ice Crystals
Ice Crystals


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear

Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


"Rain Showers,Snow Showers,Snow Pellets"
Rain Showers

Mostly Cloudy

Snow Showers
Mostly Cloudy

Snow
Moderate Snow
Snow
Snow
Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Cloudy

Blowing Snow
Blowing Snow


Blowing Snow
Blowing Snow

Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow

Blowing Snow
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear
Snow Pellets

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy
Snow

Snow


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Snow Pellets
Snow Showers
Snow Showers
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Cloudy


Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


"Snow Showers,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy

Snow
Snow


Mostly Cloudy


Mainly Clear

Fog
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
Fog
"Snow Grains,Fog"
"Snow Grains,Fog"

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Fog
"Snow,Snow Pellets"

Mostly Cloudy
Freezing Fog
Fog
Mainly Clear


Mostly Cloudy


Snow Showers


Clear


Fog
Fog
Fog
Fog
Fog
Fog
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Fog
Fog
Fog
Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Snow
Clear


Clear


Clear


Mostly Cloudy


Fog
Snow
Snow
Snow
Snow
Ice Crystals
Mainly Clear


Mostly Cloudy
Snow
Snow
Snow
Snow Grains
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy

Snow
Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear

Snow Showers
Snow Showers


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Fog
Fog
Fog
Snow
Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy
"Rain,Snow Grains"

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow Showers
Cloudy

Snow Showers
Snow Showers
Snow
Snow
Snow Grains


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy

Snow Showers
Snow
Snow

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Cloudy
Fog
Fog
Fog
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
Snow
Snow
Mainly Clear


Clear


Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Snow Pellets


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow
Snow

Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Snow Showers
Snow Showers
Snow Showers
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Ice Crystals
Ice Crystals
"Snow,Blowing Snow"
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow Showers

Snow
Snow
Ice Crystals
Ice Crystals


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy
Snow
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog
Fog
Fog
Fog
Fog
Freezing Fog
Fog
Snow
Snow
Snow
Snow
Ice Crystals
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow
Snow

Snow


Snow
Snow
Snow
Snow
Snow
Snow
Snow

Fog
Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Snow
Snow
"Snow,Fog,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Cloudy


Cloudy


Cloudy

Snow Grains
"Snow Grains,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Fog
Fog


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Haze
Mostly Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog
Fog
Fog
Fog
Fog
Fog
Freezing Fog
Fog
Freezing Fog
Fog
Fog
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog

Fog


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow


Snow Grains
Snow Grains

Mostly Cloudy

Ice Crystals
Ice Crystals
Snow
Snow
Snow Showers
Ice Crystals
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers


Cloudy

Snow Grains
Snow Grains

Snow
Snow
Snow Grains
Snow Grains
Snow
Snow
Snow
Snow
Snow
Snow
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy

Fog
Fog
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Fog
Haze
Haze
Haze
Haze
Haze
"Snow,Haze"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Freezing Drizzle,Freezing Fog"
"Snow,Fog"
"Snow,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
Snow
Snow
"Snow,Fog"
"Snow,Fog"
Snow
Haze
Haze
Haze
Haze
Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Snow
Snow
Snow
Moderate Snow
Snow


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers
Snow Showers
Snow Showers
Snow Showers
Snow
Snow
Snow Showers
"Snow Showers,Snow Pellets"
Snow Pellets
"Snow Showers,Snow Pellets"
Snow Showers
Snow Showers
Snow Showers
Snow
Snow Showers
Snow Showers
Snow
Snow
Snow
Snow
Snow
Snow

Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Mainly Clear


Mainly Clear


Mostly Cloudy


Snow Showers
Snow Showers
Snow
Mostly Cloudy


Cloudy
Snow Showers

Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Cloudy


Cloudy


Cloudy


Rain
Rain

Rain
Rain
Rain
"Rain,Snow"
Snow
Snow
Snow
Moderate Snow
Snow
Snow
Snow
Heavy Snow
Snow
Moderate Snow
Snow
Snow


Mostly Cloudy

Snow
Snow


Mostly Cloudy


Snow


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers
"Rain Showers,Fog"
"Rain Showers,Fog"
Fog

Mostly Cloudy

"Rain,Fog"
Mostly Cloudy

"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Snow Showers
"Rain Showers,Snow Showers"


Cloudy
Snow Pellets
Snow Showers
Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Moderate Rain Showers

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Rain Showers


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy
Rain Showers
"Moderate Rain,Fog"
"Moderate Rain,Fog"
Rain
Rain
Rain


Mostly Cloudy


Cloudy
"Drizzle,Fog"
Rain
Rain


Rain Showers

Rain Showers
Rain Showers
Rain

Cloudy
Rain
Rain Showers
Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers
Rain Showers
Rain Showers
Rain Showers

Rain Showers
Rain Showers
Rain Showers
"Rain Showers,Fog"
Rain Showers
"Rain,Fog"
"Rain,Fog"


Rain

Rain
Rain

Rain
Rain
Rain Showers
Rain Showers
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Fog
"Snow Pellets,Fog"
"Snow,Fog"
"Snow,Fog"
Fog

Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy
Rain
Rain
Rain
Rain
Rain
Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain
Rain
Rain Showers
Rain Showers

Rain Showers
Rain Showers
"Rain,Fog"
"Rain Showers,Fog"
Rain Showers
Rain Showers
Rain Showers
Rain Showers
"Rain Showers,Fog"
Rain Showers
Cloudy


Fog


Fog
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Moderate Rain
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
Moderate Rain
Rain
Rain
Rain
Cloudy
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
Rain
Rain

Clear

Rain
Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Cloudy

Rain
Rain


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear
Rain Showers
Rain Showers
Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


"Thunderstorms,Rain Showers"
"Thunderstorms,Moderate Rain Showers"

Mostly Cloudy


Cloudy

Rain Showers
Cloudy
Rain Showers

"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
Moderate Rain Showers
Rain
Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers
Rain Showers
Rain Showers
Rain Showers
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy
Rain

"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Moderate Rain
Rain
Rain


Mostly Cloudy
Rain

Rain Showers


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
"Thunderstorms,Moderate Rain Showers"
Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy
Rain Showers
Thunderstorms
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers

Mostly Cloudy


Cloudy
"Thunderstorms,Moderate Rain Showers"
"Thunderstorms,Rain Showers"
Cloudy
"Thunderstorms,Moderate Rain Showers"
Rain Showers
Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain


Mostly Cloudy


Cloudy

Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
"Rain Showers,Fog"
"Moderate Rain Showers,Fog"
"Rain Showers,Fog"
Fog


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Rain


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy
Thunderstorms

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
Mostly Cloudy
Thunderstorms
Rain Showers
Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain

Cloudy
Rain Showers

Mostly Cloudy
"Thunderstorms,Rain Showers"

Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Rain Showers


Mainly Clear


Mostly Cloudy
Rain Showers
Rain Showers
Rain Showers
"Rain Showers,Fog"
Moderate Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Moderate Rain
Moderate Rain
Moderate Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain Showers

Mostly Cloudy
Rain Showers
Moderate Rain Showers
Mainly Clear

Rain Showers
Rain Showers


Cloudy


Cloudy


Rain
Rain

Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain
Rain
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
"Rain,Fog"
Rain
Rain
Rain
Cloudy


Mostly Cloudy


Mostly Cloudy


"Thunderstorms,Rain Showers"


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear

"Thunderstorms,Heavy Rain Showers,Snow Pellets"
Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear

Thunderstorms
Thunderstorms
Thunderstorms
Thunderstorms
Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Rain Showers
Rain Showers
Rain Showers


Cloudy
Rain Showers
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Moderate Rain
Rain
Rain
Rain

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Thunderstorms


Clear


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Thunderstorms
Mainly Clear


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy
Rain Showers

Rain
Rain Showers

Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear
Rain Showers

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


"Thunderstorms,Rain Showers,Fog"


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Thunderstorms


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Rain Showers
"Thunderstorms,Rain Showers"
Thunderstorms
Thunderstorms

"Thunderstorms,Rain Showers"
Rain Showers
Rain Showers

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


"Thunderstorms,Moderate Rain Showers,Moderate Hail"
"Thunderstorms,Rain Showers"
Thunderstorms
Rain Showers


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Fog
Fog

Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear
Fog
Fog
Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Thunderstorms


Mostly Cloudy


Mainly Clear


Mostly Cloudy

"Thunderstorms,Rain Showers"
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain Showers

"Thunderstorms,Moderate Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
Rain Showers


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Rain Showers


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mainly Clear


Mainly Clear


Rain Showers


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Smoke
Smoke
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers

Mostly Cloudy

Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers
Rain Showers
Mostly Cloudy


Mainly Clear

Rain Showers
Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
"Rain,Fog"
Fog
Cloudy


Cloudy


Cloudy

Rain Showers
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain,Fog"
Rain
Rain
Rain
Moderate Rain
Moderate Rain
Rain
Rain
Rain
Rain
Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy
Smoke
Smoke
Smoke
Smoke
"Drizzle,Smoke"
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke


Cloudy

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
"Fog,Smoke"
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Fog
"Fog,Smoke"
"Fog,Smoke"
Haze
Smoke
Smoke

Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear
Smoke
"Fog,Smoke"
"Fog,Smoke"
"Fog,Smoke"
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Fog
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Smoke

Cloudy
Haze
"Rain,Smoke"
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Clear


Clear


Clear


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain Showers

Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Rain
Rain

Mostly Cloudy


Rain Showers
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Smoke
Smoke
Smoke
Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Fog


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Fog
Fog
Fog
Fog
Fog
Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Snow,Fog"
"Rain,Snow,Fog"
Fog
Cloudy


Rain Showers


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Fog
Fog
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"

Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow


Mostly Cloudy

Snow Grains
Snow
Ice Pellets
Snow
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Fog
Fog
Fog
Fog
Fog

Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow Showers
Mostly Cloudy

Snow Showers
Snow Showers
Snow Showers

Mostly Cloudy
Snow
Snow
Mostly Cloudy
Snow

Mostly Cloudy
Snow
Snow
Mostly Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow Showers
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Moderate Snow
"Snow Grains,Snow Showers"
"Snow Grains,Snow Showers"
"Snow Grains,Heavy Snow Showers"
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
"Snow Grains,Fog"
Fog
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
Snow Grains
"Snow Grains,Ice Crystals"
Snow Grains
Snow Grains
Snow Grains
Snow Grains

Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Rain
"Rain,Snow"
"Rain,Snow"
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Fog


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy
Rain

Cloudy


Cloudy


Cloudy


Cloudy


Fog
Fog
Fog
Fog
Freezing Fog
Freezing Fog
Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain

Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Mostly Cloudy


Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow Grains
Snow
Snow
Fog
Fog
Fog
"Drizzle,Fog"
"Freezing Drizzle,Fog"
Freezing Drizzle
Freezing Drizzle
Freezing Drizzle
"Freezing Drizzle,Snow Pellets"
"Freezing Drizzle,Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow Showers
Snow Showers
Snow Showers
Snow
Snow
Snow
Snow
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Cloudy


Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Heavy Snow
Snow

Cloudy
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow


Snow
Snow

Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
"Snow,Fog"
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Fog
Fog
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog

Cloudy


Cloudy


Cloudy
Snow

Cloudy


Cloudy
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Rain
Rain
Rain
Rain
"Rain,Snow"
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Snow Grains,Fog"
"Snow Grains,Fog"
Fog
Fog
Fog
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
Fog
Fog
Fog
Fog
Clear


Clear


Mostly Cloudy


Snow Grains


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Ice Crystals
Ice Crystals
Ice Crystals
Snow
"Snow,Fog"
"Snow,Fog"
Snow


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy


"Snow,Blowing Snow"


Cloudy


Mostly Cloudy


Fog
Fog
Fog
Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Snow
Snow
Heavy Snow
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Fog
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Snow


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog
Fog
Fog
Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog
Freezing Fog
"Snow Grains,Freezing Fog"
Fog
Fog


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow
Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear
Snow
"Snow,Fog"
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Moderate Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Fog
Fog
Fog
"Snow,Fog"
"Snow Grains,Fog"
Snow
Snow Grains
"Snow,Snow Grains"
Snow Grains
Snow Grains
Snow Grains
Snow
Snow Grains
Snow
Snow
Ice Crystals
Ice Crystals
Ice Crystals
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Fog
Fog


Mostly Cloudy


Mainly Clear


Clear
Fog

Mostly Cloudy


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Haze
Haze
Haze
Haze
Snow
"Moderate Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy
Snow

Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy

Snow
Snow
Snow
Snow
Snow


Cloudy

Fog
Fog
Fog
Fog
"Snow Grains,Fog"
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Moderate Snow Showers,Snow Pellets,Blowing Snow"
Snow Showers
Snow
Snow
Snow Grains
Snow Grains


Fog
Fog
Fog
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals


Cloudy

Snow Grains
Snow Grains
Snow Grains
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow Grains
Snow Grains
"Snow,Ice Crystals"
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Mostly Cloudy

Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Clear

Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Fog

Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy
Fog
Fog
Fog


Mainly Clear


Mainly Clear


Mainly Clear


Snow
Snow Grains

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Blowing Snow


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Snow Grains
Snow Grains
Snow Grains
Snow
Snow
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow

Snow
Snow
Snow
Snow
Snow
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Snow Grains
Cloudy


Mostly Cloudy
Ice Crystals
Snow
Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy
Ice Crystals
Ice Crystals
Mostly Cloudy


Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Ice Crystals


Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Cloudy

Snow
Mostly Cloudy


Mostly Cloudy


Cloudy

Snow
Snow
Snow
Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Snow
Snow
Snow


Mostly Cloudy


Cloudy
"Snow,Ice Pellets"
Snow Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow


Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Blowing Snow
Blowing Snow
Blowing Snow


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Snow Showers
Snow Showers
Snow
Snow
Snow
Snow Grains
Snow Grains
"Snow Grains,Fog"
Mostly Cloudy
Snow Grains
Snow Grains
Mostly Cloudy
Snow Grains

Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow Showers

Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy
Snow Showers

Mostly Cloudy
Fog

Mainly Clear
Fog
Freezing Fog
Freezing Fog
Fog
"Freezing Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog

Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Fog
Snow
Snow
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers

Mostly Cloudy


"Snow,Moderate Snow Grains"
Snow
Snow
Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Cloudy

Rain Showers
Cloudy

"Snow,Fog"
"Snow,Fog"


Mostly Cloudy


Cloudy

Fog
Fog


Cloudy


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow
Snow
Snow
Fog
Snow
Fog

Fog
Fog
Snow
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow,Fog"
Snow Showers
Snow Showers

Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Fog
Fog
"Snow,Fog"
Snow
Snow
"Snow,Fog"
Fog
"Snow,Fog"
Snow
Snow
Snow
Snow
Mostly Cloudy


Mainly Clear


Snow Showers


Snow
Snow
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy
"Snow,Blowing Snow"
Snow
"Snow,Blowing Snow"
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Rain Showers


Cloudy
Rain Showers

Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Rain
"Rain,Fog"
Fog


Cloudy


Mostly Cloudy

Snow Showers
Snow Showers
Snow Pellets

Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
"Moderate Snow,Fog"
"Snow Showers,Fog"
Heavy Snow Showers
Heavy Snow Showers
Moderate Snow Showers
Moderate Snow Showers
Snow Showers
Snow
Snow
Snow

Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow Showers
Mostly Cloudy
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Mostly Cloudy
Snow Showers

Mostly Cloudy


Mostly Cloudy


Cloudy


Snow


Cloudy
Snow
Snow
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Mostly Cloudy


Cloudy
Snow Showers

Cloudy


Mostly Cloudy

Snow
Fog
Fog
Fog
Fog
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Mostly Cloudy


Cloudy


Cloudy
Snow
Fog
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Cloudy

Rain Showers
Mostly Cloudy


Mainly Clear


Fog

Fog
Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear

Rain Showers
Mostly Cloudy
Rain Showers

Rain Showers


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain Showers

Cloudy


Mainly Clear


Mainly Clear
Rain Showers

Mainly Clear

Rain Showers
Rain Showers


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy

Rain
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Rain Showers


Rain Showers
Rain Showers

Rain Showers

Rain
Mostly Cloudy
Rain

Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
"Rain Showers,Snow Showers"
"Rain,Snow,Fog"
"Rain,Snow,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Snow Showers,Fog"
"Rain,Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Rain,Snow,Fog"
"Rain,Snow,Fog"

Cloudy


Cloudy

Rain
Mostly Cloudy

Fog
Cloudy


Clear

Fog
Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Rain Showers


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy
Rain Showers

Mainly Clear


Rain Showers


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Fog


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers
Rain Showers
Rain Showers

Rain Showers
Rain Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Freezing Drizzle
Snow Showers
Snow Showers
Snow Showers

Snow
Snow Showers
Snow Showers
Snow Showers
Snow Showers


Mostly Cloudy


Cloudy


Cloudy
Snow

Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy
Rain Showers

Rain Showers

"Rain Showers,Fog"
Cloudy
"Moderate Rain Showers,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain

Fog
Fog
Fog
Fog
Fog
"Rain Showers,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Mostly Cloudy


Cloudy


Cloudy


Cloudy

Rain Showers
Fog


Cloudy


Cloudy

Rain
Rain
Drizzle

Cloudy

Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Rain Showers
Rain Showers

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear





Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
Mostly Cloudy


"Thunderstorms,Rain Showers"
Rain Showers

Rain Showers


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Rain Showers


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain Showers
Rain
Rain

Mostly Cloudy


Rain
Rain

Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers

Rain Showers
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear
Haze
Haze
Haze
Haze
Haze
"Rain,Haze"
"Rain,Haze"
Haze
Cloudy


Cloudy


Mostly Cloudy


Fog
Fog
Fog
Mostly Cloudy


Cloudy


Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain
Rain Showers
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear
"Thunderstorms,Rain Showers"

Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers
Rain Showers
Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers


Cloudy
"Rain Showers,Fog"
Rain Showers
Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

"Rain,Fog"
Rain


"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain Showers,Fog"
Rain Showers

Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear
Thunderstorms
"Thunderstorms,Rain Showers"
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear
Thunderstorms
"Thunderstorms,Rain Showers"
"Thunderstorms,Moderate Rain Showers"
"Thunderstorms,Moderate Rain Showers,Fog"
"Thunderstorms,Rain Showers"
Thunderstorms


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy
"Thunderstorms,Rain Showers"
Moderate Rain Showers
Rain Showers
Rain
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"


Cloudy


Cloudy


Cloudy
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
Mostly Cloudy
Rain Showers

Rain


Mostly Cloudy
Fog
Fog
Fog


Cloudy


Cloudy


Cloudy


Cloudy


Rain

Rain
Rain


Cloudy


Mostly Cloudy


Fog
Fog

Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear

Thunderstorms
Mainly Clear

Thunderstorms
Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Thunderstorms
"Thunderstorms,Heavy Rain Showers"
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
Moderate Rain
Rain
Cloudy
Rain
Rain
Rain
Rain

Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear

"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers,Fog"
Rain Showers
Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear
Smoke
Smoke
Smoke
Smoke

Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke


Clear
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
"Fog,Smoke"
"Drizzle,Fog,Smoke"
"Drizzle,Fog,Smoke"
"Drizzle,Fog,Smoke"
"Drizzle,Fog,Smoke"
"Drizzle,Fog,Smoke"
"Drizzle,Fog,Smoke"
"Drizzle,Fog,Smoke"
"Drizzle,Fog,Smoke"
"Fog,Smoke"
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Clear


Clear


Clear

Smoke
Smoke


Mostly Cloudy


Smoke


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Smoke
Smoke
Smoke
Smoke
Smoke

Mainly Clear


Mainly Clear


Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Clear

Smoke
Smoke


Clear
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke


Clear


Clear

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Clear
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

Haze
Haze
Haze
Haze
Clear


Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Clear


Clear


Clear

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
"Rain Showers,Smoke"
"Rain Showers,Smoke"
"Rain,Smoke"
"Rain,Smoke"
Smoke
"Fog,Smoke"
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Mainly Clear

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Rain Showers


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
"Rain Showers,Smoke"
"Rain Showers,Smoke"
Rain
Rain
Moderate Rain
Moderate Rain
Moderate Rain
Rain
Moderate Rain
Moderate Rain
Moderate Rain
Moderate Rain
Rain
Moderate Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
"Rain Showers,Fog"
"Rain,Fog"

Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers
Rain
Rain Showers
Rain Showers
Rain Showers
Rain Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy
Rain Showers
Rain Showers
Rain Showers

Rain Showers
Rain Showers


Mainly Clear
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Mostly Cloudy


Mainly Clear


Mainly Clear

Thunderstorms
Mainly Clear

Moderate Rain Showers
Rain Showers


Rain Showers
Rain Showers

Rain
Rain
Rain
Rain
Rain

Rain


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy
Rain
Rain
Rain
Rain
Rain
Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
"Rain Showers,Fog"

Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear

Thunderstorms
Rain Showers


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Thunderstorms

Mostly Cloudy


Mainly Clear


Mainly Clear


Rain Showers


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Smoke
Smoke


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Haze


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Rain
"Rain,Fog"

Mostly Cloudy


Mainly Clear


Mostly Cloudy
Thunderstorms

Mostly Cloudy
Rain
Rain
Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Rain
Rain
Rain
Rain
Rain

Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Fog
"Fog,Smoke"
Smoke
Smoke

Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Mostly Cloudy


Clear


Smoke
Smoke

Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Rain Showers
Rain Showers

Mostly Cloudy


Cloudy


Mostly Cloudy
"Rain Showers,Ice Pellets"

Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain
Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Fog
Fog

Cloudy


Cloudy


Cloudy


Cloudy

Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Cloudy


Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
Moderate Rain
Rain
Rain


Mainly Clear


Fog


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Cloudy


Cloudy


Rain Showers


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy

Snow
"Rain,Snow"
Snow
Snow
Snow Showers
Snow Showers
Snow Showers
Cloudy


Cloudy
"Rain,Snow"
Snow
Snow
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

"Rain,Snow"
Cloudy
Rain
Rain
Rain
"Rain,Snow"
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Mainly Clear


Mainly Clear
Fog
Ice Pellets
Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Snow Showers


Snow
Snow

Mainly Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
Fog

Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy

Snow
Fog
Fog
Fog
Fog
"Snow,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


"Rain Showers,Snow Pellets"
Snow
Snow
Snow
Snow Showers
Snow Showers
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow Grains
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Mainly Clear


Mainly Clear


Snow Showers
Snow Showers

Mostly Cloudy

Snow Showers
Snow
Snow

Cloudy
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Snow
Snow


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Snow

Snow
Snow
Snow
Snow
Snow


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow

Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy
Snow
Snow
Snow


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
"Snow Showers,Snow Pellets"
Snow Showers
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Fog
Fog
Fog
"Snow,Fog"

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Snow
Snow
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Blowing Snow

Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Mostly Cloudy


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Cloudy
Fog
Fog
Mostly Cloudy

Snow Grains
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Freezing Fog
Freezing Fog
"Snow,Fog"
"Snow,Fog"
"Snow Grains,Fog"
Snow
Moderate Snow Showers
"Snow,Blowing Snow"
"Heavy Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow Showers,Blowing Snow"
Snow Showers
Snow
"Snow,Blowing Snow"
Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy
Snow
Snow Showers
Snow Showers
Ice Crystals
Ice Crystals
Mainly Clear


Mostly Cloudy
Snow
Snow
Snow Grains
"Ice Crystals,Fog"
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Fog
Cloudy
Snow
Ice Crystals
Snow


Snow
Snow

Mainly Clear


Mostly Cloudy

Snow Grains
Fog
Fog
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Ice Crystals
Ice Crystals
Ice Crystals
Snow
"Snow Grains,Fog"
Ice Crystals
Cloudy
Snow
Snow
Snow
Snow

Mostly Cloudy

Snow
Snow
Snow
Snow
Ice Crystals


Clear


Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Clear
Ice Crystals
Ice Crystals
Clear


Mostly Cloudy


Mostly Cloudy


Ice Crystals
Ice Crystals
Snow
Snow
Snow
Snow
Snow
Snow

"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Ice Crystals
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy
Snow
"Snow,Blowing Snow"
Mostly Cloudy


Mostly Cloudy


Cloudy
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy

Blowing Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Cloudy


"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog,Blowing Snow"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog,Blowing Snow"
"Snow,Fog"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Mostly Cloudy


Mostly Cloudy

Ice Crystals
Mainly Clear


Mainly Clear
Ice Crystals
Ice Crystals
Ice Crystals
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
"Ice Crystals,Fog"
"Ice Crystals,Fog"

Fog
Fog
Fog
Fog
"Snow,Fog"

Cloudy
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals

Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals

Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Snow Grains
Ice Crystals


Fog
Fog
Fog
Fog

Snow
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Haze
Haze
Haze
Haze


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow


Cloudy


Cloudy

Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals

Cloudy
Ice Crystals
Ice Crystals
Cloudy
Ice Crystals
Ice Crystals
"Ice Crystals,Fog"
Snow Showers

Ice Crystals
Ice Crystals
Ice Crystals
Mainly Clear
Ice Crystals
Ice Crystals
Clear
Ice Crystals
Ice Crystals
Ice Crystals


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Cloudy

Snow
Snow
Snow
"Snow,Fog"
Mostly Cloudy

Snow
Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mainly Clear


Mostly Cloudy
Ice Crystals

Mainly Clear


Mainly Clear


Clear


Mainly Clear
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy
Fog

Cloudy


Cloudy

Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"

Cloudy
Fog
Fog
Fog
Fog

Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
Moderate Snow
"Snow,Blowing Snow"
"Snow,Fog"
Snow
Snow
Snow
"Snow,Fog"


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Fog

Fog


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy
Snow Showers
Snow
"Snow,Ice Pellets,Fog"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Snow
Snow
Snow
Ice Crystals
Ice Crystals
Snow
Snow
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Snow
Ice Crystals
Ice Crystals
Ice Crystals


Mainly Clear


Snow
Snow

Mainly Clear
Haze
Haze
Haze


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy
Snow
Snow
Mostly Cloudy

Snow Showers
Snow Showers
Snow Showers
Heavy Snow Showers
Snow Showers
Snow

Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Haze
Haze
Haze
Haze
Fog
Fog
Fog
Fog
Fog
Mostly Cloudy
Fog
Fog
Fog
Fog
Fog
Freezing Fog
Fog
Fog
Fog
Haze

Mainly Clear


Haze
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
"Snow Grains,Freezing Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Freezing Fog
"Freezing Drizzle,Freezing Fog"
Fog
"Snow Pellets,Fog"
Fog
"Snow Grains,Fog"
"Snow Grains,Freezing Fog"
"Snow Grains,Freezing Fog"
"Snow Grains,Freezing Fog"
Fog
"Snow Grains,Freezing Fog"
"Snow Grains,Freezing Fog"
"Snow,Freezing Fog"
"Snow,Fog"
"Snow,Freezing Fog"
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Fog
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Cloudy

Snow Showers
Snow Showers

Snow Showers
Snow Showers
Snow Showers
Snow
Cloudy
Snow

Mostly Cloudy

Fog
Fog
Fog

Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Snow
"Snow,Fog"
Snow
Snow
Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy

Snow Showers
Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear
Snow
Snow
Snow


Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Snow


Mainly Clear
Snow

Clear


Snow
Snow

Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy

Fog
Fog
Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog
"Freezing Drizzle,Fog"
Fog
Fog


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear

Haze
Mostly Cloudy
"Rain,Snow"
Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Fog
Fog

Cloudy


Cloudy


Mostly Cloudy

Snow Showers
Snow Showers
Snow Showers
Snow Showers



Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy

"Rain Showers,Snow"
"Rain Showers,Snow"
"Rain Showers,Snow"

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain
Rain
Rain
Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
"Snow Showers,Snow Pellets"

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy

Snow
Mostly Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Moderate Snow
Snow Showers
Snow Showers
Snow
Snow
Snow
Snow
Snow
Snow
Fog
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy
Moderate Snow
Moderate Snow
Snow
Snow
Heavy Snow
Heavy Snow
"Snow,Fog,Blowing Snow"
"Moderate Snow,Blowing Snow,Freezing Fog"
"Moderate Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Moderate Snow Showers
Heavy Snow Showers
Snow Showers
Cloudy


Fog
Fog

Mostly Cloudy

"Rain Showers,Snow Showers"
Snow Showers


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers

Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy

Rain Showers
Mainly Clear


Rain Showers
Rain
Snow
Snow
"Rain,Snow"
Rain
Rain
"Rain,Fog"
Fog
"Snow,Fog"
Fog

Cloudy
Snow

Mostly Cloudy


Mainly Clear


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Cloudy

Fog
Fog
Fog
Fog
Fog
Fog
Fog
Cloudy


Rain Showers

Rain Showers
Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Rain Showers

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Rain
Rain
Rain
Rain
Rain Showers
"Rain Showers,Fog"
Mostly Cloudy


Cloudy


"Rain Showers,Fog"


Mostly Cloudy


Mostly Cloudy


Rain Showers



Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Rain Showers


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy
Rain Showers
Rain Showers
Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Drizzle

Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain
Moderate Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"


Cloudy


Cloudy


Rain
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Cloudy
Rain
Rain
Fog
Fog
Fog
Fog
Fog
Fog
Fog


Cloudy


Cloudy
"Thunderstorms,Rain Showers"
Rain Showers
"Rain Showers,Fog"
"Rain Showers,Fog"

Rain Showers
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain,Fog"
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain

Rain
Mostly Cloudy


Rain Showers
Rain Showers

Mainly Clear


Mostly Cloudy
Rain Showers

Mainly Clear


Mostly Cloudy
Rain Showers

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear
Thunderstorms
Rain Showers
Mainly Clear

Rain Showers
Rain Showers
Rain Showers

Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy

Rain
Rain Showers
Rain Showers

"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Cloudy

Rain
Rain
Moderate Rain
"Moderate Rain,Fog"
"Moderate Rain,Fog"

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy

Rain Showers
Mainly Clear


Mostly Cloudy


Rain
Rain

Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Rain
Rain
Rain
Mainly Clear


"Moderate Rain,Fog"

Rain
Rain
"Thunderstorms,Rain Showers"
Fog
Fog


Mostly Cloudy


Thunderstorms
"Thunderstorms,Rain Showers"

Mostly Cloudy

"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Fog
Fog
Fog
Fog
"Thunderstorms,Rain Showers,Fog"

Mostly Cloudy
Rain Showers
Rain Showers
Rain Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Cloudy
Rain
"Rain,Fog"
"Rain Showers,Fog"


Rain Showers
Rain Showers
Rain Showers
Mostly Cloudy


Rain Showers


Mostly Cloudy


Cloudy


Rain


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear

Fog
Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy
Rain Showers

Thunderstorms


Mainly Clear


Clear


Mostly Cloudy


Thunderstorms
Rain Showers
Rain Showers
Mostly Cloudy


Rain Showers


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"


Mostly Cloudy
"Thunderstorms,Rain Showers"

Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


"Thunderstorms,Rain Showers"
"Rain Showers,Fog"
Fog
Fog
Fog

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"

Rain Showers
Cloudy


Cloudy
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog

Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Cloudy


Cloudy


Cloudy
Rain
Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Thunderstorms
Thunderstorms


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Rain Showers
Rain Showers


Rain Showers


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Rain Showers


"Rain Showers,Fog"
Rain Showers
"Rain Showers,Fog"
Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"


Mostly Cloudy
Rain
Rain
Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy

Rain
Rain
Rain
Rain
Rain


Cloudy


Cloudy


Mostly Cloudy


Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
"Thunderstorms,Rain Showers"
Rain Showers
Rain Showers


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy
Thunderstorms
Rain
Rain Showers
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear

Fog
Fog
Fog
Fog
Fog


Fog
Fog
Fog
Fog

Haze
Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear
Thunderstorms

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear

"Drizzle,Fog"
Fog


Mostly Cloudy


Thunderstorms


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Haze
Haze


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Thunderstorms
"Thunderstorms,Rain Showers,Fog"

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
"Thunderstorms,Rain Showers"
Rain Showers
Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Cloudy


Cloudy

Rain Showers
Cloudy
Rain Showers

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers
Rain
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Smoke
Smoke
Smoke
Mainly Clear
Smoke
Smoke
Smoke
Smoke

Mostly Cloudy

Rain Showers
"Thunderstorms,Rain Showers"
Rain Showers

Mostly Cloudy


Mostly Cloudy


Rain
Rain
Rain
Rain


Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


"Thunderstorms,Rain Showers,Fog"
"Rain Showers,Fog"
Rain Showers
Mostly Cloudy

"Rain,Fog"
Rain
Rain
Rain
Rain


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy
Fog

Smoke
Smoke
Smoke
Smoke


Mostly Cloudy
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke


Clear


Mostly Cloudy
Smoke
Smoke
Smoke
Smoke

Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers
"Rain Showers,Fog"
Rain Showers
Rain Showers


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Clear


Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Rain


Cloudy

Rain
Rain


Cloudy
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Mainly Clear


Mainly Clear


Mostly Cloudy

Smoke
Mainly Clear


Mainly Clear
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke
Smoke

Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy

Smoke
Smoke
Smoke
Smoke
Smoke


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers
Rain
Cloudy


Cloudy
Rain
"Rain,Fog"
"Rain,Fog"
Rain

Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Cloudy
Rain

Mostly Cloudy
"Rain Showers,Smoke"
Rain Showers
Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Fog
Fog

Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain
Rain
Rain


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Rain Showers
"Rain Showers,Fog"
Rain Showers
Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Rain
Rain
Rain
Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Snow"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Moderate Snow,Freezing Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow Grains,Fog"
"Snow Grains,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Cloudy
Snow

Mostly Cloudy


Clear


Clear


Clear


Clear


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Fog

Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"

"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear

Fog
"Snow,Fog"
"Snow,Fog,Blowing Snow"

Cloudy
Snow

Blowing Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Cloudy
Blowing Snow
"Snow,Blowing Snow"
Fog
Fog
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"

Mostly Cloudy


Snow
Snow
Snow
Cloudy


Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow

Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear
Ice Crystals
Ice Crystals
Ice Crystals


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow
Snow

Cloudy


Mostly Cloudy


Snow


Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Snow
Snow
Snow
Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow

Cloudy


Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow

Blowing Snow
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Ice Crystals
Snow
Ice Crystals
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mainly Clear


Mainly Clear


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Fog
Fog

Clear


Clear


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Cloudy
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Blowing Snow

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Fog
Fog
Fog
Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Haze
Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"

Snow


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy
Snow
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
Fog
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
Cloudy
Fog

Fog
"Snow,Fog,Blowing Snow"
"Fog,Blowing Snow"
Cloudy


Fog


Cloudy
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Ice Crystals
Snow

Snow
Snow
Snow
Mostly Cloudy


Cloudy
Snow
Snow
"Snow,Fog,Blowing Snow"
"Snow,Fog,Blowing Snow"

"Fog,Blowing Snow"
"Fog,Blowing Snow"

Fog


Mostly Cloudy


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
Ice Crystals
Ice Crystals
"Ice Crystals,Fog,Blowing Snow"
Blowing Snow
Blowing Snow


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Ice Crystals
Ice Crystals
Mostly Cloudy


Cloudy
"Snow,Fog"
Heavy Snow
"Snow,Fog"
"Snow,Fog"
Fog
Fog
Fog
Fog
Fog
Ice Crystals
Ice Crystals
"Ice Crystals,Fog"
"Ice Crystals,Fog"
Ice Crystals
Ice Crystals


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain
Rain
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Freezing Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog
Fog
Fog
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Freezing Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


==> utils/Ottawa_Weather/Ottawa_Cloud_Cover.csv <==
100
100
100
100
100
92
32
11
28
83
98
90
75
85
69
58
51
1
19
64
72
12
10
79
93
36
6
1
2
7
14
24
29.400002
77
98
87
93
98
62
59
5
0
0
0
0
0.3
0
0.90000004
1.5
14
31
65
88
86
95
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
100
100
99
99
98
100
91
79
98
49
60
83
98
95
68
45
93
47
40
39
66
95
97
92
85
76
65
55
63
41
53
72
92
80
79
88
87
89
91
65
72
46
36
29
25
15
6
2
2
11
17
29
67
100
67
52
24
44
62
69
15
0
0
7
19
5
1
0
0
0
0
0
0
0
0
55
47
80
11.1
27.900002
27.900002
15.900001
10.8
4.8
1.5
3
10
6
20
36
56
75
91
89
92
97
96
98
97
97
98
100
99
98
100
97
76
95
5
2
0
0
0
0
0
0
0
0
0
0
0
45
82
83
100
100
100
99
100
100
98
97
96
94
62
45
42
9
29.400002
28.800001
18
23
52
77
92
73
83
86
98
99
63
80
94
99
100
100
100
100
100
100
100
100
97
100
91
83
97
89
98
100
58
68
75
33
11
3
85
9.6
96
94
93
89
95
29.7
81
87
59
57
34
96
99
97
100
100
100
100
100
100
99
100
100
100
100
100
100
99
96
92
98
100
95
98
92
59
27.6
98
89
69
3
0
40
67
97
98
98
96
96
39
1
0
0
0
0
0
0
0
0
0
0
59
56
68
68
80
72
100
82
98
98
95
84
88
45
63
73
27
57
55
72
95
95
83
90
97
96
56
65
18
0
4
7
22
23
58
78
75
46
18
5.7000003
3.3000002
41
78
54
4
6
4
2
8.700001
12.900001
2.7
2.1000001
0
0.6
9
0.3
0
0
8.700001
6.6000004
7
5
5
5.1000004
3
5
24.6
28.800001
28.500002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
25.800001
25.500002
28.500002
30.000002
72
100
100
100
100
88
91
95
95
97
99
99
97
100
100
100
100
100
100
100
98
97
98
100
98
100
100
95
96
95
94
100
98
80
77
83
67
52
75
95
100
95
98
99
95
99
95
92
98
100
100
99
96
95
93
95
93
96
92
91
82
74
72
71
69
87
83
82
93
94
81
76
100
100
100
80
40
37
36
28
17
31
70
72
87
77
72
90
98
100
100
100
100
100
100
99
100
100
99
97
93
98
100
89
82
81
66
72
72
79
80
84
82
100
100
100
97
92
90
92
98
97
93
94
72
78
98
80
67
31
23
35
44
70
93
96
99
99
98
97
97
99
92
83
36
35
36
20
19
15
21
28.800001
29.400002
29.7
44
30.000002
44
45
34
70
97
98
100
100
100
100
100
100
100
100
98
98
100
99
100
100
99
99
99
100
97
94
97
96
95
98
98
95
91
93
91
100
100
100
100
100
98
87
74
70
84
63
88
98
100
99
100
100
100
96
93
80
60
89
97
100
97
98
96
99
95
83
96
94
95
98
96
99
99
100
99
100
100
99
100
99
97
90
96
100
100
97
100
99
99
100
98
100
99
100
98
100
100
100
100
99
99
79
71
56
87
66
66
72
88
95
95
91
86
91
84
92
98
95
96
94
88
70
73
85
93
91
90
98
98
94
98
98
98
97
97
72
42
31
40
60
8
16
25
23
31
20
14
5
0
32
28
10
12
48
34
42
90
91
86
73
64
63
49
1
5
0
0
0
0.6
4.2000003
32
58
55
56
57
57
58
64
0
0
0
11.1
20.400002
26.7
28.500002
28.500002
24.6
26
48
62
62
95
95
98
99
100
100
100
99
98
96
94
98
100
98
92
77
73
85
52
60
54
68
23
6
1
27
61
89
96
85
100
100
95
59
57
0
37
74
62
97
92
80
29
37
51
50
71
97
98
92
91
93
91
92
84
78
71
77
49
1
41
71
88
100
97
59
7
17
10
9
9
19
22
27
46
60
31
21
41
24
23
33
49
45
74
61
50
61
92
85
100
100
98
100
100
100
100
100
100
100
99
98
97
93
98
97
100
99
99
99
95
78
91
96
94
84
93
80
85
97
100
98
97
89
82
94
54
91
100
97
100
100
100
91
95
100
100
100
100
100
100
100
99
100
98
98
97
96
94
68
53
52
73
86
59
48
82
98
95
94
96
100
100
100
100
100
100
100
100
100
100
100
100
100
99
90
82
98
98
99
99
96
100
98
96
76
48
28.2
23.400002
27.300001
40
88
94
99
93
71
99
96
94
100
99
92
100
98
81
78
92
98
91
3
0
0
16
44
65
52
36
2
0
0
0
0
0
1
0
0
46
76
85
38
30.000002
30.000002
100
100
100
97
98
98
100
97
98
98
100
100
100
100
100
100
99
100
97
99
100
99
97
87
73
72
74
71
85
79
69
67
54
59
49
38
30.000002
30.000002
55
95
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
97
67
100
100
100
100
100
100
100
98
100
95
88
78
60
32
25
7
6
4
8
20.7
73
91
97
100
100
100
100
100
98
100
97
98
99
100
98
98
100
86
63
98
97
100
98
92
95
83
75
80
97
100
95
98
100
89
70
86
77
86
81
55
81
86
97
98
97
95
99
100
100
98
100
98
100
100
100
100
100
100
99
94
90
98
98
100
100
99
100
100
97
32
17
22
14
7
18
25
25
18.300001
2.1000001
1.5
6.9
7.2000003
5.1000004
11.400001
32
48
54
34
30
30.000002
49
93
89
39
72
57
1.2
4.5
6.3
24.900002
27.900002
23.7
0
2
4
0
0
0
0
0
0
1
2
1
2
5
5
14
18
17
8
6
5
13
1
49
91
92
98
95
94
97
97
92
92
99
98
98
95
100
98
100
81
39
36
57
93
100
86
35
0
0
0
0
0
0
0
0
0.6
5.4
0
10.5
5.4
0.3
6.9
30.000002
1.8000001
8.700001
75
93
85
68
55
75
95
81
96
100
100
100
100
73
98
100
100
100
99
77
82
100
100
100
100
97
98
94
93
86
95
42
97
61
51
88
100
100
100
100
100
100
100
100
100
99
99
98
80
58
82
65
59
99
98
100
100
63
47
81
97
26
25
17
29.400002
45
59
63
72
77
73
85
85
85
75
88
100
99
100
100
100
100
100
100
100
100
100
100
89
61
37
33
50
58
62
95
100
100
100
99
98
100
100
100
100
95
88
70
92
86
91
44
42
57
91
100
99
99
96
98
97
86
60
99
98
76
59
50
47
91
98
14
3
5
4
25
55
33
25
63
42
36
28
44
47
26
12
7
48
73
90
91
88
87
92
26
0
2.4
6.9
0.3
13.8
15.900001
12
11.400001
28.2
29.400002
29.400002
28.500002
12
0
2.4
0
0
0
55
96
98
100
77
98
97
94
97
99
100
100
99
97
98
100
100
100
100
100
100
100
100
100
100
100
100
98
100
100
100
100
100
100
100
98
98
98
98
100
100
100
100
100
100
100
100
90
90
98
100
99
87
80
87
100
100
99
91
56
4
0
2
5
21
22
5
8
73
98
100
100
100
100
100
100
97
43
2
2
1
2
3
42
55
42
0
1
2
31
88
100
98
99
100
97
23
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
40
0
0
0
0
0
0
2.1000001
4.8
28
91
98
99
98
96
93
93
96
0
44
92
96
93
88
66
47
37
79
86
86
89
97
100
100
92
95
96
95
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
98
100
100
100
98
100
100
100
100
69
0
1
18
42
71
54
40
30
41
75
81
95
93
86
83
39
23
50
55
80
72
100
93
89
87
88
93
88
98
100
100
100
100
98
69
23
26
42
55
42
46
34
43
5
5
25
77
91
98
97
99
98
98
93
97
91
42
34
53
54
24
71
96
99
96
1
0
0
0
0
38
64
73
53
98
100
100
100
100
100
100
100
100
52
0
0
0
0
0
0
1
6
8
28
30
22
19
23
89
84
100
100
100
100
100
100
82
72
1
0
0
0
0
0
0
0
0
0
0
0
22.2
21
13.500001
28.500002
95
100
68
98
100
100
100
100
100
100
100
82
50
50
83
87
94
92
89
96
90
87
94
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
99
100
100
100
100
100
98
100
98
97
99
97
100
100
100
86
100
40
40
40
54
53
41
38
100
100
100
71
28
20
36
17
5
8
10
0
0
4.5
6
12.6
18.300001
21
2.4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
0
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3.3000002
0.3
0.90000004
28.2
39
12
29.7
42
95
93
79
67
56
63
85
95
94
90
94
90
97
85
95
94
100
100
95
78
77
57
40
23
28
39
43
41
35
34
70
75
82
82
64
95
98
94
97
96
66
20
42
59
97
94
100
97
2
1
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3.9
0.6
0
0.3
0.3
0
0
0.3
20.1
25.800001
51
92
82
92
100
100
98
100
98
91
97
92
94
98
86
99
100
100
100
100
100
100
100
100
100
100
100
100
100
87
69
67
73
47
76
84
90
82
57
27.000002
29.1
27.000002
0
0
0
0
0
0
0
0
0
0.6
1.8000001
3.9
20.1
26.400002
29.1
28.800001
20.1
5.1000004
8.700001
17.1
54
83
97
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
89
70
39
20
8
23.400002
23.400002
10.5
10
23
36
57
67
83
70
31
50
71
86
94
84
67
44
99
96
100
100
98
100
98
94
90
79
78
85
97
92
94
85
97
89
88
92
92
87
77
64
61
30.000002
30.000002
30.000002
30.000002
30.000002
65
64
86
94
100
100
100
100
100
96
96
100
100
96
88
78
88
67
87
100
99
99
98
100
100
100
100
100
98
100
100
100
100
100
100
99
100
100
99
98
100
100
100
100
100
100
100
100
100
95
81
73
82
80
22
16
9
0
0
18
55
78
67
48
8
6
18
18
60
70
46
69
41
12.900001
0
0
0
0
0
0.3
9.3
8.700001
29.400002
28.800001
30.000002
29.1
26.7
16.5
23.7
18.6
29.1
29.400002
30.000002
25.500002
14.700001
17.400002
5.7000003
23.400002
56
99
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
93
84
94
100
100
100
100
100
100
100
94
75
73
92
97
87
47
30
68
30.000002
38
97
87
76
58
56
84
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
99
97
98
100
98
100
100
100
100
98
97
99
98
100
73
40
77
30
63
100
99
44
47
67
91
90
100
99
61
38
40
0
0
0
0
0
0
0
0
0
0
0.3
0
0
0
0
0
0
0
0.3
11.700001
25.800001
30.000002
77
62
25.800001
73
94
83
63
28.500002
28.500002
24.300001
22.2
27.6
9.6
37
45
29.1
29.400002
29.400002
27
28.500002
10.200001
25
29.1
29.1
30.000002
29.1
28.800001
29.400002
25.500002
29.7
30.000002
72
72
58
40
53
77
89
90
100
100
100
100
100
100
100
100
98
98
100
100
100
100
100
89
49
35
56
72
100
100
100
100
100
100
95
86
85
86
100
100
100
100
100
100
98
100
98
96
97
92
90
91
99
100
99
82
37
3
1
1
0
0
0
0
0
0
15.900001
29.400002
29.400002
21.300001
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0.3
0
0
0
5
0
0
6.9
5.4
2.1000001
12.900001
15.6
17.400002
15.900001
29.400002
67
100
100
100
100
100
100
98
71
65
85
79
97
88
74
70
100
54
65
100
100
100
100
100
100
99
98
100
100
100
96
57
89
100
100
100
92
85
97
100
100
90
68
94
100
100
100
100
100
100
100
99
100
94
91
85
76
42
31
23
7
2
0
0
0
0
0
0
0
1
4
4
0
0
4.2000003
29.7
18.900002
10.200001
4
32
44
30.000002
37
79
94
96
100
85
17.1
29.400002
94
98
97
100
98
100
100
100
100
100
100
100
99
98
100
100
90
66
26
4
5
13.200001
26
95
99
85
100
84
85
97
99
99
98
87
76
60
57
42
79
96
100
100
91
100
100
100
100
100
100
100
100
100
100
100
82
62
82
93
79
100
91
100
99
99
96
92
99
100
100
100
100
100
98
97
99
100
100
100
100
100
100
100
96
64
40
22
4
5
5
7
1
0
0
0
0
0
20.400002
29.400002
29.7
26.7
20.7
29.400002
28.800001
27.300001
17.1
18
87
86
92
100
99
75
36
19
36
45
89
88
96
68
45
1.8000001
3
0
0
1.2
0
0
12.6
12
0
1.5
13.200001
28.2
28.500002
29.400002
29.7
29.400002
29.400002
30.000002
28.800001
28.500002
27.6
29.1
28.2
28.2
27.000002
28.500002
29.400002
29.7
47
87
100
100
100
100
100
93
84
64
47
41
51
61
80
100
100
71
100
100
100
100
100
100
76
97
100
99
100
90
85
60
42
29
10.8
13.8
12.6
18
21.900002
12.900001
17.400002
57
95
91
45
5
5.1000004
19.2
24.6
20.400002
2.1000001
12.900001
21.300001
24.300001
28.500002
29.1
30.000002
28.500002
29
85
97
91
95
58
99
74
52
30
12
7.8
14.700001
28.2
29.1
17.7
65
12
0
0
0.3
0
2.1000001
1.5
9.900001
17.7
33
96
96
50
36
42
69
30
20
5.7000003
17.400002
9
20.400002
29.1
21.6
13.500001
24.300001
26.400002
25.500002
26.7
21
0.6
0
11.700001
21.900002
24.900002
24
22
38
96
94
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
100
95
77
49
44
40
39
47
59
52
80
75
60
63
98
100
96
97
98
98
97
76
72
88
90
100
100
98
95
97
100
92
100
100
100
95
73
91
79
0
0
0
0
0
0
0.6
29.1
29.400002
29.400002
30.000002
30.000002
29.1
30.000002
30.000002
29.7
29.7
30.000002
30.000002
30.000002
30.000002
73
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
98
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
92
90
90
90
78
65
98
97
98
93
92
97
100
100
100
100
100
100
100
100
98
97
97
90
61
74
78
79
65
44
38
3
0
57
40
49
91
100
100
100
100
100
100
100
100
95
93
98
97
98
96
98
92
79
86
82
73
58
36
13
4
68
100
100
100
100
100
100
98
100
81
90
95
98
89
80
0
8
24
16
12
6
9
19
22
62
86
100
100
100
100
100
100
98
94
94
97
89
87
59
57
38
31
14
13
4
3
63
61
69
66
82
100
98
93
73
65
85
95
99
88
80
84
91
78
61
50
42
65
76
79
63
99
100
96
99
98
99
98
98
98
100
98
99
100
94
92
97
93
95
95
96
95
61
91
100
57
82
92
66
76
54
67
73
44
42
38
45
76
87
95
87
71
46
70
100
100
100
99
95
99
87
85
81
83
97
100
100
99
77
24
1
0
0
0
6.6000004
18.900002
29.400002
12.3
29.400002
30.000002
28.500002
60
94
48
35
80
28
19.800001
27.6
30.000002
26.7
30
27
15
72
83
72
20
1
15.900001
18
23
47
63
68
18
13
7.2000003
3.9
1.8000001
5.7000003
2.1000001
30
82
79
35
21
21.300001
18
10.5
0.6
9.900001
11.400001
28.2
26.1
27.6
11.700001
25.500002
25.800001
2.4
18.300001
14.700001
24.300001
0
1
11
33
28
54
21
23
37
23
8
2
0
32
52
69
100
100
100
100
100
100
96
72
45
10
7
6
9.6
8.1
30.000002
30.000002
25.500002
18.6
28.2
30.000002
30.000002
30.000002
30.000002
29.400002
23.7
0
0
1.2
12.900001
20.7
24.900002
23.7
25.800001
29.1
27.300001
5.4
4.2000003
5.1000004
8.1
0.6
0.3
5.4
4.2000003
2.4
25.800001
30.000002
30.000002
46
83
89
82
71
73
90
80
89
86
81
97
96
98
100
97
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
74
41
48
67
24
0
0
4
10.8
18.900002
4
9
0
3.9
6.3
2
10
25
48
41
96
70
49
57
42
43
39
34
30
20
15.900001
25.500002
29.1
30.000002
28.500002
37
66
44
34
41
40
50
82
88
93
86
23
35
33
39
26
29
31
31
28.800001
29.7
32
43
37
57
91
96
94
91
91
87
95
94
84
65
83
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
93
71
71
56
78
94
81
75
59
55
44
40
29
41
49
68
83
84
46
30
30
26
16
0
1.5
4.5
9
1
23.7
29.1
28.800001
29.1
30.000002
29.7
29.7
29.400002
30.000002
30.000002
29.1
28
36
80
91
39
29
34
36
33
41
45
51
43
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
79
76
57
40
23
49
37
32
22
15
54
48
66
94
99
98
88
33
18
23
16
31
39
12
12.900001
8
40
41
18
3
14.400001
17
26
29
26
23
4
0
2.1000001
8
41
70
14
42
47
26
39
35
13
3
70
92
51
9.6
17.7
21.300001
59
89
85
13
18
34
50
45
60
82
81
76
96
81
50
33
59
48
27
14
6
62
95
67
19
40
69
64
49
62
72
70
79
95
100
100
100
100
93
98
91
100
100
99
94
83
51
22
41
42
58
62
79
98
100
100
100
100
100
100
100
98
70
46
37
18
12
17.1
26.400002
29.400002
30.000002
30.000002
30.000002
29.7
39
82
98
100
100
100
100
99
88
98
97
90
92
95
95
95
94
87
95
94
94
87
100
100
100
100
100
100
100
100
100
100
81
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
96
76
54
65
45
9
0
0
0
0
0
0
1.8000001
3
0
0
0
0
0
0.3
3
1.2
15
26
44
34
21
18
17
21
20
29
27
26
32
35
28
24
6
11
6
2
0
3
5
22
21
24.300001
21
25
21
13
8
9
7
21
40
33
17.7
8
4
8
12
29
67
61
33
12.6
7
54
79
38
24
1
4.8
5.7000003
10.5
5.4
15.3
28.2
30.000002
24.6
15.6
22.2
8.1
17
6
6.9
24.900002
23.400002
18.300001
22.2
30.000002
30.000002
30.000002
35
86
80
64
33
23
16.800001
11.700001
26.1
30.000002
30.000002
30.000002
30.000002
28.800001
27.900002
28.500002
22.2
9.3
2.1000001
0
7
33
11
10
29.400002
30.000002
7.8
3
0.6
9.3
29.7
28.2
28.2
30.000002
24.6
34
30
29.400002
30.000002
29.1
29.400002
26.7
4
5
24
35
38
30
29
30
26.1
11
55
93
22
9
13
1
1.5
4.5
16.2
17.400002
29.7
29.400002
28.800001
22.800001
59
94
85
99
86
28
0
0
22.2
21.900002
16.5
2.7
6
5.7000003
15.6
25.500002
18.300001
22.800001
24.900002
22.5
27.000002
27.6
25.500002
27.6
27.900002
18.900002
5.1000004
12.3
21.300001
27.000002
28.500002
28.2
27.6
23.1
22.2
10.8
18.6
12.6
11
10.200001
4.8
3.6000001
24.6
25.500002
25.500002
22.800001
18.900002
23.1
21.900002
18.300001
15.000001
19.5
24.900002
29.400002
89
100
99
94
98
97
89
98
100
100
100
100
100
100
100
100
100
99
100
100
100
100
100
100
99
84
84
85
57
45
23
27.300001
43
96
100
100
100
98
47
64
100
100
100
98
80
88
56
32
24.900002
27.900002
79
27.000002
27.6
24
29.400002
30.000002
30
29.7
29.1
28.800001
29.1
25.500002
26.7
42
41
30.000002
55
52
24.900002
27.6
26.7
70
31
58
39
51
47
35
28.500002
30
82
91
37
43
50
11
6.9
10.5
4.2000003
20.7
12.6
17.7
66
70
67
46
65
56
61
43
33
34
34
16
19
21
29.400002
51
87
97
100
96
100
84
22.5
14
13
31
39
44
35
65
25.2
28
40
31
5
36
48
39
21.900002
9.3
11
26
43
53
52
54
41
64
46
29.1
49
48
66
73
73
70
46
27
24
16
10
6
6
7
1
5.1000004
32
2
4.5
5.7000003
16.5
20
99
93
88
66
84
48
32
45
10.8
34
95
48
86
100
97
99
93
97
72
84
100
98
100
100
73
41
74
86
93
76
90
85
56
40
30.000002
30.000002
42
92
83
83
21
11
41
76
30
19
53
51
33
17
25
41
52
55
27
42
45
23
7
11
3
3
1
3
5
3
1.2
4.2000003
13
39
49
51
58
58
48
69
76
26
75
46
55
70
83
74
42
1
11
7
5
7
3
2
0
3.9
15
6.9
21
76
92
61
53
54
48
48
45
56
55
27.300001
23.1
27
100
66
60
49
69
85
73
74
58
57
57
33
27.900002
31
27.000002
28.800001
43
63
50
28.800001
24.300001
24.900002
21.900002
13
10
4
6
10
5
19
75
77
98
85
41
17
19
11.400001
35
13
33
42
39
19
11
28.2
29.400002
28.800001
30
41
29.7
29.7
45
96
100
100
100
100
100
100
100
100
100
99
100
99
100
97
95
75
76
97
100
100
100
100
100
100
100
100
100
100
82
83
97
100
72
23.7
30
18
28
19
30.000002
30.000002
30.000002
30.000002
39
88
98
97
98
99
99
100
96
71
77
77
24.900002
24
80
73
41
39
46
47
38
21
12
6
14
61
95
100
100
100
100
100
96
75
54
36
20
20
84
30
24
31
22
22
23
25
10
16
16
14
31
69
82
86
100
90
65
60
31
32
32
44
39
34
43
28
42
43
33
28
25
20
7
2
0
0
0
0
0
0
0.6
13
43
28
23
24
39
49
25
6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0.6
17
13
0
0
0
0
0
0
0
0
0
0.3
11.400001
10.200001
21.900002
27.6
21.900002
23.7
28.2
46
83
66
24
0
0.6
12
25
37
35
29
26
26.400002
19.800001
12.900001
8.1
16
35
59
23.7
11.400001
69
91
73
39
45
50
23.1
22
22
23.7
23.400002
21
17.7
40
81
62
57
61
62
65
60
91
33
46
48
65
58
62
46
21
21
45
28
13
2
0
0
2
0
0
0
2.4
11.1
33
69
47
63
79
69
42
23
50
45
37
46
64
53
41
62
67
70
30.000002
12
24
30.000002
99
100
100
98
71
25
60
99
91
95
68
82
77
84
37
50
37
26
40
39
26
11
9
4
3
14
100
100
100
100
100
99
64
45
27
28
24
28
56
48
45
39
42
27.6
24
16.800001
16.5
21
30.000002
29.1
29.1
28.800001
35
97
95
69
98
94
100
100
94
50
66
53
46
39
49
54
39
83
95
96
85
66
84
99
99
89
64
57
44
38
40
72
48
74
75
88
10
5.1000004
4.2000003
4.8
3
6
10.200001
8.400001
4.8
2.7
4
4
19
27
28
35
69
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
83
56
30
13
14
12
16
29
29
40
54
30
15
6
4
16
26
42
24
36
33
42
55
45
41
58
36
7
4
24
21
24
40
28
28
27
29.400002
44
52
68
82
83
90
93
43
24.6
59
61
100
99
76
70
71
88
71
27
29
26
6
11
65
39
26
25
28
21
12
8
81
98
100
100
100
100
100
93
72
10
31
32
36
28
32
34
0
0
0
6.6000004
15
18
26
24.300001
25.800001
25.2
26.7
27.000002
3.6000001
0
6.9
17
8.400001
29
76
68
91
41
47
25
47
58
26
28
13
9
41
41
99
95
97
100
100
100
100
84
9
8
40
52
27
9
3
5
8
4
2.1000001
0.90000004
0
0
2
1
1
2
0
1
0
0
0
33
92
66
53
44
31
38
35
33
34
26
23.400002
22.2
22.2
21.6
16.800001
7.8
11.700001
12.6
9
9
21
28
25
24
45
13
24.900002
58
92
92
68
55
11
9
27
70
66
66
88
93
89
84
74
73
33
24.6
30
40
66
55
52
37
32
77
79
41
80
74
21.6
15.3
20
20
27
25
52
71
64
81
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
100
100
100
100
99
94
54
52
81
100
96
100
96
100
100
87
16
19
12
6
1
0
0
0
0
0
0
0
60
59
42
49
47
99
98
87
82
89
73
98
97
100
97
100
100
99
100
100
100
100
98
77
94
66
54
56
61
58
41
18
19
16
19
37
49
45
44
46
33
15
8
7
1
1
1
4.2000003
18.300001
23.400002
20.400002
15.000001
10.8
15.3
17.400002
15.6
14.400001
10.5
15.6
16.2
14.1
13.500001
10.8
0
0
0
0
0
0
0
0
0.3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
59
59
59
1
4
0
2
1
1
1
4
14
25
12
11
17
16
18
13.8
16.2
22.2
27.000002
28.800001
26.7
26.1
15.6
12
12
13
31
27
11
31
41
43
25
28
22
6
3.3000002
10.200001
0.3
0
0
10.200001
4.2000003
9.900001
0.90000004
2.1000001
0.90000004
0
0
2.7
6.6000004
10.8
10.8
6
0.3
0.6
0
0
1
6
2
8
8
12
12
14
9
11
5
6
3
7
35
2
7.2000003
9.3
14
23
46
36
16
23.1
27
29
27.000002
27.300001
26.1
26.400002
23.7
21
29.7
64
98
99
100
100
100
87
98
75
100
72
59
38
18
31
27
28.800001
29.400002
30.000002
30.000002
46
60
63
73
83
100
99
100
96
100
76
82
85
30
31
27.300001
30.000002
30.000002
29.400002
29.7
29
30
95
100
98
100
86
80
100
87
76
68
16.800001
5
21
21
24
21
26
66
79
61
71
99
60
100
100
100
100
92
94
57
12
12
7.8
16
41
58
54
47
98
96
99
99
79
53
23
35
16
9
19
23
17
17.400002
8
11
13
19
30
33
34
47
49
85
41
18
24
54
51
72
32
46
59
69
61
56
52
56
43
39
36
64
87
100
100
94
66
26
21
22
21
60
70
64
56
42
34
28.500002
29.1
19.2
8.400001
4
8
16
33
72
52
47
37
22
32
27
45
23
23
29
16
11
33
24
23
7
3
14
19
19.5
26.7
20.400002
29.1
29.400002
12
62
100
51
48
29.7
29.400002
30.000002
30.000002
30.000002
30.000002
29.7
32
27.000002
27.900002
25
25.500002
29.7
29.7
29.7
29.400002
30.000002
29.400002
28.2
28.2
27.300001
26.7
26.400002
14.1
13.8
13.500001
18
29
29.1
30.000002
47
37
42
70
28.500002
29.1
32
40
89
87
48
69
55
54
54
74
100
85
46
32
69
57
28
31
27.300001
71
23.7
22.5
26.7
26
24
23
27
35
29
24
13
13
6
3
11
7
1
0
24
24
31
35
34
21
37
11
12
14
24
23
10
4
1
1
6.6000004
15.3
21.900002
24.900002
20.7
26.400002
25.800001
21
13
26
29
24
14
23
35
15
15.3
30
53
48
22.2
40
50
44
28
17.400002
23.7
20.1
50
68
48
20
14
22
58
44
36
16
20
21
16
21
27
30
25
21
19
18
5
1
1
0
0
0
4
41
73
74
73
94
79
54
1
0
0
2
1
1
1.2
10.200001
7.5000005
24
28.2
25.500002
29.400002
29.7
29.400002
28.2
29.400002
29.400002
30.000002
29.7
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
82
45
86
89
92
100
100
100
95
100
100
100
100
100
94
79
70
43
38
39
64
72
69
70
89
92
85
74
50
77
100
100
73
74
79
79
67
100
75
66
37
32
27
32
44
84
72
48
54
89
65
30
25
24
10
9
4
3
25
73
52
70
45
20
29
16
15
9
30
33
15
16
5
1
1
0
28.500002
29.400002
30.000002
28.800001
29.1
28.2
25.800001
16.5
14.400001
21
28.2
17.1
20
14
68
57
26
34
22
18
9
5
6
25.500002
4.8
7.5000005
3.9
16.2
42
88
76
97
94
70
96
100
92
100
100
100
97
22.800001
25
23
19
32
40
16
17
15
9
12
6
16
34
38
43
65
38
43
39
43
47
38
39
54
49
46
39
36
27
13
4
5
28
71
13
33
36
31
42
57
53
76
63
63
52
62
74
82
82
68
66
59
58
54
35
39
30
8
16
14
7
1
2
44
32
41
57
29
54
53
22
7
6
5
1
1
1
0
0
0
0
1
0
0
0
0
0
0
42
94
93
89
82
53
41
50
34
39
29
35
47
48
48
42
52
42
60
57
60
36
37
33
16
31
60
76
80
83
73
62
59
61
62
44
33
17
5
5
2
6
0.6
3
13.8
11.1
6
14.400001
12.6
13.8
24.300001
69
63
42
28.500002
29.400002
29.7
29.400002
30.000002
30.000002
29.1
30.000002
49
54
49
46
38
28.500002
29.1
29.400002
30.000002
29.7
29.400002
29.1
29.1
42
51
43
65
60
51
34
39
30
14
20
18
3
6
60
65
100
100
48
3
0
24
50
46
48
44
45
26
37
48
51
48
62
73
91
100
95
67
81
44
52
67
77
99
100
100
100
94
89
85
51
80
78
87
71
55
39
12
2
3
1
0
0
12
43
63
90
60
96
100
100
77
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
59
59
67
50
0
0
0
0
0
0
0
0
0
0.6
0.90000004
3.3000002
5.1000004
6
34
42
18
29.7
30.000002
91
91
99
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
88
60
45
36
44
87
73
82
98
72
98
97
87
91
75
84
100
99
95
100
100
96
93
100
100
100
100
100
99
79
73
99
100
65
56
45
19
27
31
36
29.1
27.6
29.1
35
40
29.1
29.7
46
62
51
25.500002
28.500002
28.2
100
100
100
94
52
70
49
33
37
30.000002
45
56
38
30.000002
30.000002
30.000002
30.000002
30.000002
37
48
87
100
100
100
100
100
100
97
70
81
93
84
50
60
28
34
62
41
57
51
39
34
21.6
18
18
24.300001
22.2
28
87
100
100
100
100
100
100
100
100
91
56
76
57
79
89
99
98
88
85
94
99
93
98
97
49
75
68
24
11
22
32
28
16
6
5
5
5
1.8000001
12
27.000002
27.6
11.700001
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3.6000001
13.200001
8.1
0
0
0
0
0
0
0
0
0
0
0
0
5
2
0
0
0
1
1
1
0
0
0
0
0
0
0
0
59
59
98
34
0
0
0
0
3
2.4
9
16.800001
24.900002
22.2
21.300001
24.300001
25.800001
27.300001
22.800001
0.6
0
2
7
14
10
12
13
15
6
9
10
11
8
4
3
0
1
1
0
0
0
0
0
0
0
0
0
58
77
100
100
99
45
2
0
1
12
13
9
1
5
3
1
0.6
0
0
0
0
0
0
0
0
0
0
0
0
0
7
24
31
33
23
22
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
44
5
0
0
0
16
27
28
11
21
5
1
4
1
0.3
0
0.6
0
1.2
10.200001
21.900002
59
62
99
100
63
32
28.2
25.500002
20.400002
19.2
25.500002
28.500002
29
33
22
43
42
26
13
15
9
16
14
21
17
12
36
98
64
98
98
100
98
68
37
24
23
21.300001
23.7
25.2
26.7
28.500002
29.400002
25.2
16.2
8.1
1.5
1
4
9.6
75
88
78
72
87
42
35
37
30
12
43
21
17
16
6
7
8
1
3
4
8
13
3
8
0
1
0
0
0
0
0
0
0.3
0.6
0
0
0
0
0
1
2.1000001
2.4
1.2
0
0
0.3
0
0
0
0
0
4
0
0
0
1
1
2
2
4
8
9
12
11
7
10
1
0
1.2
8.1
16
28
20.7
21.300001
21
20.7
14.400001
4
7
13
10
8
20
0
0
0
0
0
0
0
3
5
0.3
1.5
0
0
3
1
0
0
0
0
0
7
9
12
3
6
7
3
4
3
1.2
2
0
0
0
0
0
0
0
0
0
0
0
2
3.6000001
3.9
5.7000003
7.5000005
16
25
29.400002
23.400002
20.7
27.900002
27.300001
28.500002
27.900002
27.900002
27.6
26.1
23.400002
13.8
11.400001
10.200001
9.3
6.9
3.9
2.7
6.3
11.700001
20.400002
23
38
30
34
22
27
26
26.1
12.6
7
5
3
6
12.6
25
26.400002
14.1
11.400001
9.3
6.3
14
39
42
59
75
80
86
46
54
85
47
48
48
56
58
76
87
97
86
95
90
100
100
100
100
100
100
100
100
100
98
92
82
81
87
71
22
6
1
0
0
0
5
11
20.1
25
32
44
62
49
71
88
97
89
88
87
91
93
77
85
95
95
94
75
44
29
30
48
63
64
48
65
66
79
98
100
94
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
5.1000004
17.1
15.900001
9.900001
8.1
2.7
0
0
0
0
0
0
2.1000001
8.1
58
57
57
0
0
15.900001
5.4
10.5
13.200001
13.500001
5.7000003
16.5
21.6
25.2
23.400002
24.900002
0
12.6
24.300001
26.7
24.900002
18
23.1
24.6
26.1
25.800001
24.900002
27.6
25.2
22.2
23.7
21.300001
20.7
23.400002
23.7
25.500002
26.400002
23.7
15.6
1.8000001
18.6
27.300001
27.6
32
19
22
21
43
76
97
74
80
35
29.1
28.500002
38
82
100
100
85
100
90
88
6
8
15
7
4
2
1
1
0
1
0
8.700001
21.900002
27.300001
25.500002
51
90
100
100
98
88
54
65
42
39
51
46
21.300001
18
18
37
58
72
55
46
95
80
46
4
6
100
100
88
88
90
74
51
9
10
2
10.5
6.3
1
12.3
30.000002
55
100
100
100
100
100
100
100
100
100
91
76
70
79
52
29.7
45
15.000001
21
2
7
25
35
26.7
87
100
99
64
49
45
27
25
64
94
100
93
71
33
16
26.1
28.2
29.1
28.500002
28.800001
30.000002
30.000002
30.000002
30.000002
30.000002
67
100
100
100
100
100
95
94
93
82
72
40
11
28
19
10
4
3
1
1
1
0
0
0
0
9
0
1
10
79
81
97
100
100
76
24
6
10
12
6
10
4
1.5
2.7
1.2
0
7.5000005
30.000002
30.000002
24
38
30.000002
30.000002
37
63
65
67
58
33
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
29.400002
30.000002
28.800001
10.8
0.3
0
0
0
0
0
0
0
0
0
0
0
0
1.8000001
20.400002
14.400001
13.8
0.3
0
0
0
0
0
0
0
4
19
55
62
66
54
44
14
16
41
47
97
98
100
97
90
90
97
100
95
67
51
54
55
87
92
80
88
97
100
100
100
100
100
100
100
94
86
65
80
99
100
100
100
92
100
100
100
100
100
100
100
100
84
89
97
92
62
97
100
98
93
94
100
51
100
100
100
97
100
100
100
100
99
90
100
100
100
100
96
86
66
78
82
100
98
75
54
0
0
0
0
0
0
0
0
0
0
5
56
73
57
44
34
86
41
15
36
5
43
61
35
30
25.800001
2.1000001
0
0
0
0
1.5
0
0
0
0
0
2.4
0
0
0
0.3
3
7.2000003
8.700001
3.9
4.8
5.7000003
4.5
2.4
3
1.5
0
0
0
0
0
0
0
0
0
27.300001
25.800001
6.9
9
31
100
84
54
28
15
4
0.90000004
5.4
9.3
12.6
9.3
3
0
4.8
7.5000005
0
3.6000001
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0
0
0
0.90000004
2.1000001
4.5
6.9
10.200001
3.6000001
1.2
0.3
0.6
0.6
18
30.000002
30.000002
30.000002
29.400002
29.400002
3.9
42
29.400002
29.400002
30.000002
29.400002
28.500002
22.800001
15.3
15.6
79
66
24
15.3
18
28
29.1
29.1
26.1
28.2
22.2
14.1
9.6
7.2000003
6.3
12.6
19.5
27.900002
25.500002
25.500002
24.300001
26.400002
26.7
24.300001
26.7
29.400002
29.7
29.1
30.000002
30.000002
30.000002
19.5
30.000002
21.6
37
47
38
74
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
33
30.000002
30.000002
51
90
54
94
100
100
100
96
100
91
98
25
23
32
27
19
33
46
46
50
81
89
95
100
85
55
33
10
2
0
59
100
100
100
96
91
72
47
37
47
24
7
0
2.7
12.900001
30.000002
28.800001
30.000002
27.6
30.000002
11.1
18.6
25.2
26
19
23
29.7
28.500002
43
91
97
94
100
97
83
82
70
74
84
94
95
82
71
72
70
50
45
46
78
51
27.300001
30.000002
29.1
30.000002
28.800001
28.500002
27.300001
24.300001
12
13
7
16
22
15
6
10
9
15
10
7.8
30.000002
30.000002
12.6
30.000002
30.000002
29.7
40
89
99
100
100
100
100
100
100
100
100
100
100
99
99
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
93
91
84
13
80
80
95
33
13
15
13
10
7
58
62
38
16
7
11
3
2
14
35
63
66
75
72
76
80
13
8
0
0
0
0
26.400002
92
77
100
94
94
68
85
98
95
92
95
91
75
92
92
98
99
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
100
100
100
98
100
100
100
99
99
100
98
100
100
100
100
100
63
12
34
40
43
76
95
100
99
97
93
52
21
15
37
75
97
91
94
84
77
90
70
72
57
66
72
79
78
100
100
100
99
98
98
98
97
99
100
100
100
96
98
88
92
97
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
66
100
100
95
92
95
94
94
100
98
96
92
84
85
70
32
38
52
83
84
90
96
79
96
78
42
22.800001
23.1
19.2
19
77
94
100
100
95
31
17
33
74
95
100
98
98
95
98
95
91
61
56
38
51
64
76
75
58
84
97
90
89
87
63
37
30
25
22
14
9
11
8.700001
17.400002
28.500002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
27.300001
90
83
79
80
74
88
95
99
100
100
100
94
81
97
86
33
28
54
100
97
97
100
100
98
94
71
70
99
100
100
89
0
0
10
39
85
89
81
87
82
81
81
74
98
100
96
95
83
35
5
95
29
2.1000001
9.900001
29.1
28.500002
14.700001
22.5
58
100
98
98
99
98
98
97
92
93
83
68
97
84
20
18
8
7
0
0
0
0
1
6
8
17
29
51
76
83
81
91
95
95
96
92
92
91
98
97
97
95
95
95
93
95
95
92
89
95
94
98
91
91
93
95
91
98
98
100
100
98
96
93
72
53
40
42
38
38
1
0
0
0
0
6
4
63
71
60
61
96
100
100
99
61
31
29.400002
29.1
41
85
30.000002
56
92
100
100
100
100
100
98
99
100
100
100
100
98
91
100
98
97
96
98
92
100
100
100
100
100
100
98
95
100
99
100
99
100
98
98
100
98
90
68
22
10
1
1.2
0
2.7
29.1
4.8
31
26.400002
1
0
29.400002
29.1
30.000002
30.000002
47
86
89
90
98
52
77
30.000002
90
88
98
100
100
96
100
100
100
100
100
100
100
100
100
100
100
100
100
98
80
99
99
100
99
99
100
100
100
100
99
95
91
89
62
30
73
89
97
99
100
100
97
98
29
9
61
83
93
83
100
100
100
100
74
66
53
76
82
95
95
88
87
82
63
91
85
72
32
27.900002
25.800001
20.400002
19.800001
15.3
17.7
21.300001
22
37
20
20.7
41
78
94
100
100
100
100
100
100
100
100
100
100
99
96
79
93
97
99
100
98
99
100
100
99
100
100
100
100
100
100
100
100
100
87
60
18
25
59
89
96
75
37
35
66
92
93
86
96
94
97
96
97
90
85
76
73
67
78
95
95
93
85
65
73
81
82
66
57
81
59
65
61
90
99
80
44
78
38
54
60
18
35
28
40
31
75
98
100
100
100
100
100
100
100
96
70
62
98
98
97
96
93
92
98
99
100
93
95
100
100
100
99
100
100
100
100
100
97
99
100
100
100
98
100
66
62
50
43
38
63
100
97
98
98
99
97
100
100
100
100
100
99
100
96
24
38
29
28.500002
9.3
18.6
29.400002
28.2
29.1
29.400002
12
70
100
40
26
15.900001
6.3
9.6
8.1
13.8
18.6
29.1
27.300001
25.2
27
18.900002
65
95
100
100
100
100
77
5
19
21
8
5
27
67
86
87
96
99
69
2
0
0
0
0
0
0
0
0
22.5
27.300001
26.7
27.900002
26.1
23.1
20.1
15.900001
18
24.900002
29.400002
29.7
29.7
77
100
100
100
100
100
100
90
16
7
29
33
94
99
100
97
74
69
60
83
93
91
100
100
97
97
97
90
94
84
64
58
100
100
85
81
100
100
100
100
95
94
92
85
46
45
51
45
90
100
100
89
97
92
96
96
96
91
48
22
21
28
26
39
51
77
69
81
77
73
83
82
65
75
89
85
69
65
70
73
82
71
67
58
46
38
28
20
36
38
29
18
9
17
14
30.000002
89
96
88
76
100
100
100
100
98
97
89
85
78
97
100
100
89
100
98
100
100
100
100
100
100
100
93
94
81
57
99
100
100
81
84
46
29
34
7
2
12
9
13
82
56
85
98
95
91
83
89
85
95
16
55
91
94
88
30
100
100
98
82
75
36
47
58
80
81
80
72
68
91
96
91
98
97
97
95
92
37
34
40
38
19
11
0
0
19
35
53
97
89
58
84
97
100
100
83
87
87
96
94
54
10
13
17
5
25
64
71
67
18
26
34
44
45
50
78
98
99
97
97
97
87
97
98
97
98
100
100
98
95
97
91
99
93
97
92
99
94
94
96
95
67
67
100
100
97
87
97
98
97
95
67
73
42
67
60
43
28
59
46
44
100
100
100
100
42
24.6
30
90
92
99
98
100
100
97
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
98
98
98
99
100
99
98
100
100
98
99
100
100
100
100
100
100
100
100
100
52
23
16
23
34
47
70
87
90
93
87
91
98
98
100
100
100
100
100
100
100
100
89
75
44
6
9
40
54
70
75
73
70
70
71
66
66
65
67
100
100
100
97
97
98
98
98
96
98
99
99
100
99
100
99
100
98
100
100
100
99
97
92
82
97
92
92
71
88
70
75
71
1
41
31
35
45
70
74
71
80
84
74
72
71
63
45
60
60
65
99
59
59
59
59
59
59
59
95
59
97
92
73
76
84
80
72
90
97
97
97
98
100
100
100
100
94
74
89
95
99
100
100
100
100
100
99
96
100
99
100
99
100
100
100
100
100
100
100
98
97
98
100
100
100
84
7
2
24
12
4
6
16
12
24
89
98
69
76
94
99
98
98
96
96
99
100
98
96
86
98
25
46
29.400002
30.000002
27.900002
54
47
59
59
59
97
99
96
82
59
77
46
27
27
29.400002
30.000002
30.000002
27.900002
26.7
28.2
8.1
57
59
58
72
99
100
100
100
100
100
100
98
98
96
98
98
93
86
89
92
92
94
96
91
88
75
79
89
87
91
97
98
99
100
99
100
98
100
100
100
100
100
100
100
100
100
82
5
35
82
98
87
31
57
61
76
86
96
100
89
52
37
11
18.6
55
58
58
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
100
100
100
100
100
100
99
100
98
27
37
74
94
77
46
31
2
2
0
0
1
0
0
0
0
0
1
2
1
5
16
7
1
8
7
0
0
0
0
0
0
0
0
0
2
57
48
5
0
0
0
0
0
0
0
0
0
0
0
0
0
2
4
28
32
19
38
40
41
30
56
48
20
40
40
51
100
100
100
100
3
0
0
2
2
12.6
21.300001
41
83
95
95
97
98
99
98
98
98
97
87
100
100
100
100
100
95
94
88
66
0
0
0
0
5
38
89
97
98
100
100
100
100
100
100
98
99
99
98
99
97
95
98
97
94
86
51
15
5
11
5
0
2
0
16
17
1
3
0
89
100
100
0
7
20
12
1
0
0
0
4
1
0
0
0
0
0
0
0
0
0
0
0
19
60
98
96
99
100
100
97
95
95
95
92
94
51
23
0
4
78
96
97
100
95
100
100
100
100
97
70
55
88
95
90
81
75
60
71
100
99
98
93
51
30.000002
33
30.000002
62
95
100
99
99
93
94
92
86
96
95
100
99
100
98
100
85
93
88
90
57
31
52
92
52
75
39
59
69
80
100
100
94
94
92
98
77
61
53
96
99
31
40
43
100
100
17
42
92
100
95
100
100
100
100
100
100
96
100
100
100
100
100
100
100
100
100
100
100
100
99
100
98
93
82
44
100
95
50
27.6
27.900002
24
24
14.700001
1
0
1
0
0
0
0
0
0
0
0
0
0
90
100
98
95
96
100
100
100
100
100
100
100
100
100
98
98
99
95
98
98
100
100
100
99
100
100
100
100
100
100
83
82
66
98
89
77
85
99
95
76
75
88
98
47
95
53
40
82
100
98
100
100
100
100
100
95
95
79
78
77
27
2
8.1
20.1
18.6
0
0
0
1.8000001
60
57
59
56
69
81
21.6
25.2
24.900002
29.400002
95
29.400002
96
99
100
100
100
100
100
100
100
100
100
100
100
98
100
97
98
99
98
86
99
65
59
30.000002
30.000002
49
97
96
100
100
92
91
98
100
100
100
100
100
100
93
94
100
100
100
100
100
100
100
100
100
98
99
99
100
100
100
99
100
100
100
100
100
100
100
100
97
85
95
58
0
0
0
4
10
24
28.800001
9.6
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
19.800001
28.500002
29.1
29.1
29.7
30.000002
30.000002
29.400002
29.400002
29.1
29.1
55
49
73
41
97
100
100
100
100
94
96
100
100
100
100
100
100
98
98
94
97
94
97
95
93
90
83
85
92
89
89
74
78
93
94
97
10
2
16
35
91
95
100
99
100
100
88
44
13
55
97
100
87
71
34
26
87
96
69
13
19
32
56
70
81
84
87
86
84
80
62
70
65
83
96
100
93
90
98
100
92
96
98
98
99
92
63
49
75
92
92
92
94
95
98
95
95
96
94
87
88
94
100
99
85
86
85
100
100
100
49
29.400002
76
59
67
53
27
53
49
72
67
88
82
79
74
72
70
97
97
98
94
98
94
95
86
95
94
81
35
93
99
100
100
100
98
96
100
97
100
100
100
100
100
100
97
98
98
100
99
97
94
97
92
96
96
42
29.7
26
78
92
100
99
100
100
100
100
100
100
100
100
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
95
100
100
95
87
86
97
100
96
96
98
98
100
18
40
56
41
37
100
100
100
15
0
0.6
2.7
10.5
0.3
11.1
17.7
0
0
0
0
0
0
0
0
0
0
0
0
8
28
61
92
98
99
98
66
24
3
0
0
0
0
0
0
0
0
0
0
0
0
59
67
31
79
30
14.700001
25.500002
28.500002
20.7
30.000002
29.400002
29.400002
27.000002
23.1
20.1
24.6
23.1
26.7
28.500002
27.900002
29.400002
100
76
33
92
83
96
67
59
61
75
73
89
97
100
97
100
96
73
100
77
73
62
47
19
5
0
0
1
0
3
48
67
48
93
96
95
85
60
61
67
68
74
61
58
52
52
32
42
45
24
10.200001
11.1
9
17.7
24
53
64
85
76
31
24
9
8
19
61
75
79
89
96
99
100
100
100
100
100
100
100
100
100
100
100
99
86
68
6
1
3
0
0
0
0
0
0
0
0
0
0
11.1
37
4
14
30.000002
30.000002
36
97
100
100
100
100
100
100
100
100
95
35
27
28.500002
13
8.700001
27.6
69
90
99
99
99
100
98
98
89
79
55
78
97
96
45
14
46
83
95
59
3
2
12
24
11
37
44
45
54
40
100
100
100
100
100
100
98
2
0
12
33
27
23
60
69
87
96
95
100
97
98
100
100
100
98
97
98
97
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
100
100
100
100
100
98
92
30
2
1
14
2
0
19
0
0
16
3
67
77
64
62
91
94
97
100
100
100
99
95
92
97
97
97
70
67
93
92
92
86
94
69
36
5
0
0
0
0
0
25.2
27.300001
44
51
97
96
98
97
99
100
100
100
100
100
100
100
100
100
100
100
98
70
65
33
39
7
3
0
0
4
4
10
12
8
4
2
0
6
47
69
98
89
99
100
83
17
1
0
16
0
0
0
14.1
45
90
100
100
98
100
100
100
98
95
97
99
98
100
98
97
94
86
65
71
67
62
78
83
81
79
91
91
89
97
98
99
100
100
100
100
100
100
98
98
90
53
29.400002
29.7
30.000002
30.000002
30.000002
30.000002
41
75
38
100
98
95
96
99
100
100
100
100
100
100
100
99
73
58
76
83
7.5000005
25.500002
33
32
3
1
4
7
16
14
94
100
99
100
95
11
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
40
4
0.6
24
67
100
91
99
100
95
88
97
97
99
98
44
35
72
79
92
18
22
6
1.5
3.3000002
1.8000001
1.5
0
1
1
1
1
2
1
2
0
0
0
0
0
0
0
0
0
19.5
26.7
58
78
100
100
100
100
97
89
87
46
98
98
38
42
38
44
54
77
39
30
35
61
79
82
92
97
94
100
100
99
99
97
98
97
31
8
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
10
28.800001
30.000002
41
91
100
89
41
89
94
100
95
98
98
100
100
97
98
99
100
97
29
91
100
82
92
75
100
100
100
100
91
60
55
26
41
0
80
88
100
79
62
47
76
22.800001
25.500002
0.90000004
20.7
27.000002
5.4
16
51
33
79
86
93
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
89
90
97
100
99
100
100
87
100
97
74
95
100
100
100
100
100
99
75
15
12.900001
25.2
27.300001
7.2000003
7.2000003
0
6.3
11.700001
12
27.300001
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
68
74
74
85
59
0
0
0
0
0
0
12.6
20.400002
0.3
3
73
79
65
30.000002
29.400002
29.7
81
77
60
81
98
100
100
100
100
100
100
100
100
100
100
100
100
99
100
100
97
96
91
92
100
98
100
100
100
97
47
26.7
23.400002
7.5000005
0.3
27.000002
12.6
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
86
100
99
100
98
100
100
100
100
100
100
94
58
41
25
25
6
4
4
0
4
15
6
8
16
27
44
29
61
74
73
67
54
85
90
73
63
21
0
0
1
3
10
28.800001
30.000002
27.6
69
88
31
0
0
0
0
0
23
44
28
84
94
98
84
39
70
38
64
40
44
31
38
36
80
93
95
93
90
49
77
98
100
94
92
88
70
63
79
60
75
41
58
47
51
48
65
76
33
8
1
0
0
0
1
6
0
0
2.1000001
18.300001
30.000002
10.8
19.2
29.400002
30.000002
38
67
83
95
100
100
100
100
100
100
100
100
100
100
98
95
96
100
98
99
99
98
99
100
100
99
98
98
98
100
98
98
95
92
92
88
84
84
74
79
92
93
92
91
89
80
59
48
25.800001
24.900002
67
96
100
100
99
100
100
98
96
93
99
100
96
100
100
100
99
96
90
78
66
41
34
54
55
48
34
48
56
39
35
32
71
56
57
55
52
41
43
49
97
100
100
100
93
85
82
75
53
50
59
77
81
69
73
79
76
58
58
57
57
100
100
100
100
100
100
95
92
67
46
83
83
92
95
75
90
100
98
99
100
100
100
100
100
100
100
100
100
100
98
100
94
72
88
97
95
86
95
100
100
100
100
100
100
96
95
100
100
100
100
100
100
100
100
100
100
100
100
100
98
98
100
96
100
98
100
100
97
98
100
98
98
98
100
98
98
98
95
95
95
96
99
96
56
0
0
4
0
5
20
1
6
5.1000004
14
23
57
73
80
89
82
100
97
96
97
98
95
94
97
98
95
94
95
97
97
97
86
89
95
97
100
100
100
100
100
100
100
100
82
76
68
65
63
65
58
81
93
89
79
76
77
66
80
85
89
81
80
100
99
100
96
97
92
94
94
95
99
100
100
98
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
98
98
99
100
98
100
100
98
98
100
100
90
90
87
88
94
96
94
95
91
72
100
100
99
94
87
91
94
98
98
97
97
98
97
92
91
100
99
100
100
100
98
100
100
100
94
86
93
100
77
2
0
0
0
0
0
0
2
14
32
69
71
54
13
57
95
96
96
96
67
44
0
0
0
0
0
0
0
0
0
1
5
6
0
0
0
0
0
4
37
76
78
32
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
36
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0
0
0
4.5
7.2000003
4.8
20.400002
21.300001
16.2
11.1
20.7
28.500002
30.000002
29.400002
29.7
28.500002
28.800001
28.500002
29.7
29.400002
27.300001
26.7
26.1
27.6
26.400002
27.6
27.900002
28.800001
28.800001
29.400002
29.400002
29.1
29.400002
29.1
28.500002
28.2
8.1
2.7
2.1000001
4.2000003
4.2000003
11.1
12.6
16.800001
16.5
31
43
49
48
43
21
24.900002
36
64
84
94
97
98
98
98
96
97
98
97
97
97
91
58
30.000002
30.000002
28.500002
8.700001
3.6000001
0.6
1.2
0
0
3
13
60
100
99
100
100
100
100
100
100
98
98
95
89
80
81
78
15
0
9
60
57
62
67
86
75
73
41
37
28
60
88
99
99
92
75
36
7
0
0
0
0
0
0
0
0
0
0
0.90000004
7.2000003
22.5
17.7
23.7
9.3
0.90000004
1.5
0
0
0
0.90000004
0
3
11.400001
17.7
27.300001
28.2
21.900002
28.800001
30.000002
30.000002
29.400002
30.000002
30.000002
29.400002
30.000002
29.7
30.000002
94
97
85
100
100
98
89
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
100
100
100
100
98
99
95
91
92
88
91
86
86
77
58
73
72
90
97
65
71
77
74
66
52
74
63
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
96
100
100
100
100
96
92
84
85
100
100
100
100
100
100
97
79
78
94
6
0
0
0
2
36
58
72
64
70
66
33
14
75
99
100
94
95
100
100
100
100
97
94
93
97
99
95
73
99
99
97
96
99
100
100
100
98
100
94
94
96
78
60
35
7
1
1
13.8
20.7
14.700001
3.9
0
0
22
54
82
69
78
82
92
100
100
100
99
89
71
14
0
23.7
81
92
99
100
100
95
95
100
99
99
98
98
90
91
69
29
75
94
91
98
100
98
96
100
99
99
97
98
99
100
100
100
100
100
100
100
100
100
100
60
35
48
35
53
92
100
100
100
100
89
98
99
97
99
98
90
66
40
41
80
45
14
0
36
79
82
100
98
100
59
1
8
19
41
47
13
3
44
96
89
91
84
73
98
100
98
98
99
100
100
99
93
89
87
95
95
97
71
43
23
60
67
92
59
17
23
52
83
91
50
31
45
55
91
100
78
55
15
0
0
1
0
0
0
0
0
0
5
83
72
49
60
53
46
46
79
95
89
94
100
64
1
15
31
38
2
0
17
31
17
0
0
26
30
14
56
62
59
68
29.7
29.400002
29.7
81
98
100
96
99
97
95
98
99
96
93
95
92
93
96
100
98
98
98
97
98
96
76
43
90
74
66
70
1
18
26
17
3
0
0
0
10.5
11.400001
13.8
23.400002
84
91
88
89
86
92
98
98
95
97
95
69
31
31
20
1
0
0
0
0
3
10
73
100
97
100
88
69
97
100
100
97
87
97
98
100
100
100
100
100
98
75
32
48
29.7
25.800001
27.300001
27.300001
30.000002
28.500002
31
53
61
80
91
100
99
100
99
100
100
100
87
100
95
96
80
95
96
94
89
82
98
100
99
100
100
100
100
100
99
100
99
99
98
100
98
91
96
94
99
98
96
98
96
30.000002
38
79
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
87
80
73
83
97
97
100
100
100
100
98
100
100
100
100
100
100
100
100
100
100
100
98
98
100
99
98
99
98
98
99
100
100
99
98
100
96
95
93
96
93
94
96
99
99
94
92
93
94
90
72
100
98
99
98
98
97
93
89
94
97
100
99
95
90
13
0.6
2
28
17
22
70
96
90
92
95
90
100
99
100
100
100
100
100
100
96
90
69
77
68
27
79
99
89
40
53
68
90
89
95
100
100
100
93
89
84
75
37
11
7
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
4.2000003
4.5
0
0
0.90000004
4.2000003
2.4
15.900001
29.400002
28.800001
22.2
16.5
9
0.6
0
0
0
1.2
1.2
12.6
26.400002
29.1
29.7
29.7
30.000002
30.000002
30.000002
30.000002
29.400002
28.2
28.500002
30.000002
29.400002
29.1
33
88
97
100
100
100
100
100
92
86
86
77
87
98
98
98
99
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
94
79
34
12
0
1
3.9
7.8
0.6
3.6000001
21
27.900002
30.000002
29.1
28.800001
25.2
27.6
30.000002
29.7
33
49
63
77
66
47
30.000002
30.000002
30.000002
27.900002
20.1
20
19.5
55
65
92
100
100
100
95
98
100
100
81
63
83
100
85
91
60
57
72
68
86
65
54
30
7
11
47
90
88
98
74
97
100
100
100
100
100
100
100
100
96
99
94
100
100
100
98
99
90
98
100
100
73
55
35
10
5
3
1
39
96
100
99
99
79
48
16
1
1
1
2
1
1
1
0
59
0
59
26
48
55
98
99
85
66
88
81
54
34
20
11
0
0
0
0
0
13
39
10.5
16.800001
30.000002
46
57
7
1
3
72
63
97
100
100
100
80
48
96
34
29.400002
27.900002
47
99
100
100
100
98
97
99
80
47
95
72
97
91
99
100
99
100
99
97
28.800001
24
21.6
28.2
27.000002
29.1
29.1
27.000002
25.2
21
54
35
96
98
68
100
100
100
100
94
65
53
43
15
32
75
100
100
99
77
70
45
98
92
59
17
4
0
9
8
20
56
76
92
70
42
36
8
19.2
25.800001
30.000002
27.900002
27.900002
23.7
28.2
29.400002
29.7
29.400002
30.000002
30.000002
29.7
5.1000004
0
1.5
22.800001
43
27.000002
46
55
80
96
99
99
69
18.300001
5.1000004
0
0
3
17.400002
24
22.800001
12.6
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
15.6
23.400002
0
25.2
7.5000005
0.3
0
2.1000001
12.3
1.2
0
0
0
3.6000001
11
7
22.5
26.400002
29.400002
26.1
27.000002
29.400002
22.2
18.300001
22.800001
23.400002
24.6
25
57
87
100
99
92
48
67
24.300001
39
32
92
100
100
98
94
93
97
95
93
39
1.5
7.2000003
7.2000003
2.1000001
1.2
17
23
0
0
0
0.90000004
27.300001
30.000002
29.7
29.7
28.500002
26.1
24.900002
17.400002
9
18.900002
23.7
29.7
30.000002
29.7
30.000002
29.400002
26.1
14.400001
8.700001
0
0
0.6
0
0
3
0.3
0
20.1
14.700001
8.700001
1.2
0
0
0
9.3
27.6
29.400002
29.1
27.000002
24
17.1
0
0
0.6
9
6
0.90000004
0
0
0
0
0
0
0
0
0
0
0
0
0
1
2
0
0
0
0
1
0
0
0
0
20.1
10.200001
0
0.6
0
0.3
9.6
7.5000005
13.200001
17.1
27.6
28.800001
29.400002
30.000002
30.000002
21.6
54
100
99
100
97
98
100
98
100
95
21
13.8
8.400001
1
2
1
0
0
0
0
0
0
0
0
0.6
0
0
0
0
0
0
0
0
2
5
10
3
3
0
0
0
3.3000002
9
21
27
5.7000003
5
8
14
24
7
22
30
36
43
23
16
14
8
0
2
0
0
0
0
0
0
5.7000003
3.3000002
1.5
0
0
0
0
0
0.6
7.8
3.3000002
16.5
19.2
23.7
19.2
0
0
0
0
0
4.8
12.3
10.5
18.900002
26.400002
28.800001
29.1
29.400002
30.000002
30.000002
29.7
29.7
30.000002
30.000002
85
96
97
100
100
100
100
100
100
99
100
100
100
95
66
97
100
100
100
100
100
73
16
98
98
92
83
51
13.8
27.300001
26.400002
23.1
0.6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2.4
26.400002
29.7
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
24.6
30.000002
30.000002
30.000002
30.000002
72
95
85
82
44
47
73
98
94
89
90
97
80
68
60
23
15
1.8000001
0
0
0
0
57
0
0
0
0
0
2
13
11
11.700001
19.2
3.3000002
21
8
1
28.500002
27.6
7.5000005
4.8
12.6
16.2
19.2
19.800001
0.6
7
0
11
16
14
15
12
5
1
1
0
0
0
0
0
0
1
1
8
8
0
0
0
0
0
0
1.2
5.1000004
9
68
52
55
62
55
29.400002
26.1
30.000002
59
59
95
83
88
61
22
14.1
17.7
23.7
28.2
30.000002
30.000002
83
96
30.000002
50
42
63
89
96
97
100
89
87
46
33
34
59
68
45
29
40
47
61
43
54
52
89
77
60
57
36
22
34
9
17
41
42
34
50
57
35
22
17
13
14.1
19.800001
20
26
17
20
32
63
63
100
100
100
100
100
100
97
85
53
30.000002
29.400002
29.400002
27.300001
24.6
28
42
46
40
8
8
3
13
70
73
30
1
0
0
0
0
0
0
0
0
0
0
0
0
2.4
2.7
0
1.5
3.3000002
0.3
3
12.6
25.800001
27.6
28.800001
27.300001
22.2
3.6000001
5.4
19.2
28.800001
27.6
27.900002
27.900002
7.8
1.2
2
6
16.2
27.000002
27.300001
25.500002
23.400002
29.1
30.000002
30.000002
30.000002
30.000002
21
34
27
38
100
100
90
95
100
98
71
56
23
17.7
15.900001
19
23
82
37
22
58
100
53
68
95
92
83
86
95
100
41
32
29.400002
40
29.1
27.6
29.1
24
22
11
12
10
9
5
7
5
45
26
7
3
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2
13
45
88
89
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
85
38
53
38
36
28
35
91
100
100
98
95
88
68
61
90
98
93
95
98
100
100
100
100
100
100
98
61
88
95
94
96
85
68
63
50
49
34
32
31
100
100
100
100
100
100
100
100
100
100
100
95
79
62
41
56
69
89
79
55
35
68
76
56
100
100
100
97
86
100
100
93
100
100
100
100
41
37
35
42
42
46
72
71
85
80
93
87
48
25
6
3
1
0
0
0
0
1
7
5
8
21
0
2
0
0
6.6000004
23.7
42
26
28
28.800001
52
33
30.000002
29.400002
28.800001
29.400002
28.500002
27.6
27.000002
9.900001
0
0
0.3
1.2
2.4
6
12.6
10.200001
6.9
7.8
15.900001
21.6
20.400002
24
24
27.000002
28.2
28.2
27.6
27.6
24
18
6
7
7
0
0
0
0
0
0
0
0
0
0
0
0
0
2.4
0
0
0
0
0
0
0
0
0
0
0
0
5.4
29.1
28.500002
27.6
29.1
24.6
29.400002
29.1
26.7
27.000002
28.2
14.700001
9
13.500001
16.5
2.1000001
0
0
1.5
25.500002
28.500002
30.000002
30.000002
30.000002
29.400002
30.000002
30.000002
29.7
30.000002
29.400002
18.300001
8.700001
0
0
0
24
26
29
37
72
56
60
61
58
45
100
82
100
95
96
87
69
39
83
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
92
100
100
100
100
100
100
92
36
15.6
19.5
22.800001
5
40
84
73
76
66
32
2
37
44
37
34
19
19
14
0
23.7
24.900002
27.000002
27.6
22.800001
14.400001
25.2
10.8
6.9
12
23.7
22.800001
29.7
29.400002
28.800001
26.1
26.7
12.3
0.90000004
0.3
0
0
0
0
4.5
28.800001
28.2
27.6
29.1
29.1
0
1.2
22.2
18.300001
28.2
26.400002
22.5
26.400002
9.900001
27.6
39
59
30.000002
30.000002
30.000002
75
43
29.7
78
70
33
28.500002
25.2
28.2
27.000002
25.500002
19.800001
43
27.000002
86
85
87
100
92
99
100
96
91
58
93
83
96
92
44
18
6
0
0.3
1
0
0
0
0
0
0
0
0
0
0
0
2.1000001
0
0
0
0.3
0
0.3
0
0.3
8.1
3
0.3
0
0.3
2.7
26.1
18.300001
25.500002
27.900002
27.6
26.7
21.900002
16
26
31
22
50
75
69
72
49
11
2
1
1
4
1
1
0
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
4.2000003
11.400001
21.300001
30.000002
29.7
29.7
29.400002
28.500002
28.500002
26.7
27.000002
24
25.500002
44
70
99
94
83
92
90
78
94
81
92
99
99
98
95
100
93
100
98
63
87
99
95
52
63
98
60
97
98
83
70
55
42
84
100
100
95
88
96
82
100
92
30
11.1
4
1
2
0
0
0
0
0
0
0
0
0
8
21
28
50
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.8000001
22.5
29.1
30.000002
30.000002
30.000002
29.400002
30.000002
30.000002
29.400002
29.400002
29.400002
29.400002
30.000002
30.000002
30.000002
29.7
29.400002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
41
74
86
79
79
79
98
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
93
78
66
72
32
8
8
9
40
52
42
20
9
7
4
10
10
15
17
2
0
0
5
35
43
27
12
17
25
28.2
27.300001
47
88
86
79
49
44
37
61
71
35
30.000002
24
16.2
12.6
24.6
43
29
29.400002
29.1
29.7
17.7
8
41
46
28
15.6
24.900002
29.400002
30.000002
24
29.7
21
24.6
25.500002
20.400002
38
65
36
23
23
22
16.2
23.7
23.400002
30
36
19.2
19.800001
15.000001
1.2
3.3000002
3.6000001
4.5
5.7000003
11.700001
17.1
19.800001
16.5
13.500001
37
33
11
3
18
14
23
26
28
28.500002
27
25
27.300001
20.1
16.5
21.300001
16.800001
3.9
16.2
19.800001
12
3.9
1.5
0
0
0
0
0
0
0
13.200001
26.1
21.900002
3.3000002
0.3
7.8
1
6.3
2.4
15.3
17.1
9.900001
3.9
1
2.4
4.5
0
0
0
0
6
8.700001
2.1000001
4.2000003
5.4
8.400001
14.400001
9.900001
0
0
0
0
0
0
0
0
0
1.2
10.200001
7.2000003
0
0
0
0
0
3.6000001
7.2000003
10
8
10
18
23
25
38
29.400002
30.000002
80
30.000002
30.000002
55
52
47
27.900002
21
10.5
0.3
8
83
100
100
100
98
98
68
47
19
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
13
43
89
95
25
13
13
2
2
4.5
28.800001
3.6000001
0
0
0
4.2000003
12.3
3
19.800001
22.800001
28.500002
27.900002
30.000002
27.300001
9.6
1.2
8.700001
11.400001
22.5
25.2
15.900001
23.1
28.500002
8.1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
4
0
0
4
22
41
7
11
12
26
12
10
11
16
35
13
4
17
11
18
49
57
21.6
26.1
23.7
15
36
29
15
8
4
0
0
0
0
0
0
2
1
0
0
0
1
1
8
45
77
76
73
76
23
2
6
28
52
64
53
42
29
21
5
1
0
0
0
0
0
0
0
0
0
0
0
0
15.900001
18.300001
0
3.6000001
3.3000002
3.6000001
0
3.9
9.3
28.500002
29.400002
29.1
29.7
28.2
26.1
19.2
23.1
27.900002
27.6
19.2
22
94
78
29.400002
30.000002
72
97
94
93
86
85
89
91
93
94
88
72
53
76
76
58
95
98
74
77
39
19
23
36
32
31
25
20
22
24
26
21
15
7
7
1
12.6
17.7
8.700001
4.2000003
6.9
6
20
12
8
4
3.3000002
1.2
4.8
0.3
1
1
2
14.700001
9
9
19.800001
30.000002
27.300001
25.2
25.800001
28.500002
30.000002
34
39
28.2
49
44
33
39
42
30.000002
65
71
34
29.1
25.500002
24
50
67
93
97
57
51
30
26
20
6
1
4
24
46
74
80
46
43
57
57
44
32
19
3
0
0
0
0
0
0
0
0
0
13
50
59
52
49
36
23
7
5
8
0
1
2
0
0
0
0
0
0
0
0
0
2.1000001
8.700001
24
16.800001
13.200001
4.5
12
11.700001
4.2000003
0
0
0
0
0
0
0
8.700001
23.7
25.500002
27.000002
27.6
27.6
27.900002
22.2
12
2.1000001
0
0
0
0
0
0
0
0
2.1000001
11.400001
22.5
29.400002
29.7
11.400001
13.500001
18
19.800001
0.3
0
0
0
0.6
1.2
6.3
15.6
24.900002
27.6
24
18.900002
6.3
1.2
9.6
12
23.1
23.400002
27.000002
29.400002
30.000002
27.900002
13.8
21.300001
28.800001
30.000002
30.000002
30.000002
29.400002
59
92
100
100
100
90
98
100
100
99
85
22
33
35
44
25
26.1
18.300001
18
20
24.900002
26
48
26.7
29.7
30.000002
30.000002
29.7
29.400002
29.1
31
35
62
58
47
30.000002
68
91
92
66
71
68
71
64
84
73
73
89
100
99
98
100
98
56
39
86
88
99
86
100
98
100
96
99
100
100
100
100
100
100
100
100
97
92
99
100
100
99
90
85
73
67
40
30.000002
29.400002
29.400002
30.000002
30.000002
69
100
100
100
100
100
100
100
100
87
93
50
27
13
8
3
11.700001
4.2000003
33
35
27.6
27.000002
10
11
1
4
14
13
9
12
8
9
33
35
19
9
26
49
36
36
28
25
32
43
41
52
30
32
23
9
8
16
9
5
35
31
24
15
57
49
41
25
20
25
32
54
84
62
53
53
50
100
94
90
77
46
18
3
1
0
0
0
1
29
47
46
36
35
37
31
36
14
18
15
19
10
6
7
5
1
2
0
1.2
0.6
1.2
6
3.3000002
10.5
15
32
31
29
21
26.400002
23.1
27.900002
27.000002
19.2
15.6
21
28.2
29.400002
27.900002
24.300001
18.6
8.700001
17.7
8.700001
20
0
1
11
26
34
30
22
28.800001
30.000002
30.000002
30.000002
30.000002
27.300001
28.500002
29.400002
27.900002
27.000002
41
95
100
72
63
76
64
47
42
50
81
83
72
28
87
66
45
48
33
21
18.300001
37
22.2
30.000002
41
61
86
93
78
63
65
54
78
68
29.400002
29.7
29.7
33
28
23.400002
36
23.400002
9
14.1
24
22.800001
28.800001
27.300001
29.1
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
29.7
29.7
29.400002
29.400002
26.1
25.2
28.2
30.000002
29.7
29.400002
30.000002
30.000002
19.2
13
5
5
83
82
88
72
71
80
77
98
74
58
33
15
18
33
45
26
21
6
9
24.6
28.2
3
0.3
2.1000001
20
11
93
29
5
21
26
9
16.2
20.7
20.7
7
15
22
32
19
16
9
12
4
4.8
20.7
8.700001
4.8
9
39
10
21.300001
28.800001
23.400002
24
23
25
24
29
21
45
53
94
90
57
18
22
64
47
50
58
86
87
96
100
100
92
37
27
27
42
43
30
30
30.000002
36
30
30.000002
15
11.700001
9.900001
3
28.2
29.1
28.800001
24.900002
36
100
100
97
89
59
99
100
97
98
93
97
100
100
95
79
87
86
72
43
32
15.900001
14.1
11.400001
6
75
83
58
38
35
20
13
15
17
27.000002
28.2
59
69
56
27.000002
28.800001
28.800001
18
8
2
0
0
0
0
0
0
0
0
0
0
1
19
66
87
77
56
28
11
1
0
0
0
1
0
0
2.1000001
5.1000004
8.400001
10.5
12
6.9
12.900001
16.2
17.1
18
39
31
26
23
17
17
14
12
16
12
5
5
4
1
1
1
1
0
41
1
1
1
0.90000004
3
4
7
14
12
7.2000003
5
12
10
8
7
3.6000001
4.5
5.4
3
41
42
46
41
41
9
8
9
3.3000002
12
25
41
28
35
54
38
36
31
30
29.7
29.1
29.400002
30.000002
60
61
100
100
91
88
27
16
29
37
78
74
58
44
42
31
18
15.6
19.800001
21.900002
21.900002
22.2
14.700001
5.1000004
0
2
1
5
27.000002
27.6
15
12
35
72
93
73
76
49
49
40
38
32
57
66
95
100
98
72
18
10
15
17
2
1
2
8
6
2
2
0
0
0
0
0
0
1
4
9
13
15
28.500002
30.000002
29.400002
28.800001
29.400002
34
97
98
96
94
93
92
86
90
62
46
86
90
91
68
31
31
30.000002
29.400002
29.7
30.000002
30.000002
29.7
30.000002
29.7
29.7
27.900002
22
52
60
94
100
97
100
100
89
94
78
66
50
49
54
58
63
65
65
52
52
46
44
23
17
6
4
2
17
14
31
25
44
25
34
37
15
1
0
3
7
6
5
2
0
2
1
1
2
3
3
8
10
32
71
73
49
45
42
33
29
32
29.1
29.7
29.7
30.000002
28.500002
26.1
28.500002
29.400002
31
29.400002
30.000002
30.000002
29.400002
25.500002
57
39
45
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
93
66
61
81
87
61
48
33
59
33
4
1
0
0.3
0
1.5
9.6
25.800001
28.800001
29.1
42
63
71
46
14
0
42
30
42
35
33
27
30
30
30
24
21
13
14
14
10
8
8
2
22
46
39
19
5
0
0
41
44
19
20
38
10
6.3
15.900001
24
23.400002
20.400002
26.7
29.400002
30.000002
30.000002
30.000002
29.400002
18.6
16.5
18
2
1.8000001
4.2000003
5
23
31
52
53
30.000002
32
43
29
46
64
96
88
81
85
100
90
70
59
92
100
100
100
75
20
25
41
54
29
34
41
22
18
15.3
0
24
30.000002
30.000002
29.400002
30.000002
12.6
24.6
42
46
79
78
99
97
100
98
53
67
62
97
95
100
69
82
100
100
100
99
99
78
57
52
34
34
30.000002
30.000002
61
30.000002
17.400002
45
23.400002
34
16
11
32
38
21
4
4
13.8
2
30.000002
30.000002
30.000002
26.7
45
50
68
54
61
90
89
27.300001
31
66
34
35
30
46
60
64
40
65
73
68
85
96
100
100
100
100
100
100
100
100
100
95
34
0
2
0
0
0
0
0
0.3
0.6
0
0
0
0
0
0
0
8
5
0
0
0
0
0
1
26
74
92
82
91
97
100
100
100
86
100
100
100
98
100
100
100
100
100
100
100
100
80
48
56
68
57
46
22.2
21
29.1
27.300001
29.7
28.500002
26.400002
23.400002
16
24.300001
30.000002
57
70
91
100
100
100
100
100
98
63
42
29.7
33
46
43
60
53
43
40
34
26.1
19.2
32
50
62
26
25.2
22
26
28
32
30
36
28.800001
40
29.400002
30.000002
37
26.1
25.500002
20.400002
28.500002
7.5000005
1
2.7
1.2
0
8.400001
6.6000004
18.300001
26.7
23
53
0.6
29.7
31
44
30.000002
30.000002
91
100
100
100
100
99
99
83
51
24.6
24.900002
27.300001
29.1
30.000002
29.400002
28.500002
23.1
20.400002
16.800001
20.7
28.500002
59
28.500002
28.800001
28.500002
28.2
28.500002
28.500002
30
31
24
12
38
98
69
46
45
89
93
97
91
73
54
87
43
24.6
23.400002
28.2
30.000002
29.7
29.400002
29.400002
29.7
28.500002
28.800001
29.1
26.400002
23.400002
7.2000003
2.1000001
4.8
3
26
59
85
32
13.8
21.300001
26
29
21.6
27.6
12.3
5.1000004
0
2
2
17.400002
28.800001
25.500002
18.900002
9.900001
2.4
0
0
0
0
0
0
6
23
19
30
21
17
16
11
1
0
0
0
0
0
0
0
0
0
0
0
0
0
1.2
17.400002
15.6
25.2
29.400002
28.2
30.000002
30.000002
30.000002
29.7
30.000002
30.000002
30.000002
28.500002
26.400002
15.3
20.1
14.1
17.400002
22.5
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
29.1
66
89
84
98
97
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
86
97
87
90
81
80
74
65
100
100
100
100
69
50
53
61
51
43
4
5
0
0
0.3
0
0
0
0
0
0
56
59
100
100
100
100
100
94
58
5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
59
59
60
53
5
0
0
0
0
3
1
1
0
3
9
7
9
17
12
15
14
63
64
62
100
100
100
78
13
2
5
18
40
32
23
20
19
29
36
47
33
27
29
28
12
2
1
0
1
1
4
0
0
0
1
2
2
16
19
21
14
19
7
1
1
1
0
1
0
4
0
0
0
0
0
2
0
1
15
19
14
18
14
6
32
26
9
5
5.1000004
6
16
16
8
6
15
10
48
69
64
70
91
100
95
79
77
80
100
93
72
77
59
56
57
52
56
57
55
51
57
60
99
97
99
95
100
100
100
100
100
100
100
100
86
63
56
46
48
27
20
25
28
22.2
27.6
41
85
95
83
88
42
100
100
97
100
43
30.000002
30.000002
68
98
84
98
97
97
89
94
73
94
100
100
100
100
100
100
100
95
99
72
60
11
29.1
35
68
48
35
47
20
29
100
100
93
83
97
98
92
79
0
24
23
7
25
19
0
0.6
0
0
0
0
0
0
0
0
0
0
0.3
1.2
0
0
1
11
26
49
49
54
95
100
100
99
68
67
73
97
96
95
100
100
99
100
97
93
91
79
90
85
82
35
20
0
0
1
8.400001
16.2
12.6
3.6000001
6.6000004
3.6000001
1.2
11.1
10.5
22.800001
23.400002
24.900002
23.7
24
34
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
98
100
100
100
96
85
100
100
100
100
98
79
77
61
24
40
24
16
21
23
40
60
98
97
99
94
87
88
43
14
9
3.9
3.6000001
6
26.1
29.400002
30.000002
32
77
67
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
85
94
90
16
9
36
18
6
14
51
88
100
100
70
9
27
77
58
94
98
97
100
100
97
97
100
76
41
37
23
17
30
47
74
81
61
41
32
36
36
50
69
45
25
30
10
33
8
5
1
0.90000004
2
39
47
75
98
97
67
99
99
98
100
99
100
100
98
95
99
98
97
94
96
90
98
100
100
97
94
73
28.800001
27.900002
28.800001
28.2
29.400002
30.000002
29.400002
38
36
29.1
29.1
28.800001
26.1
43
44
81
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
99
100
100
100
93
77
43
30.000002
30.000002
33
30.000002
30.000002
51
97
85
94
98
85
29
44
84
70
14
1
0
0
0
0
0
0
0
0
0
0
0.90000004
0
9.6
6
1.8000001
13.500001
16.2
22.800001
27.300001
30.000002
30.000002
30.000002
30.000002
30.000002
28.800001
25
100
100
67
44
51
71
81
100
100
100
100
100
100
99
58
69
79
100
100
100
97
93
100
100
99
98
100
100
100
100
96
91
90
82
99
97
98
95
100
100
100
100
100
98
95
62
58
53
58
62
56
63
63
64
54
44
34
16
96
93
50
55
64
91
99
100
100
100
100
98
100
100
100
100
100
100
99
100
98
98
100
99
57
45
32
43
29
67
25
5
7
10
14
24
26.1
16
9
10
15
23
12
3
17
21
25
23
63
57
32
44
76
92
79
83
49
44
41
47
59
68
68
81
98
100
97
72
74
76
100
100
100
100
100
100
100
100
100
100
78
45
44
30.000002
30.000002
30.000002
37
24
52
52
72
89
98
97
97
96
94
83
27
94
100
100
100
100
100
100
100
100
83
59
80
97
100
100
98
89
75
70
49
76
64
44
21
34
60
86
68
100
100
98
82
77
43
43
45
41
76
72
85
84
72
68
55
31
8
7
13
12
18
11
12
60
94
100
95
88
89
78
77
59
52
38
29
28.2
28.2
30.000002
30.000002
30.000002
30.000002
30.000002
90
84
95
98
100
100
100
100
100
100
87
25
35
43
45
21
15
55
75
84
98
98
90
71
22
36
73
66
98
92
87
93
89
70
30
66
98
90
44
12
15
40
47
51
71
74
88
47
53
30
34
51
41
32
30
37
40
34
58
5
4
3
4
8
9
16
14
10
8
3
11
48
76
75
98
100
100
100
100
96
58
11
89
73
42
90
90
77
55
63
57
19
24
9.3
6.9
4.2000003
1.5
0
0
0
0
2.4
17.400002
30.000002
30.000002
64
93
99
98
100
99
87
92
76
92
98
100
100
100
72
40
27
19
29
31
37
22
31
34
8
5
1.8000001
15
69
100
98
100
100
92
87
78
84
91
96
86
92
93
100
100
100
100
100
100
90
88
65
93
95
93
89
94
100
97
17
3
11
30
56
83
87
86
84
88
95
95
86
97
96
72
80
63
61
76
77
71
57
43
64
86
97
79
59
48
59
56
37
19
47
63
87
86
71
30
29
35
43
24
47
47
65
66
39
38
17
31
33
24
27
24
31
40
62
98
65
81
81
90
72
75
75
89
93
97
96
100
95
94
91
100
100
100
100
100
100
100
100
100
100
100
100
97
96
100
90
74
21
10
19
7
35
39
18
0
1
2
4
23
71
100
100
96
90
43
29.400002
28.800001
28.500002
28.2
27.900002
28.500002
27.6
28.500002
29.1
28.800001
69
91
82
92
16.2
22.800001
26.1
21
28.2
32
53
30.000002
30.000002
30.000002
30.000002
76
100
100
100
99
100
100
100
100
100
100
100
98
97
92
94
100
100
99
100
100
100
93
98
92
91
98
97
93
99
100
96
94
85
87
99
99
100
100
100
100
93
92
93
93
98
94
98
97
98
91
80
61
10
6
9
13
20
21
18
57
54
76
54
90
100
100
80
24
0
0
0
0
0
0
0
28.800001
29.400002
55
62
92
99
100
100
90
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
98
97
94
93
98
94
92
96
100
100
100
98
100
99
100
99
99
100
100
100
100
100
100
100
100
100
100
100
100
100
98
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
85
28
80
100
98
98
61
18
2
0
7
24
37
37
30
10
0
0
2
3.9
9
7.8
0
1.2
0
10.200001
15.6
29.7
29.7
30.000002
30.000002
30.000002
100
57
33
92
63
86
66
85
100
98
98
97
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
75
34
16
13
25
22
43
95
98
100
100
100
100
99
90
65
38
45
54
70
22
23
48
46
22
27
58
63
41
81
28
29
22
12
17
16
12
16
25
44
59
71
51
48
50
58
60
70
71
50
51
12
6
1
0
0
0
2
4
8
22
16
17.7
30.000002
72
100
100
100
100
100
100
100
100
100
99
100
100
100
100
100
100
100
100
100
89
82
82
34
37
26
17
23
84
100
100
85
86
97
95
97
97
84
85
89
84
98
95
98
97
98
95
100
98
98
100
90
93
21
48
85
32
13
35
0
0
0
1
11
26
29
22
28
51
85
83
88
84
100
100
98
35
26
74
71
93
85
82
97
89
98
98
98
98
98
100
100
100
100
100
100
100
98
100
98
98
99
100
97
95
76
9
15
20
11
7
0
4
5
37
63
85
88
79
92
84
99
100
100
100
100
100
100
100
96
0
1
0
0
0
3.3000002
20.1
30.000002
30.000002
74
85
86
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
72
95
97
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
92
87
84
78
59
85
62
61
64
83
40
49
72
79
95
78
98
95
98
96
91
80
82
74
55
35
17
2
1
6
62
83
70
65
64
86
100
100
100
72
64
70
65
55
73
80
87
57
18
49
61
77
82
86
98
90
91
89
84
89
87
82
87
86
98
93
100
100
100
100
99
97
98
98
95
92
94
97
94
91
97
98
100
100
100
100
100
99
100
100
100
100
100
99
97
87
80
88
98
100
96
97
95
86
97
100
98
98
94
96
93
74
48
66
82
75
65
94
97
91
91
89
91
76
56
60
67
78
75
85
93
95
91
93
97
63
100
99
100
100
100
84
7
5
4
59
59
61
64
68
65
65
67
99
100
100
100
100
100
100
36
30
76
92
98
96
79
28
15
6.9
3.9
6
15.000001
11.700001
5.1000004
28.2
30.000002
30.000002
29.7
30.000002
29.400002
24.900002
28.2
29.1
28.800001
27.6
28.500002
27.6
81
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
96
97
98
100
100
97
99
93
96
94
93
88
88
90
66
51
57
73
86
89
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
100
100
100
100
100
100
100
100
100
88
95
99
100
100
100
99
100
100
100
100
100
100
100
100
97
91
91
94
98
98
93
96
98
98
98
100
99
98
86
50
46
26
43
65
92
90
97
97
95
85
53
92
100
100
99
97
99
98
98
94
95
95
100
98
100
96
94
96
100
88
90
85
87
86
93
100
100
100
100
97
97
95
93
86
91
89
84
85
76
74
86
88
82
72
80
72
73
66
56
48
73
54
72
60
36
30.000002
30.000002
30.000002
30.000002
91
100
100
99
100
99
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
100
100
100
100
100
98
100
100
100
100
100
98
99
99
95
97
98
94
90
82
76
87
96
97
93
88
93
97
97
99
98
98
100
100
94
92
83
100
100
66
75
48
13
5
16
9
10
8
8
27
39
53
72
81
88
92
88
97
99
95
93
88
91
100
94
92
96
81
85
87
77
61
84
81
87
20.1
14.700001
27.000002
43
92
98
100
98
99
99
85
83
90
97
99
93
89
94
91
89
95
77
29
72
100
98
94
96
100
99
100
98
98
100
99
96
16
28
82
87
89
95
32
8
2
4
9
10
15
34
36
65
37
73
78
73
72
75
99
98
99
99
95
98
91
85
95
80
69
50
49
24
44
95
98
100
96
91
62
33
32
35
34
62
85
92
95
98
94
63
62
82
98
93
87
80
19
6
0
0
0
23
12
0
10
24
30
63
48
47
64
21
0.90000004
0
0
0
0
59
55
70
72
61
79
97
100
97
99
99
100
100
100
100
98
97
99
87
87
98
98
96
97
98
98
100
96
91
91
84
90
77
86
85
75
84
56
27
20
0
0
0
0
0.6
10.8
27.000002
25.500002
28.2
29.1
21.6
19.2
20.7
12
16.2
19.2
25.800001
27.300001
16
13
6
8
67
89
94
93
86
83
71
94
90
86
83
74
69
66
53
62
61
67
79
82
89
96
92
100
100
100
100
100
100
100
100
100
100
81
76
70
33
55
45
49
50
41
33
65
46
40
16
17.7
30.000002
30.000002
29.7
36
30.000002
29.7
29.400002
29.7
30.000002
30.000002
30.000002
30.000002
30.000002
29.7
28.800001
27.300001
26.400002
22.2
22.2
26.1
27.300001
29.400002
29.7
29.7
30.000002
30.000002
30.000002
30.000002
29.1
26.7
27.300001
28.500002
30
82
90
86
77
60
67
92
100
97
84
91
100
97
95
98
100
97
98
95
93
98
98
100
99
98
98
99
91
97
98
63
60
40
3
16
0
8
1
34
46
57
82
77
62
60
71
35
68
11.700001
0
4.8
7.2000003
0
23.400002
27.900002
27.6
29.400002
28.800001
29.400002
29.1
27.6
26.7
24.6
26.1
27.300001
27.900002
28.2
28.500002
29.400002
29.400002
29.7
29.400002
30.000002
15.900001
9
9.3
5.1000004
14.400001
0
2
1.2
24.300001
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
39
25
74
86
22.2
72
100
82
87
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
92
97
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
98
99
100
100
98
93
96
100
97
94
100
100
100
98
98
98
98
58
45
4
5
4.5
10
19
52
76
82
82
89
98
79
71
23
25
0
7
17
40
65
84
83
95
100
6
31
60
67
83
100
98
99
99
99
99
99
96
98
99
97
100
98
94
78
19
9
0
0
0
0
0
0
0
0
0
0
48
52
0
0.3
0.90000004
1.5
0
0
2
29
14
7
1
0
1
0
0
0
0
0
66
42
75
64
78
83
83
89
100
100
100
97
96
80
52
79
90
82
98
98
84
74
48
41
26.400002
2
0
0
1
12.900001
30.000002
39
78
71
93
96
84
30.000002
99
95
97
98
99
98
96
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
98
99
99
100
100
100
100
100
100
99
93
98
97
98
98
100
94
82
90
92
94
0
0
0
0
0
0
4.2000003
7.5000005
13
23
32
79
98
99
100
94
51
20.7
20
18
37
96
89
92
93
93
90
43
49
45
76
96
40
30
56
99
99
100
100
100
100
100
90
73
67
44
31
30.000002
44
99
92
86
100
100
100
100
100
100
100
100
95
97
100
98
96
98
98
98
98
47
4.5
20.7
0.6
53
25.500002
26.400002
28.500002
28.500002
23.1
25
82
97
99
98
100
100
4
0
0
3
0
0
0
1.8000001
94
100
100
100
100
98
98
95
99
100
100
100
100
100
100
100
99
99
94
83
68
67
61
45
83
98
96
88
91
29.1
57
63
87
100
100
100
100
98
93
79
77
88
82
85
71
79
87
84
79
76
71
81
75
78
89
90
65
57
41
33
50
77
87
99
100
100
100
97
95
79
81
98
94
84
86
80
100
100
100
94
95
86
87
71
82
86
99
98
90
99
100
98
86
97
95
96
97
98
48
0
0
0
0
0
0
0
0
0
0
0
0
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
86
36
96
100
100
100
100
100
100
100
100
99
98
97
98
100
100
100
100
100
98
95
93
82
80
97
85
88
92
96
100
100
82
95
99
100
100
100
100
100
100
98
84
61
39
30.000002
45
50
82
71
67
65
60
70
96
75
96
98
97
100
100
100
100
100
98
100
98
96
92
88
72
79
98
92
89
97
58
19
47
97
98
42
40
40
40
46
40
8
5
40
6
1
21
74
10
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2.4
14.700001
18.6
59
58
59
59
60
55
50
53
59
60
53
36
48
36
39
72
93
93
94
96
97
98
98
97
96
97
94
87
95
91
86
98
90
88
89
95
100
100
100
100
100
100
100
99
98
90
87
99
98
97
98
98
100
100
96
64
79
84
74
82
33
99
97
57
39
1
0
2
0
0
0
1
0
0
0
0
10.200001
40
36
34
35
53
0
0
0
0
11.700001
28.800001
47
85
93
89
89
85
87
97
99
98
99
98
98
98
97
97
96
95
99
100
96
49
4
24
91
66
91
97
98
70
0
0.90000004
2
21.6
29.7
92
40
37
98
97
100
98
100
100
100
100
100
100
100
100
100
95
99
95
96
98
99
100
100
100
100
100
100
100
100
100
100
99
100
99
99
100
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
99
100
100
100
100
94
65
10
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
30.000002
30.000002
30.000002
63
99
100
99
98
100
100
100
99
99
100
100
100
100
100
100
100
100
100
100
100
99
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
98
97
100
98
98
98
100
100
98
98
98
39
35
96
98
99
97
68
99
91
46
39
25
36
54
53
25
8
5
78
76
92
96
68
45
29
57
95
97
98
100
100
98
98
95
84
29
4
27
59
30
1
0
1
25
83
92
96
94
96
71
62
100
100
100
100
100
96
95
61
45
43
71
48
63
55
42
24
21
8
3
13
24
1
1
0
0
0
0
0
1
44
5
0
0
1
66
0
94
90
96
100
100
100
100
100
100
100
100
100
100
100
100
100
99
98
100
100
100
94
90
88
70
89
98
99
100
100
100
100
100
98
63
11.1
9
3
0
2
0
2
3
10
52
96
99
99
95
77
71
5
6
17
70
79
75
35
44
100
96
84
96
90
82
76
89
98
98
83
97
96
97
97
97
82
58
68
60
39
18
46
53
28
4
2
0
0
0
0
10
0
0
0
0
0
0
0
0
2
0
0
11.400001
29.400002
28.800001
29.400002
30.000002
40
95
98
100
99
100
100
100
100
100
100
100
100
94
92
97
98
99
97
87
32
88
100
92
69
74
34
39
91
98
96
96
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
92
75
69
91
98
97
100
100
100
100
100
100
99
97
100
100
100
96
92
81
79
92
98
98
21
17
0
0
0
0
0
0
29
39
37
92
76
55
57
89
94
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
96
81
51
44
39
40
50
74
87
90
90
91
97
98
100
100
100
100
100
100
100
100
100
100
100
100
96
100
100
100
91
87
90
62
88
80
70
45
36
46
59
93
99
62
71
80
95
100
100
100
100
100
100
4
0
0
1
1
0
0
0
0
0
0
0
0
0
0
0
0
5
97
95
98
94
69
44
26
12
5
29.7
29.400002
30.000002
21.300001
10
31
25
39
4
15
88
86
92
97
100
100
100
100
100
99
97
9
0
0
0
0
0
0
0
0
0
0
0
0
0
0
15.3
25.500002
17.1
2.1000001
12.3
6
15.000001
16.5
30.000002
30.000002
30.000002
30.000002
87
100
100
100
100
100
99
99
98
100
99
100
100
100
100
100
100
100
99
100
100
100
100
94
95
100
97
86
96
99
98
98
98
98
100
91
82
74
95
100
98
100
99
81
87
64
95
100
98
100
94
42
32
0
0
6
13
41
75
72
86
83
84
100
100
100
100
100
100
100
100
100
94
100
98
100
99
70
38
34
38
44
41
34
54
96
100
98
98
92
84
94
98
97
100
97
100
97
98
100
100
100
100
98
87
73
75
26
3
0
0
0.3
0
0
0
0
0
0
0
22
12
0
11.1
29.7
30.000002
66
81
67
77
28.800001
39
63
90
94
93
88
94
88
91
100
100
100
100
100
100
100
100
98
84
67
12.3
18.6
11.1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
12
0
0
0
3.3000002
8.400001
1
3
0
0
0
0
0
0
0.3
0
3.6000001
0
27.900002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
29.7
30.000002
65
100
100
100
100
100
99
98
43
76
97
95
98
100
100
100
100
100
100
100
98
100
100
99
81
72
95
95
86
90
77
77
78
60
69
1
9
15
17
33
26
14
12
10
5
2
6
35
94
100
100
100
100
98
87
68
40
54
53
41
36
17
6
5
1
1
3
10
64
55
4.8
15.900001
4.5
8
14.400001
13
25
37
29.1
25.800001
34
85
100
95
76
60
83
96
100
100
100
100
100
100
100
100
100
100
100
100
100
100
92
92
100
98
100
97
61
48
67
73
91
97
95
98
100
98
98
98
97
97
96
95
100
97
25
21
40
100
100
100
99
99
100
100
99
99
10
6
40
53
100
100
100
100
100
100
100
98
0
0
0
3
30.000002
83
76
30
1
13
15
0
8.400001
10.8
34
100
100
98
100
100
100
100
100
100
100
100
100
100
100
100
98
98
99
96
95
97
99
24
0
0
0
0
0
0
0
0
0
0
0
0
0
0
4.8
18
28.2
28.500002
36
69
90
56
59
58
59
63
0
0
0
0
0
0
0
0
0.3
0
0
14.1
25.2
22.800001
29.1
29.400002
29.7
30.000002
47
74
86
94
94
98
46
40
90
98
96
100
100
100
100
100
100
97
95
91
84
20
0
0
0
4
42
68
86
95
92
100
100
100
83
100
100
100
95
100
100
100
100
98
98
94
81
73
54
8
31
35
61
100
74
27
23
17
57
29
73
99
83
63
79
88
82
66
46
7
1
0
0
0
1
5
73
93
96
95
97
94
93
100
100
100
98
100
100
96
85
39
4
10
11
38
35
34
0
2
4
9
9
19
8
60
85
100
100
100
100
0
1
17
70
80
76
46
65
89
86
72
55
34
42
30
39
31
21
84
100
100
100
65
68
63
32
3
0
0
1
8
27
34
36
38
33
23
13
12
12.900001
17.7
21
25.800001
23.1
17.400002
7
2
0
0
0
0
0
1
9
1
0
0
0
0
0
0
0
0
0
0
0.90000004
15.000001
21.6
12.900001
0
1.5
12.900001
12.3
18.300001
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
100
98
100
100
100
95
100
98
100
96
99
100
100
100
100
100
100
95
92
98
98
96
96
93
97
98
96
95
98
92
91
90
97
86
88
99
98
98
100
98
98
98
87
63
100
100
99
98
98
90
95
97
100
100
100
100
100
44
10.200001
26.400002
1.2
18.6
28.2
0
0
0
0
0
0
34
42
12
30.000002
30.000002
30.000002
93
98
91
100
90
93
91
88
96
93
99
94
89
82
78
67
58
58
62
65
57
37
85
94
97
100
100
100
54
30.000002
68
100
100
47
88
94
93
59
20
19.800001
48
30.000002
75
67
50
100
47
56
18
77
75
68
88
98
95
98
98
97
97
100
100
88
100
100
96
62
95
100
100
92
86
91
100
97
79
100
100
100
96
99
100
99
74
98
95
22
0
0
1
23
18
2
0
0
3
4
0
0
32
95
100
100
96
100
100
100
99
37
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3
21
53
50
59
52
59
69
71
61
48
45
20
6
1
0
0
0
0
0
0
0
0
2
15
99
98
90
74
3
0
0
13
4
0
0
0
0
4.2000003
24.6
41
18.6
18.6
28.500002
29.7
28.800001
13.500001
13
64
91
88
82
65
38
40
69
96
94
86
36
72
93
95
98
98
92
98
97
73
28.500002
58
89
100
100
96
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
99
99
100
100
61
6
3
2
0
0
0
0
4.5
0.90000004
0
0
0
0
0
0
0
0
0
0
0
13.200001
7.2000003
9.900001
22
60
82
99
95
91
97
100
99
98
77
33
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
2
1
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.5
3.9
9.6
10.8
12
11.1
8.1
10.5
0
0
0
0
0
0
0
0
0
0.3
2.4
24.6
23.1
30
82
25.2
29.7
29.1
29.400002
38
98
86
85
68
75
62
56
81
86
84
78
96
100
100
100
97
99
60
30.000002
68
29.400002
84
84
74
43
64
87
99
100
98
100
95
97
87
92
100
100
76
21
0
0
6.6000004
24
24
28.800001
29.7
81
64
90
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
96
98
97
100
100
100
100
100
92
94
97
95
92
97
94
86
61
36
33
11
0
1
0
0
0
0
0
1
69
62
89
99
95
98
97
87
49
2
0
1.5
3.9
16
7
2
40
87
92
88
97
80
41
64
36
30.000002
61
75
97
97
99
98
96
94
97
100
100
90
95
94
85
96
81
70
25
9
54
57
63
69
40
47
54
66
60
42
71
74
49
21
19
24
4
0
0
0
0
0
0
32
50
100
100
98
88
98
92
84
62
0
0
0
0
0
0
1.5
6.6000004
12.6
24.900002
24
4.8
23
82
94
87
66
95
98
98
90
71
95
97
99
100
100
100
100
100
98
99
97
97
100
100
98
90
73
100
97
78
80
86
77
72
69
45
39
37
40
17
37
42
85
34
28
42
79
98
90
82
91
95
96
97
93
93
97
91
85
85
97
99
100
100
100
97
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
98
86
77
69
64
74
84
90
98
77
95
100
100
95
92
92
97
100
98
93
100
97
98
100
81
80
96
94
87
49
19.800001
1
0
0
3
12
74
58
43
82
98
100
82
67
0
0
0
0
0
0
0
0
9
7.2000003
0
0
0
0
0.6
0
1.5
17.1
28.800001
28.2
5.7000003
2.7
8.400001
29.7
25.800001
30.000002
30.000002
68
76
89
82
92
78
95
62
52
100
30.000002
30.000002
41
35
30.000002
29.400002
38
75
93
57
60
79
89
30.000002
30.000002
91
40
76
43
30.000002
30.000002
29.1
28.800001
27.300001
9.6
0.6
6.9
0
0
54
31
61
46
63
36
27
5
1
0
3.3000002
12.3
0.90000004
8.1
15.900001
22.5
27.900002
27.300001
23.7
28.800001
30.000002
44
95
86
99
98
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
99
100
100
100
100
96
95
100
100
88
71
82
28
22
32
20
6
2
0
0
0
0
2
7
24
75
65
79
85
82
84
0
0
2
46
55
10
0
0
0
0
0
0
0
17.1
0
0
0
0
0
2.1000001
3
3.3000002
3.9
1.5
0
0.90000004
17
43
30.000002
30.000002
30.000002
34
62
96
98
99
99
91
68
71
29.400002
31
54
47
80
100
97
92
100
97
99
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
95
99
94
100
97
99
100
100
100
100
100
90
99
100
100
98
94
92
96
96
100
100
100
100
100
100
99
100
91
99
97
83
27
33
16
14
11
16
4
0
0
0
0
0
2
2
34
61
42
18
4
0
1
10
14
5
48
78
71
71
47
18.900002
21
17
11
4
34
33
68
93
55
66
26
25
43
70
71
81
60
71
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
92
90
91
97
91
87
96
96
91
77
66
70
67
62
86
100
100
100
18
3.6000001
26
41
6.3
10.200001
11
11
28.500002
24.900002
30.000002
30.000002
30.000002
36
52
94
93
100
100
99
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
96
89
91
98
100
100
100
100
100
100
100
98
95
98
94
100
95
53
40
25
2
24.900002
91
100
99
100
100
100
95
61
61
68
83
84
100
100
82
28
15
9
0
0
0.3
14.700001
0
0
0
0
0
0
0
0
0
0
30
75
88
92
56
99
99
99
100
97
99
99
99
96
97
97
92
89
87
75
96
69
78
91
94
98
86
95
93
89
61
36
30.000002
30.000002
30.000002
30.000002
29.400002
29.7
40
30.000002
79
100
93
41
84
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
99
100
100
100
97
100
100
100
79
70
72
77
75
80
75
81
87
76
80
88
97
100
100
100
100
100
100
100
100
100
100
100
100
95
100
94
94
81
79
83
95
100
100
100
100
86
72
70
58
45
48
89
39
50
29.7
30.000002
30.000002
21.900002
12
5.7000003
14.700001
19.800001
23.400002
26.7
21.900002
26.7
29.1
21.6
11.400001
1.2
1.5
0.6
1.2
2.7
5.7000003
15.900001
20.7
15.000001
5.4
1.2
0.6
0.3
0
1.2
0
0
0
0
0
0
0
0
0
0
7.5000005
6.9
0
11.700001
9.900001
19.5
20
44
81
96
77
83
82
74
68
95
93
81
24
28.2
36
33
28.2
28.800001
77
95
94
89
56
77
75
76
47
26
16
5
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
0
0.90000004
6.3
24
21.6
0
0.3
29.400002
28.500002
29.1
19.800001
0
0
0
48
100
2.4
30.000002
30.000002
82
89
97
97
89
30.000002
30.000002
80
90
95
100
98
99
100
100
92
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
65
97
95
90
91
95
97
99
98
98
85
64
98
97
94
90
88
81
67
92
100
100
99
100
99
88
30.000002
30.000002
30.000002
33
35
57
93
99
100
100
100
93
87
92
85
83
53
30.000002
30.000002
30.000002
29.7
13.500001
22
36
28
50
76
88
94
95
96
97
94
88
98
98
100
100
82
92
46
99
98
95
76
90
85
99
99
99
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
94
95
96
96
86
54
64
62
68
94
98
97
79
56
55
66
71
50
24
20
13
62
97
100
100
98
96
97
79
82
67
68
65
71
82
86
79
79
78
88
97
98
100
100
100
100
100
100
100
100
94
98
64
82
100
100
100
74
98
100
100
100
100
100
100
100
84
84
93
100
100
100
98
82
46
23
63
58
68
68
27
17
6
26
68
92
99
100
98
88
62
51
100
100
100
100
100
100
97
97
86
96
98
100
100
100
100
99
100
99
100
100
100
100
91
75
53
59
75
32
29.7
55
81
26
26.7
29.1
28.500002
27.300001
75
74
64
30
52
56
42
40
82
77
53
69
55
15
57
36
47
14
73
98
100
100
100
100
97
97
87
34
97
99
99
100
40
66
90
83
99
91
96
84
98
85
82
48
24
9
7
0
0
0
0
0
0
0
0
0
0
0
1.8000001
28.2
29.400002
29.7
29.400002
30.000002
25.500002
28.500002
29
13.200001
83
60
84
86
79
93
100
100
76
30
26.7
63
63
54
92
95
96
98
100
100
43
88
98
100
100
89
34
65
68
92
97
29
34
57
71
82
99
99
100
90
88
72
63
100
100
100
97
96
99
98
92
93
98
100
82
77
44
57
23
18.6
30.000002
30.000002
30.000002
30.000002
73
96
98
100
100
100
100
100
100
97
99
98
77
18
14
42
40
41
42
16
41
20
8
27
27
33
33
43
39
38
23
21.900002
10.8
5
12
13
5
0
0
0
0
0
9
9
13
28
71
96
100
100
100
97
89
89
51
29.400002
28.2
30.000002
38
24
0
0.3
30.000002
61
64
93
92
99
98
99
100
100
100
100
100
96
100
100
100
100
100
98
95
64
31
32
18
17.1
28.800001
30.000002
28.800001
30.000002
30.000002
30.000002
30.000002
57
30
46
77
89
100
97
100
100
95
81
42
18
13
26
23
12
4
1
3
0
44
31
19
12
26.400002
25.500002
26.1
58
40
37
33
80
60
76
83
64
31
39
20
1
0
0
0
0
0
0
3
3
2
15
8
68
56
22
6
9
30
40
3
1
1
5
27
83
100
96
94
83
68
26
33
82
59
76
57
79
17
27.900002
69
95
54
29.1
36
77
98
91
98
98
95
97
100
100
95
97
100
100
100
97
88
83
74
61
41
16
64
50
44
35
33
31
12
6
0
2
15
39
11
11
78
99
100
98
100
100
100
100
99
91
42
43
31
13
17
18
20
12
2
5
11
9
27
26
40
43
26
5
12
83
92
92
89
85
55
51
24
18
26
56
75
77
72
62
60
72
100
94
95
100
96
98
97
91
88
98
100
100
84
91
73
56
33
27.300001
24
5.1000004
0
0
0
0
0
5.7000003
9.6
3.6000001
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3
1
1
0
0
0
2
20
24
24
9
16
10
9
11.400001
0.3
3
9
18.300001
18.6
0
0.3
10.8
0
5.4
0.6
4.5
5.7000003
17.1
21.6
22.800001
21
13.500001
13.500001
21.300001
27.6
27.000002
28.2
27.000002
24.300001
22.2
5.4
0.3
1.2
6
12.6
20.1
3
0
0
0
3.6000001
15.900001
22.800001
20.7
26.7
29.1
29.400002
29.400002
25.800001
21.900002
1.8000001
11.700001
27.900002
28.2
21
21.6
27.300001
30.000002
29.7
29.400002
29.7
29.7
30.000002
30.000002
30.000002
29.7
27.300001
29.400002
29.7
30.000002
85
94
90
89
100
100
100
100
100
100
100
100
100
100
99
100
100
100
100
100
100
80
67
60
60
50
31
23
19
0
0
0
0
0
0
0
0
12.6
24.6
6.6000004
0
0
0
0.3
7.5000005
29.400002
30.000002
29.400002
26.1
12.3
0.6
26.7
29.7
28.800001
30.000002
29.400002
29.7
29.7
29.400002
29
23.400002
22.2
24
25.800001
23.400002
24.900002
29.1
26.400002
58
90
100
98
98
89
100
100
100
100
100
100
100
100
95
97
100
100
100
100
100
100
99
100
100
100
100
99
95
52
36
25
23
29.400002
27.6
26.400002
52
80
100
100
93
76
100
76
100
100
100
100
72
76
100
100
98
100
100
99
86
3
1
2
0
0
1.2
1.2
0
2.4
0
0
19
8.700001
34
67
90
95
97
100
94
88
44
27.300001
4
1
2.4
2
2
2
4
2
1
1
8
6
3
5
2
1
8
38
74
100
92
17
19
13
13
18
21
21.6
30.000002
30.000002
30.000002
30.000002
30.000002
29.400002
28.500002
25.2
10.5
13
12
11.400001
12
29
41
77
90
50
44
54
60
48
35
60
39
52
31
21
21.300001
15.6
44
15
16.5
27.900002
28.500002
28.2
29.400002
27.6
27.900002
24.900002
31
41
50
21
19
14
19
72
98
98
91
74
77
77
99
65
100
100
99
100
100
98
96
90
79
85
93
100
93
78
69
85
91
95
97
97
95
86
80
62
67
52
16
4
37
44
46
58
49
41
30.000002
29.400002
30.000002
30.000002
30.000002
26.400002
4
4
2
0
0
0
0
0
0
0
0
0
19
9
15
18
55
70
8
5
1
1
0
3.9
26.7
29.400002
1.2
0
5.4
15.900001
18.900002
6.3
1.8000001
0
0.6
0
0
0
0
27.900002
27.6
26.7
27.000002
23.1
25.500002
22.5
12.6
15.000001
12.3
9.3
2.7
0
12.6
27.000002
29.7
29.400002
29.400002
30.000002
30.000002
30.000002
29.1
29.7
28.800001
30.000002
29.1
29.400002
48
29.7
27.000002
27.300001
28.500002
29.400002
29.400002
30.000002
29.400002
55
86
76
86
41
100
100
99
71
38
82
35
27
46
67
38
10
0
2
4
2
0
0
0
0
0
0
4
28
63
55
58
29
35
16
18
17
30.000002
30.000002
29.400002
34
32
29
33
21
13
7
5
1
1
2
10
5
0
0
0
0
4
7
45
12
2
13
17.7
17
16
1
9
10
12
7
21.300001
30.000002
27.300001
5.1000004
5.1000004
18
8.400001
24.900002
26.7
25.500002
29.7
44
59
63
53
38
62
59
13.500001
79
95
58
73
100
77
81
51
25
25
42
75
69
61
85
48
42
47
48
27
22
15
20
27
16
9
18
32
36
49
53
96
96
47
48
77
89
95
100
100
100
100
100
100
98
15
5
1
3
5
1
4
4
4
2
0
0
0
0
0.90000004
0.3
28.2
25.800001
6
25.2
17.400002
15
29.400002
29.1
81
97
99
85
67
85
83
84
93
90
86
91
41
33
21
4
0
0
8
12
25
39
49
6
15
12
6
0
0
0
0
0
0
0
0
0
1
1
0
0
1
1
30
56
55
49
48
32
35
17
14
8
5.1000004
10.8
6.6000004
5.1000004
0
2.4
26.7
26.1
29.400002
29.400002
29.1
27.6
20.1
11.400001
11.700001
10.8
13
22.800001
25.500002
27.300001
27.900002
27.000002
24.6
7.2000003
5.7000003
16.5
26.1
26.7
22.5
6
6
10
98
94
80
61
55
66
76
66
37
20
19
14
21.300001
26
35
48
27
11
22
24.300001
18.900002
10
26
27.300001
27.6
27.300001
27.900002
26.1
33
17.400002
20.400002
18
3
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3.6000001
6
0
0
0
0
0
0
0
0
0
0.3
10.8
23.1
6.6000004
1.2
7.2000003
14.700001
21
6.9
0
0
8.700001
0.3
16.5
18
4.5
11.700001
29.400002
29.400002
18.6
0.3
13
71
97
80
27
7.8
12.900001
10.200001
22.5
11.700001
12
3.9
10.5
20.400002
29.400002
30.000002
30.000002
30.000002
29.400002
30.000002
29.7
26.7
9.6
10.8
13.500001
25.800001
27.6
25.500002
23.400002
20.1
23.400002
23.7
27.000002
21.300001
13.200001
17
28
22
8
14
50
97
100
88
30.000002
32
77
97
75
49
17.400002
28.500002
100
86
82
29
14
8
29
64
67
29
22
41
57
54
55
69
76
82
100
100
100
93
100
94
96
79
35
12
1
0
0
0
1
1
4
1
0
0
0
2
17
26
15
11
16
14
25
57
43
71
13
27
51
21
15
13
19
23
19
14
7
4
1
21
34
40
46
85
99
73
75
84
100
73
65
61
30.000002
30.000002
30.000002
29.400002
22.5
24.300001
21.300001
13.500001
16.5
6
1.8000001
3.9
0
0.90000004
11.700001
44
56
30
39
72
40
23
14
27
20
2
2.1000001
1.8000001
2.4
2.7
4.2000003
2.4
8.400001
50
73
99
93
100
82
83
41
12
17
23
46
14
22
20
19
19.800001
17.1
16
25
21
17
20.400002
22.2
25.800001
28.800001
27.6
24
27.6
30.000002
30.000002
30.000002
26.1
32
32
10
11.700001
23.400002
29.400002
21
22.5
22.5
6.3
2.1000001
0.90000004
22.800001
26.400002
30.000002
28.500002
22.2
6.6000004
22.2
30.000002
17.400002
9.900001
3.6000001
18
25.500002
24
23.7
8.400001
11.400001
4.8
12
29.1
23.7
0
3
1
7
11
14
49
28
18
26
46
36
29.400002
22.2
25
25
8
0.3
44
39
2
9.3
26.400002
19.5
30.000002
30.000002
30.000002
27.900002
18
3
69
56
45
58
43
12
15
32
16
8.1
15.3
28.800001
37
31
28.500002
30.000002
41
55
30.000002
70
95
98
99
84
84
27
6
16
13
3
19
23
41
47
39
27
34
37
33
29
27
24
25
24.6
27.000002
29.1
29.1
65
49
81
73
100
98
100
98
98
93
93
59
64
42
38
30
26.400002
30.000002
30.000002
30.000002
29.7
11.700001
0
0
0
0
1
5
3
10
6
4
32
29
33
34
24
34
28
6
7
5
1
6
6
11
1
1
2
7
16
25
19
17
44
79
77
95
75
75
52
50
40
28
17
6
8
19
19
23
37
44
38
32
17
8
4
1
4
11
18
33
28
13
6
3
0.3
0
0
0
0
0
0
0
0
1.2
0.90000004
0.3
0
0
0
0.90000004
2.4
18
12
9
11.1
23
18
24
17
21
17
14
2
5
2
2
1
0
0
1
1
0
0
0
6
43
47
37
31
41
27
27
29
50
70
54
29
21.900002
26.1
22.5
34
42
53
50
38
81
60
36
27
15
33
43
50
58
32
19
10
5
3
3
2
1
1
4
1
4
11.700001
27.300001
29.7
24
26.400002
28.800001
29.400002
30.000002
29.7
28
40
37
32
30.000002
30.000002
29.1
26.7
29.7
30.000002
30.000002
29.7
30.000002
29.1
30.000002
30.000002
28.2
27.900002
27.000002
45
94
93
85
96
75
46
44
35
56
29.1
28.500002
29.400002
30
43
41
16
10
6.3
8
10
3
3
2.1000001
0.3
3
17
44
56
45
36
37
19
16
5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
7
5
10
19
26
0
17.1
22.800001
27.900002
7.8
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
8
7
7
4
11.400001
14.700001
8.700001
6.9
7.8
10.200001
12.6
0.3
0.3
6
11.700001
19.800001
21.900002
14.400001
10.5
3.9
2
17
30
37
22
19
30
36
25
31
20
30
12
5
2
3
4
3
7
1
0.6
0.6
0
0
0
1.2
2
0
9
8
30
42
38
7
1
0
0
0
0
0
0
0
0
0
0
0
5.4
9.900001
9.3
3.6000001
0
0
0
0
0.6
0.6
17.1
13.500001
4.5
4.5
2.4
22.800001
29.7
25.500002
16.800001
28.500002
26.7
28.2
27.900002
28.500002
27.900002
17.1
30.000002
30.000002
30.000002
50
90
100
100
100
100
49
30
55
74
93
79
97
67
66
71
61
91
100
97
100
81
100
100
99
98
92
95
62
66
29.1
28.800001
29.400002
29.7
29.400002
27.900002
26.7
63
100
100
100
100
100
100
93
65
20
9
7
4
5.1000004
66
97
93
37
29
23
15
4
4
2
5
8
11
18
8
29
6
14
52
30
49
39
31
29
16
60
25.500002
14.700001
16.800001
24.300001
34
38
38
30
22
12
11
7
6
0
2
4
9
20
46
54
59
56
50
45
25
47
17
16
2
1
2
3
1
1
3
4.5
0
13
3.3000002
21.6
25.500002
25.2
21.900002
29.400002
35
46
45
58
40
39
30
37
49
32
13
14
4
6
12
10
24
36
35
31
29
21
24
20
12
39
45
45
22
42
40
32
40
26.400002
16.2
7.5000005
3.9
3
4
2
5.4
8.400001
17.1
67
13
18
20
0
8
39
50
56
59
31
58
50
54
68
71
48
23
13
4
11
16
1
0.3
2
4
10
12
58
88
84
89
85
97
65
51
50
37
29
4
0
0
1
0
0
0
1
4
8
10
12
6
38
86
96
91
55
19
9.3
4.2000003
10.8
26
28
56
37
72
58
46
10
3
1
2
6
3
0
0
0
0
1
1
5
4
10
9
6
10
7
3
6
39
50
61
54
58
24
77
100
98
97
69
67
93
100
63
77
74
46
57
65
38
33
29
45
37
23
66
100
100
100
100
100
92
87
58
59
43
41
33
36
46
40
24
13
4
3.3000002
2.1000001
18.6
18.6
28.500002
30.000002
100
100
78
94
67
29.1
21
15
20
26
19
26
8
6
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
7.8
7.8
10.200001
23.1
19.5
29.400002
21.6
29.400002
28.500002
29.400002
30.000002
30.000002
52
66
35
64
76
85
98
90
100
93
82
48
27
23
24
15
21
23.400002
9.3
10
13
27
58
69
71
15
26
43
31
31
31
31
55
40
46
49
31
44
47
41
49
49
47
29
14
4
1
0
0
0
1
14
23
11
33
56
71
75
80
94
88
66
66
58
61
33
27
30
33
32
22
29
26
93
53
29
6
15
57
82
93
100
96
95
71
53
1
0
0
0
0
0
0
1
3
0
1
22
1
4
2
3
2
5
9
5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
25.2
28.2
27.300001
26.7
29.1
29.7
29.400002
27.300001
29.400002
29.400002
27.900002
29.1
29.400002
35
17
87
100
92
94
63
41
49
46
51
54
57
92
81
73
87
96
100
100
100
100
100
100
100
100
85
34
29.1
30.000002
47
48
40
19
18
15
7
11
19
22
27
24
18
10
16
20
15
36
57
52
71
73
92
72
10
15
14
13.200001
0
0.3
3.3000002
23.1
26.1
72
86
100
87
14
11
21
48
41
23
27
59
83
76
85
61
51
46
48
55
55
7
3
1
1
4
5
3
0
3
37
50
58
67
86
93
49
20
4
0
0
0
0
17.7
30.000002
30.000002
30.000002
29.1
23.400002
16.2
3.3000002
1
16
0
0
0
7.8
13.500001
61
100
70
73
68
40
48
37
71
86
54
90
99
95
100
99
99
69
59
50
78
65
100
86
54
17
43
68
89
98
100
94
100
76
51
23
12
4
1
4
3
3
27.6
8.400001
4
7.8
1.5
6.3
30.000002
30.000002
99
100
61
97
100
95
100
82
34
67
56
54
61
100
100
100
100
100
45
32
16
39
82
99
100
99
95
81
88
91
79
53
11
2
0
0
0
0
0.90000004
0.3
0
0
0
0
1
2
7
4.2000003
8.400001
11.1
2
18
35
43
63
100
98
93
57
23
51
69
74
80
69
51
48
70
57
50
41
48
72
56
27.000002
59
97
99
100
100
100
100
100
100
100
100
100
100
98
100
100
97
96
86
77
57
37
14
25
39
65
24
28
5
3
4
5
13
19
29
55
50
22
36
75
88
65
46
35
41
75
91
100
95
85
80
82
76
75
78
67
61
56
37
32
19
15
17
10
15
54
86
89
90
81
21
0
0
1.2
8.400001
2.1000001
8.1
17.1
30.000002
30.000002
16
59
59
100
100
100
74
21.900002
94
34
69
100
80
73
88
94
100
98
89
36
28
57
98
65
67
56
40
38
67
100
100
100
100
88
81
57
30
35
44
50
59
90
99
96
84
93
82
33
96
100
100
87
30
7
2
0.3
0
2
45
61
28
24
0
0.3
3.6000001
10.200001
18
14.400001
18
21.300001
8.400001
0.3
0
16.800001
13.200001
11.700001
20.400002
4.2000003
0
0
2.1000001
4.5
8.400001
17.400002
5.7000003
30.000002
29.400002
30.000002
51
87
100
98
77
33
30.000002
32
40
100
99
100
98
99
99
99
96
43
39
71
100
96
99
100
89
66
74
61
43
48
58
41
49
27
12
2
1
0
2
21
53
76
97
98
100
45
72
66
74
81
68
52
31
24.300001
27.6
27.300001
21.6
10.5
0.6
0
0
0
0
0
0
0
0
4
0
0
0
0
0
0
0
0
0
3
1.5
0
0
0
0
0
0
0
0
0
5
6
17
13
3
4
3
6
5
17
47
38
54
26
38
35
54
41
30
29
28
36
36
58
57
52
41
12
3
9.6
16.800001
5.1000004
0
0
4.5
1.5
1
1
0
0
1
2
6
3
20.400002
25.800001
27.6
24.6
19.800001
20.7
21.900002
21.900002
14.400001
20.7
18
9.3
9
8.700001
6.6000004
27.000002
30.000002
30.000002
30.000002
29.400002
28.500002
11.700001
15.900001
25.2
24.300001
26.400002
27.6
27.000002
4.8
2.7
1.5
1
0
0.3
4.8
0.3
2
5
12
15
1
5
5
1
0
0
0.6
65
61
76
59
59
14
0
0
0
0
9
36
68
55
44
5
2
13
13.8
25.500002
19.2
23.1
9.900001
15.000001
9
29.400002
76
26.400002
95
92
49
78
94
84
93
95
78
73
97
94
99
43
30.000002
94
77
75
89
100
100
100
100
100
100
97
70
88
80
65
32
35
45
42
40
50
69
55
72
100
100
100
100
100
98
98
98
91
88
79
100
100
100
99
91
96
100
100
96
92
95
92
93
93
85
13
7
8
11
27
44
45
13
3
13.500001
26.7
18.900002
11
82
95
40
44
83
100
96
87
48
45
45
75
74
100
100
71
97
100
100
100
100
96
32
27
22
25
8
28
0
0
0
0
0
0
0
10.200001
0
0
0
1
3
12.3
39
5.4
20
31
78
97
93
23.7
61
30.000002
30.000002
42
70
58
70
100
89
63
28
35
72
85
100
100
100
100
100
100
88
56
47
33
45
81
97
100
100
89
76
39
20.400002
25.500002
13.500001
4.8
2.1000001
0
0
2.1000001
9.900001
15.000001
38
25.2
30.000002
30.000002
29.7
30.000002
29.400002
27.6
24
5.1000004
0
0
0
7
19
43
62
8
7
6
5
15
14
9
29.7
13.200001
24.900002
30.000002
1.8000001
28.800001
30.000002
30.000002
30.000002
32
75
98
98
79
100
100
100
100
100
100
100
100
100
100
100
100
100
97
93
49
100
30.000002
31
69
97
95
100
100
95
95
91
93
100
97
100
100
100
100
100
100
100
98
98
100
97
93
93
59
42
32
25
14
11
4
28.2
70
93
94
85
55
63
87
97
39
80
91
94
97
99
84
100
100
100
100
100
100
100
98
94
77
42
26
56
71
91
100
100
100
100
92
100
90
41
0
0
0
0
0
0
0
0
0
0
0
0
11
61
62
63
27
22
31
79
77
15
0
0
0.90000004
22.800001
20.1
4.8
0.3
10.5
24.6
28.2
28.800001
29.7
29.1
29.1
29.7
30.000002
27.900002
40
48
44
31
95
100
100
70
85
100
92
32
43
58
65
16
26.7
30.000002
30.000002
30.000002
98
97
58
72
94
91
80
42
37
56
48
47
47
39
30.000002
30.000002
18
4
0
0
0
0
0
0
0
0
0
0
0
0
0
3
5
3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
6.3
17.1
25.800001
27.900002
29.400002
29.400002
29.1
29.1
27.300001
25.500002
25.800001
23.1
20.1
5.4
4.5
11.400001
21.300001
24.300001
18.900002
6.6000004
7.8
11.700001
17.7
13.8
4.5
0
0
6
21
55
48
24
15
10
19
33
11
3.3000002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0
0
0
10.5
13.200001
2.4
2.7
11.400001
8.1
4.8
24
63
94
100
100
99
100
100
100
100
100
80
32
12
23
15
9
9
15
15
61
1
2
1
1
0
0
0
0
0
9
14.1
4.5
0
0
1
5
7
9
22
89
94
100
100
100
100
100
100
92
85
90
56
53
52
52
16
4
4
8
0
0
0
0
0
0
0
0
0
0
0
0
0
0
36
86
93
89
99
79
95
100
98
100
100
100
98
98
93
87
46
82
91
30.000002
47
55
81
79
90
93
100
97
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
99
69
95
100
100
100
100
100
100
100
99
100
100
100
100
100
100
58
55
98
93
95
97
99
99
99
100
100
100
100
100
100
100
98
76
77
79
83
77
80
80
87
81
79
89
78
43
33
28
22
26
39
41
31
21.900002
19.2
11.1
2.1000001
0
0
1.2
0
19.2
0
18.900002
29.400002
28.2
27.6
26.1
29.400002
28.800001
0
2
2.4
7.8
2.7
4.5
10.8
47
18
0
4
21
19
8
6
1
0
0
0
0
60
100
99
100
100
100
100
100
37
0
30.000002
30.000002
30.000002
29.7
29.400002
30.000002
12.3
30.000002
29.7
51
30.000002
30.000002
30.000002
29.7
30.000002
98
79
29.7
26.400002
27.000002
49
67
100
100
100
100
100
100
100
100
100
100
100
100
97
100
100
89
23
6
2
0
0
0
1
2
9
46
61
66
74
58
46
59
2
3
19
26
12
10
5
2
1
0
0
14
97
93
94
90
98
98
37
36
46
44
62
52
32
14.1
22.5
29.400002
23.400002
21.300001
28.800001
21
90
100
100
98
97
97
87
73
29.7
55
79
80
77
80
80
46
63
73
92
89
47
44
99
93
69
31
14
6
13
23
40
16
4
1
11
5
24.300001
14.700001
30.000002
30.000002
30.000002
29.7
30.000002
30.000002
30.000002
30.000002
88
97
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
100
100
98
100
100
98
39
5
0
0
1
0
0
0
0
0
0
0
0
0
1.8000001
0.3
28.500002
29.400002
30.000002
28.500002
28.500002
32
32
73
56
100
100
83
66
81
77
92
69
100
97
100
100
100
100
92
99
72
57
100
99
90
94
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
94
94
55
75
69
96
71
81
90
83
86
100
97
99
100
97
82
68
47
19
3
1
5
1
18
29
95
98
98
98
93
92
89
97
97
100
100
100
100
100
100
100
100
99
100
75
49
36
37
45
43
25
24
14
12
48
50
77
54
51
45
43
53
81
63
2
0
0
0
0
0
0
0
0
5.7000003
25.500002
29.1
30.000002
35
72
95
100
100
100
100
100
100
92
84
70
89
44
64
72
64
95
99
100
95
91
85
98
98
96
79
71
95
99
98
66
23
14
15
21
35
45
23
2
0
7
16
35
52
70
3
0
0
0
5
93
100
98
96
98
100
87
92
100
100
90
52
86
85
83
98
100
100
100
100
100
100
100
100
100
92
98
100
96
75
91
81
89
78
82
59
36
53
66
67
48
36
40
23
47
83
88
86
99
79
73
73
55
87
86
0
0
4
20
0
0
1
0
0
3.9
24.6
52
72
49
64
82
90
89
92
95
97
98
99
98
98
98
95
91
99
94
91
93
93
95
88
97
97
99
99
100
94
94
99
98
98
98
100
100
100
94
62
50
100
100
100
98
98
98
99
100
92
90
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
100
97
100
87
88
95
100
99
99
94
99
95
44
34
62
63
54
51
70
34
40
38
45
100
99
100
100
100
100
100
100
99
96
97
69
67
46
56
95
95
97
98
98
97
99
100
98
95
97
100
98
98
99
98
100
100
100
100
100
95
72
56
61
81
84
79
68
77
89
99
100
100
80
62
98
92
97
79
56
64
85
77
98
79
22
0
3
2
2
28
43
49
39
40
67
79
78
75
80
72
66
48
2
0
2
0
0
0
0
0
0
60
62
62
60
62
62
62
63
61
63
66
72
68
68
72
59
46
30
19.800001
18.900002
2
7
8
7
11.700001
24.6
20
17.1
35
42
49
43
71
83
72
53
29
22.5
23.1
27.000002
28.500002
31
45
53
39
77
87
91
91
94
96
97
95
92
87
63
43
59
61
66
64
59
19
13.500001
8.700001
3.6000001
2.7
10
18.300001
11
1.5
1
12
30
36
91
100
100
100
94
97
100
93
100
33
22
15
20
23
8
6
16
7
10
17
26
42
55
65
66
72
83
86
89
93
92
91
88
90
56
44
47
60
81
93
97
97
98
99
82
100
99
99
100
100
100
100
100
100
100
98
100
69
96
100
100
99
96
92
76
47
27
32
9
4
8
9
2
2
1
0
10
16
46
73
75
65
48
74
56
20
7.2000003
4
6
3
1
0
27.000002
46
30.000002
29.7
59
59
68
59
95
99
98
100
100
66
2.1000001
3
1.5
2.1000001
0
0
0
1
50
86
98
76
57
90
92
91
97
100
100
100
100
87
50
52
63
63
83
79
91
99
88
46
42
34
34
17
15
28.500002
89
94
100
100
90
100
100
96
71
91
52
37
76
52
64
73
60
39
41
95
83
50
41
20.1
21.6
29.1
30.000002
30.000002
30.000002
30.000002
30.000002
44
98
100
100
90
88
81
33
91
98
100
100
100
100
100
100
100
100
100
99
100
100
99
87
92
99
99
95
96
100
100
98
98
94
94
78
86
12
14
39
27
16
55
88
100
100
100
100
100
100
100
100
100
100
100
82
30.000002
29.1
28.500002
31
73
71
81
79
79
82
65
69
78
95
89
100
98
100
100
100
100
70
29
9
0
0
11
42
53
54
20
2
8
10
17
23
15
4
16.5
27.000002
26.400002
30.000002
30.000002
63
30.000002
30.000002
30.000002
50
83
91
97
98
100
96
81
82
91
95
95
96
95
92
3
3.9
9
14.700001
13.8
5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
10
30
49
65
9
0.6
15.000001
26.1
27.6
20.7
9.6
0.3
0.3
0
0
8.400001
29.1
61
98
100
100
100
91
92
93
87
96
96
97
100
98
95
94
95
96
98
98
100
98
98
100
86
98
83
84
92
92
93
100
98
100
98
99
100
100
100
94
98
100
99
99
96
97
86
95
96
77
100
92
57
100
100
100
100
100
100
98
100
100
100
100
100
100
100
90
83
17
34
97
98
97
95
94
97
92
53
42
31
36
53
60
92
100
100
99
100
98
56
8
0
0
0
0
0
0
0
0
0
1
10
94
96
98
98
100
100
100
99
98
64
85
100
69
36
58
95
99
100
100
100
100
100
100
100
100
100
100
100
97
96
89
95
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
67
72
11
19
19
70
97
100
100
96
93
88
68
37
29.7
40
40
30
17.1
18.900002
19.5
20.7
10.8
0
0
5
18
17
3
39
92
100
89
88
64
78
94
95
40
2
0
0
9
10
14
28
24
11
0
0
4
1.2
37
84
83
73
65
64
95
100
100
98
96
66
98
91
91
95
94
91
87
79
60
55
48
44
43
43
28.800001
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
34
65
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
98
98
97
85
60
97
99
97
94
98
92
92
30
46
13
7
5
4
1
4
4
3
4
6
17.7
18.300001
24.900002
36
71
88
95
94
76
64
32
15
56
80
74
74
64
46
30
13
28.2
0.3
58
68
99
100
100
94
99
100
100
100
100
100
100
98
97
94
83
98
99
94
98
94
85
99
91
87
99
96
98
100
99
98
100
100
100
100
100
99
95
58
97
99
100
100
100
100
100
100
100
97
96
92
96
97
100
100
100
100
100
99
83
3
0
2
13
32
36
51
52
59
59
59
59
59
59
85
91
84
60
64
68
69
72
70
41
36
15
8
7
61
57
59
58
65
77
84
100
98
99
99
99
100
72
75
85
88
63
18
26.1
15.3
2
29.400002
29.1
27.300001
83
6.6000004
17
61
66
72
70
75
85
56
94
100
77
24
27.300001
28.500002
24.300001
23.400002
23.400002
27.000002
23.400002
31
36
42
45
29
16
10
9
5
0.3
10
6.6000004
10.8
29.1
26.1
28.500002
25.500002
24.6
27.000002
28.800001
27.300001
24
36
73
84
96
95
100
100
100
100
98
98
97
56
12
28.2
29.400002
30.000002
49
16
0
0
28.2
29.7
68
86
91
96
62
4
92
52
75
67
47
93
98
84
60
49
36
59
84
95
95
89
78
57
29.7
36
62
62
80
90
87
73
23
21
26
27.300001
29.400002
30.000002
29.400002
30.000002
30.000002
28.800001
79
99
100
91
59
79
95
100
100
100
74
68
74
100
100
100
100
100
100
100
100
100
100
98
99
100
100
100
100
100
73
61
94
98
100
95
95
100
98
91
92
97
100
95
91
77
86
67
65
57
52
33
15
6
6
3
3
20.400002
7
3
10
10
20
13
15
16
9
20.400002
23.7
6.9
17.7
26.7
21
30.000002
30.000002
69
30.000002
55
66
87
100
100
100
100
99
100
100
99
99
99
100
99
72
89
95
100
100
100
100
100
100
100
100
100
100
100
97
98
100
100
100
99
99
100
99
100
100
100
100
100
99
100
98
97
95
97
98
100
100
100
100
99
97
91
100
100
100
100
97
96
98
96
96
100
96
97
81
85
98
77
70
78
86
64
94
91
89
89
99
98
91
98
100
100
99
94
99
100
98
100
88
62
94
92
98
94
91
95
95
91
48
75
63
48
49
34
63
92
86
74
58
51
70
85
89
82
91
89
83
100
97
94
93
94
94
96
97
92
93
92
94
91
95
95
99
100
100
100
100
99
95
95
95
91
52
30
51
76
94
97
89
19
42
80
90
98
100
100
100
100
99
98
100
100
100
98
100
100
93
91
98
85
61
32
24
18
25
83
96
97
99
100
100
100
98
100
100
100
98
90
57
27
19
36
73
94
97
92
63
50
91
73
14
1
8
39
14
5
0
4.2000003
29.400002
30.000002
30.000002
87
95
96
97
98
100
98
95
94
96
97
100
97
100
100
98
91
84
87
94
84
94
96
86
39
67
66
71
99
1
5
2
49
41
40
3
0
0
0
0
0
0
0
0
0
0
21
30.000002
97
71
99
99
97
98
99
100
100
83
97
99
100
93
96
100
99
90
83
100
100
100
100
100
100
100
100
100
93
80
93
72
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
99
99
98
97
97
61
53
36
0
11.700001
27.300001
29.400002
28.800001
29.7
27.000002
19.2
7.2000003
10
0.3
0
40
91
96
100
100
97
96
76
64
81
92
81
91
73
44
23
10
14.700001
21.900002
23.400002
28.500002
28.2
1.5
2.4
11.700001
61
91
92
94
95
94
84
77
50
95
100
100
100
100
97
99
100
100
98
75
83
80
93
90
91
92
98
94
99
97
89
92
100
100
100
100
98
92
81
71
98
97
100
100
100
100
100
100
99
94
98
98
90
84
93
94
86
88
100
100
75
15
7
2
2
4
0
0
0
1
2
1
0
12
21
0
0
0
0
0
0
0
0
0
0
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
92
97
95
85
90
98
78
92
96
100
100
100
100
100
100
100
100
100
95
97
99
97
95
100
100
99
97
100
100
100
100
100
99
100
99
19
14
2.1000001
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2.4
7.8
80
96
100
95
78
89
76
35
40
65
94
100
100
89
94
95
93
94
84
77
65
60
65
68
74
74
57
62
34
27.300001
21
24.300001
7
21
9.3
20.400002
29.7
30.000002
30.000002
29.400002
28.500002
28.500002
21.900002
29.1
28.2
29.400002
29.400002
29.1
29.400002
29.1
28.2
29.400002
36
71
67
71
76
85
90
91
94
91
96
98
98
96
94
97
92
87
95
90
90
91
97
94
93
55
29.400002
36
29.1
23.1
25.800001
49
44
30.000002
30.000002
23.7
26.400002
26.400002
24.300001
58
67
93
96
78
85
92
68
30.000002
30.000002
62
91
30.000002
91
100
100
100
100
100
99
100
100
98
100
100
94
99
98
99
94
97
100
97
91
87
99
99
100
100
99
98
98
99
99
100
99
100
100
100
99
90
98
100
98
98
84
91
98
98
99
95
100
100
100
99
94
99
91
98
92
97
82
68
82
92
89
91
94
100
97
97
96
90
100
100
100
100
100
100
97
90
94
78
60
29
19
5
1
0
0
0
1
1
4
15
25
33
22
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
6.9
20.7
18.6
20.7
13.8
57
30.000002
30.000002
40
62
65
89
78
52
29.400002
29.7
30.000002
29.7
27
2.7
0
0
0
0
0
17.7
28.500002
29.1
24
12
29.1
33
34
30.000002
30.000002
80
98
97
98
93
97
100
96
94
84
31
6
0
1
2
26
44
62
93
71
53
46
48
27
3
9
30
39
51
47
91
95
97
100
98
99
100
98
95
82
52
97
99
98
94
96
95
98
99
94
46
10
4
1
0.6
23.1
27.6
80
95
61
62
72
86
89
67
34
65
80
87
96
88
77
70
67
80
16
15
54
61
91
91
90
87
88
53
30.000002
42
32
69
94
90
89
79
88
94
88
62
67
78
87
39
55
93
95
32
58
75
92
100
100
100
100
100
100
99
100
59
24
10
29.7
13.200001
16.5
25.2
23.7
27.900002
30.000002
30.000002
66
97
100
100
100
98
99
94
99
97
100
94
95
97
89
98
92
96
95
99
100
98
100
98
100
99
95
100
100
99
94
100
98
97
99
100
100
98
100
98
92
96
97
100
100
97
81
3
0
16
10
13
40
41
42
12
40
35
40
83
100
59
0
0
0
0
0
0
0
0
0
0
0
1.2
2.7
2.1000001
0
0
0
65
72
77
86
94
42
0.90000004
0
16.5
10.200001
2
30.000002
72
91
100
100
100
100
100
100
100
100
100
100
100
100
100
98
97
100
99
82
76
91
91
85
63
74
56
37
24
6
1.2
3
24.6
30.000002
30.000002
47
82
77
77
85
79
67
38
36
63
87
94
88
100
92
36
71
68
65
5
23
51
67
84
94
72
45
13
1
1
43
78
94
64
55
33
28.2
30.000002
30.000002
30.000002
30.000002
30.000002
71
87
100
100
100
100
100
100
99
69
99
100
100
100
100
99
98
98
96
97
98
96
98
98
98
99
100
40
6
2
0
34
0
0
4
50
0
0
0
0
0
0
0
0
0
0
0
0
8
66
91
86
28
4
11.700001
24
14
21
54
43
48
55
46
89
88
65
77
55
76
98
100
99
75
97
97
98
98
97
99
98
92
83
88
95
65
95
97
98
94
77
49
44
51
51
36
56
37
45
68
96
65
51
41
42
4
0
3
57
7
0
0
0
0
0
0
0
0
0
0
0
1
30.000002
30.000002
30.000002
46
96
100
100
100
100
100
100
99
100
100
98
97
98
100
74
86
64
94
85
77
89
72
82
75
77
77
69
89
82
90
98
99
98
94
98
100
100
94
9
17
46
59
47
40
21
21
30
58
81
82
35
12
0
0
0
0
21
0
33
0
1
0
0
0
6
60
98
100
100
91
50
22
14
1
3
1
7
26
9
4
2
1
4
4
7
2
3
0
0
1
0
0
1
2
7
16.800001
29.400002
27.300001
36
34
38
31
22
13
6
59
17
28
53
29
8
8
2
4
1
1
2
0
0
0
0
0.90000004
9.6
17.1
10.5
8.1
7.8
9.3
10.200001
13.500001
18.900002
29.400002
29.1
63
80
38
0
0
8
28
49
62
11
0
0
0
0
0
0
0
0
0
0
5.7000003
15.000001
19.800001
29.1
28.500002
29.400002
30.000002
29.400002
29.7
29.7
30.000002
56
87
81
90
83
94
94
98
95
98
100
100
100
100
100
100
87
1
2
1.2
2.1000001
1.8000001
15.900001
28.500002
64
92
98
97
89
88
87
88
87
92
95
98
100
99
99
95
98
100
100
99
99
100
98
100
100
99
99
100
100
100
98
100
100
100
100
100
99
100
100
100
100
99
98
96
98
94
94
93
100
99
99
100
99
100
100
100
99
97
100
100
100
100
98
98
100
100
99
97
98
93
92
86
91
94
95
97
100
99
100
98
79
81
100
100
50
49
42
32
51
20
12
6
1
5
2
6
11
19
16
13
11
13
3
4
2
0
0
0
0
0
0
0
0
0
0
24.300001
29.400002
74
89
98
100
98
83
92
89
93
89
85
95
91
97
98
44
56
100
100
100
100
70
41
90
88
24
0.3
0
0
0
0
0
0
0
0
0
35
0.3
2.4
4
23
45
93
100
100
100
100
100
100
100
100
98
99
99
100
99
98
94
84
78
13
41
49
100
73
78
60
51
45
40
47
28
26
39
32
4
4
2
0
0
0
1
3
24
60
87
86
78
94
65
91
100
96
81
100
100
82
100
100
100
100
100
100
100
96
99
99
98
99
100
100
96
98
98
100
98
96
96
97
89
36
13
3
0
0
0
0
0
0
0
0
0
0
0
0
0
3
4
1
0
0
1
79
95
100
100
98
95
97
75
97
93
83
86
87
93
95
95
92
93
94
30
31
43
52
41
6
13.500001
74
90
84
70
73
95
73
39
24.6
26.1
27.300001
33
90
50
10
10.5
30.000002
30.000002
29.1
57
32
95
96
100
100
100
98
90
100
100
100
100
100
100
98
100
100
100
100
100
100
100
100
80
32
19
12
13
16
17
37
63
73
73
48
2
0
0
0
0.3
23
95
98
98
98
99
99
100
97
98
98
97
100
98
92
99
99
99
89
98
100
95
80
33
70
71
30
2.4
14.400001
21
0
2.4
15
41
80
98
96
83
70
90
100
100
100
100
100
100
100
100
100
100
74
86
86
32
29
8
13
48
50
47
29
42
92
99
99
100
98
100
99
98
84
91
100
99
100
100
99
56
52
72
63
29.7
30.000002
30.000002
29.7
30.000002
29.7
26.400002
26.1
24.300001
11.1
30
73
96
95
90
97
100
95
1
6
3.6000001
0
0
0
0
0
0
0.3
0
0
0.3
0
0
0
7.5000005
22.2
12.3
3
7
53
74
72
80
22.2
29
33
29.1
45
76
74
77
99
100
98
97
97
100
100
100
99
100
100
100
97
98
90
70
87
74
75
38
25
25
31
23
42
19
0
0
0
1
0
0
0
0
0
30
86
98
65
78
54
30.000002
30.000002
97
98
99
100
100
98
91
89
78
63
56
43
51
42
66
54
31
52
89
95
97
100
100
100
98
96
96
87
89
97
100
100
100
100
100
100
100
100
100
98
92
73
76
100
97
100
100
100
98
99
82
90
93
99
100
98
99
98
28
4
0
0
0
0
12
94
66
0
0
1.2
12.6
23.400002
22.2
26.7
27.300001
26.400002
24.6
14.1
4.5
3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
2.1000001
1.5
17.400002
16.5
21
28.2
27.900002
82
98
100
100
100
98
100
100
98
97
100
100
100
100
100
100
98
97
96
98
97
93
85
89
90
83
94
96
92
95
91
88
82
88
89
100
95
98
87
80
86
87
63
41
2.1000001
3.3000002
5.1000004
21.900002
29.400002
30.000002
30.000002
29.400002
29.7
30.000002
29.7
29.400002
30
27.900002
77
95
92
95
84
75
79
81
83
68
49
41
27
48
39
63
33
46
99
100
100
98
95
66
95
95
100
100
98
96
56
41
40
33
29
26
21
0
0
0.3
6
71
86
61
55
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
23.1
9.6
8.700001
29.1
30.000002
30.000002
30.000002
76
86
50
67
30.000002
29.400002
78
84
81
87
92
80
90
85
93
88
89
80
72
88
95
97
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
100
87
67
54
93
100
100
100
100
100
100
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
99
96
97
83
98
96
95
89
91
78
46
0
0
0
0
0
0.6
0.6
0.90000004
0
0
0
0
1.5
0.3
0
0
1
2
4
20
35
9
72
98
89
99
99
95
93
96
98
95
79
86
85
79
83
42
26
12
8
8
24
1
16.5
25.500002
29.7
30.000002
66
92
100
100
77
98
100
100
100
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
91
97
83
63
64
56
63
81
95
95
91
84
78
70
55
37
45
38
37
28
87
85
87
82
92
99
97
99
98
99
96
98
95
100
100
100
100
100
100
97
92
85
88
34
9
2
2
0
0
0
2.4
6.3
9.6
0
0
0
0
0
35
62
48
13
7
1
22
100
98
91
60
36
29
29
46
36
15
4.8
8.700001
0.90000004
0
0
0
0
0
0
0
12.6
26.400002
24
29.400002
29.1
18
1.2
25.500002
30.000002
30.000002
30.000002
29.7
29.7
56
91
99
99
100
94
95
99
98
90
84
93
88
92
78
78
89
88
98
100
98
98
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
88
69
70
26
23
32
33
16
53
21
15
16
25
48
84
99
100
100
100
100
100
100
99
100
95
100
99
79
79
94
94
29
5
0
0
0
1
3
1
3
13
25
39
65
92
95
97
100
99
100
100
98
85
92
89
16
12
61
97
0
17
17
21.6
24.900002
26.7
72
81
82
80
100
99
100
100
100
100
98
88
76
85
91
100
96
93
88
48
57
91
98
100
100
100
100
100
100
100
98
98
100
100
100
98
85
93
67
29.400002
72
64
10
0
0
0
3
4
2
3
1
46
82
99
100
100
100
100
100
100
100
96
100
100
100
100
99
98
62
3
0
0
0
11
53
40
38
52
74
77
74
100
95
94
83
63
79
95
20
4
22
9
0
0
0
0
44
40
33
18
34
33
39
52
70
74
80
86
68
76
79
58
22
6
9
33
32
19
7
4
14
0
5
36
95
98
92
100
100
100
98
91
57
55
67
72
51
10.8
2.4
2
0
2
5
17
29
33
0
0
0
42
95
88
85
100
96
98
75
52
35
3
0
0
0.90000004
22.2
68
100
97
98
36
71
99
99
100
99
100
96
82
96
88
62
83
87
26
54
54
14
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.2
18
21.6
16.2
26.7
27.6
27
4
1.5
13.200001
56
85
92
100
100
100
91
34
37
43
58
75
48
55
83
86
93
97
79
24
15
64
95
92
93
100
87
75
65
100
96
95
100
100
100
100
100
42
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.90000004
2.4
4.5
12.900001
7.5000005
2.1000001
0
0.3
7.8
5.7000003
2.7
0.6
2.7
3.6000001
22
34
24
63
94
95
100
100
100
98
76
70
72
50
14
0
0
0
0
0
0
0
0
0
0
0
0.3
1.2
3.6000001
12.6
4.2000003
0
0
0
4
6
6.3
40
29
48
49
58
68
76
87
93
98
100
99
100
100
100
100
100
100
100
100
100
97
100
96
99
100
96
95
94
94
95
93
98
98
100
99
100
100
100
100
99
99
99
100
99
99
96
89
97
62
61
30
5.7000003
3.9
0.6
0
0
0
0
0
0
0
0
0
35
74
100
100
97
94
64
3
0
0
0
0
0.90000004
19.2
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
28.800001
30.000002
30.000002
79
96
97
100
75
91
99
99
87
89
93
92
75
64
96
98
96
95
100
100
96
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
96
100
100
93
99
100
95
96
9
2
0
0
0
0
0
0
0
0
16
34
30
29
28
10
25
8
23.400002
30.000002
29.7
29.400002
30.000002
47
98
95
97
98
85
94
88
83
91
100
100
100
100
100
87
21
7
9
9
8
5
23
60
62
48
24
9
21
13
15
0
3
17
45
75
97
98
100
98
99
99
99
95
90
97
98
91
62
76
56
49
13
1
19
39
69
88
76
90
86
88
88
25
2
8
26
16
7
1
46
25
38
91
83
72
34
16.5
27.900002
24.900002
15.6
26.1
29.7
29.1
23.1
12
21.900002
27.6
28.500002
29.1
29.400002
30.000002
30.000002
30.000002
29.7
29.7
28.500002
29.400002
46
21.900002
52
44
4
0
0
1
5
8
0
7
32
80
63
42
51
42
27
39
20
74
93
99
100
93
77
64
40
35
24
30
8
0
0
1
20
46
93
98
87
100
98
99
92
79
65
40
46
48
72
93
95
98
73
87
92
87
82
41
1
1
49
74
77
47
55
76
75
64
63
86
57
81
90
95
94
85
27.6
29.1
29.7
29.400002
38
45
59
73
71
35
25
83
98
80
100
91
100
93
95
90
79
56
27
38
13
4.2000003
1.5
0.6
0.6
7
23
5
13
8
11
29
65
57
73
71
70
87
97
100
94
85
82
82
78
60
37
4
3.9
7.8
10.5
13.500001
3.3000002
0
0
0
1
86
97
94
99
86
82
58
90
80
20
2
23
23
2
21
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
10.200001
30.000002
30.000002
13.500001
4.5
18.900002
26.400002
26.400002
27.6
13.500001
10.8
12.6
28.500002
65
76
37
83
100
94
95
100
100
100
100
100
100
100
100
100
100
100
100
100
81
64
55
97
100
100
100
100
67
12
18
35
51
61
75
55
18
10
5
14
56
79
86
88
64
100
100
100
100
100
100
99
100
96
78
75
68
66
68
55
48
40
33
29.400002
30.000002
30.000002
29.7
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
72
85
96
97
97
98
94
97
94
94
84
87
90
83
25.2
14.1
11.1
0
0
3.3000002
11.400001
20.7
30.000002
30.000002
29.400002
29.400002
27.900002
30.000002
29.7
29.7
5.1000004
8.700001
20.7
20.1
18
13.200001
6
12
20.400002
28.500002
28.500002
29.7
29.400002
29.7
29.400002
30.000002
30.000002
30.000002
30.000002
27.300001
21.6
16.2
10.8
0.3
0
0
0
0
0
0
0
0
0
0.6
1.2
6.3
10.8
9.900001
7.5000005
0
0.6
0
0.6
14.1
28.800001
28.500002
28.800001
27.300001
21.900002
23.1
27.900002
28.500002
27.900002
24.900002
26.1
26.7
27.6
27.900002
28.2
29.1
29.1
28.500002
27.300001
17.1
2.1000001
0
2.4
5.4
6.6000004
5.4
6
9
12.6
14.700001
12.3
16.5
21
26.1
26.1
27.300001
28.2
24.300001
19.2
7.5000005
0.3
0.3
0
0
0
0
0
0
2
0
0
0
0
0
0
0
0
0
2
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.5
21.6
22.5
18.6
25.800001
24.900002
25.500002
28.800001
29.400002
24
11.1
21.900002
19.5
17.400002
27.6
39
54
24.300001
22
25
14
6.3
9.3
14
74
93
90
76
100
100
96
100
94
100
100
97
100
97
82
61
73
14
3.9
21.900002
26.1
26.7
26.1
28.2
27.000002
28.800001
28.500002
21.900002
10.5
14
22
2
2.4
4.2000003
2
20.7
6
14
22
60
37
44
36
36
35
33
30
26
20
10
2
0
0
1
5
4
6
9
10
26
19
22
29
29
18
28.2
30.000002
29.400002
27.6
26.7
18.6
7.2000003
4.2000003
3.3000002
1.5
4.2000003
8.1
14.400001
14
42
36
38
32
28.800001
41
63
43
33
96
100
100
97
98
88
97
100
100
73
61
47
36
39
45
65
63
53
34
27
28.800001
29.7
30
69
48
100
75
74
86
100
100
100
100
100
94
57
94
94
89
67
75
91
100
98
97
99
97
87
50
84
83
57
0
0
0
0
1
0
6
21
52
55
30
33
35
41
50
60
59
57
44
59
35
82
4
13
17
4
0
0
0
0
0
0
7
19
56
38
91
100
96
82
72
74
44
45
30.000002
27.900002
25.800001
30.000002
30.000002
73
64
51
73
95
97
95
65
88
99
99
99
98
100
100
100
100
100
94
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
100
100
100
100
89
89
57
77
63
40
8
2
2
5
2
10
30
32
36
39
32
20
33
37
40
28.2
29.1
29
22
37
37
68
20
26.1
27.300001
29.7
23.400002
23.1
16.2
5.1000004
0.3
0
0
0
0
0
0
0
0
0.6
23.1
26.1
7
35
51
29
56
100
97
84
72
78
62
70
46
97
76
44
19
4
10
4
1
12
18
51
43
39
35
56
39
25
22
25
10
5
7
9
4
5
4
8
11
6
5
4
1
41
71
96
88
83
90
1
0
0
22.5
30.000002
30.000002
30.000002
29.400002
27.6
25.2
12.3
8.700001
3.3000002
11.400001
20.400002
23.400002
27.6
16.800001
6.9
0
0
5.7000003
16.5
45
79
95
78
85
56
85
77
76
77
70
85
76
88
90
72
56
63
84
85
80
69
69
68
53
39
12
19.800001
12.3
15.000001
27.300001
30.000002
30.000002
29.7
29.7
29.400002
30.000002
30.000002
30.000002
30.000002
30.000002
82
98
80
57
38
23
28
90
31
23
18
23
7
10
23
17
14.700001
39
71
100
93
55
11
10
47
94
58
17
29
77
58
36
15
4
7
5
1
0
0
2
2
0
0
5
22
2
7
9
46
94
91
77
70
97
93
91
83
95
40
0
35
54
82
99
98
88
63
51
28
66
100
100
100
100
94
85
88
94
98
91
47
10
1
1
0
2
7
12
13
5
0
0
0
0
0
0
0
30
84
96
100
85
93
100
95
90
70
42
24
14.1
15.6
10.8
6.9
3
0
0
0
0
0
1.8000001
9.3
19.5
28.2
30.000002
30.000002
29.1
28.2
25.800001
16.5
0
5.1000004
20.7
24.6
24.6
24.900002
22.5
16.2
20.400002
24.900002
14.400001
9.6
8.1
12.3
20.7
16.5
0.3
0
0
0.6
0
0
0
0
0.6
6.3
5.4
6.3
4.8
0.90000004
0
0
0
0
0
0.6
0
0
0
9
0.6
0
0
1.5
2.4
0
0
5.1000004
9.3
1.5
1.5
6
1.5
5.1000004
8.400001
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
0
0
0
2
0
3
3.3000002
8.700001
10.8
17.400002
23.1
25.800001
27.000002
27.000002
29
21
31
48
26
30
18
15
13
8
10
9
2
7
7
6
3
5
8
6
4
3
13
10
11
9
12
12
20
16
23.1
18.900002
23.7
21.6
21.900002
23.1
18
12.900001
4.2000003
2
1
1
3
0
1
17
18
22
30
32
38
28
33
22
15
12
4
5
4
3
1.8000001
6
9.6
28
18
5
6.6000004
11.400001
15.000001
23.7
29
62
50
38
71
45
43
50
38
10
16.800001
22.5
31
55
78
72
27.000002
31
28.2
28.800001
27.6
35
28.500002
27.900002
27.300001
28.500002
29.400002
34
29.7
29.7
30.000002
30.000002
29.400002
45
86
83
49
18
27
41
75
95
85
97
100
97
100
100
100
100
100
94
72
99
98
34
32
29
24
5
9
12
18
32
83
99
100
84
79
94
93
92
70
41
38
48
36
40
34
45
21
20
7
3.3000002
3.6000001
2.7
1.2
0
0
1.2
3
18.6
28.500002
26
32
69
95
97
91
95
95
55
32
45
27
25
21
16
27.900002
26.1
55
82
86
100
90
98
97
74
67
83
90
44
39
23
26
29.400002
25.800001
19
28
23
9
11
100
98
88
100
100
100
100
97
96
61
40
44
34
32
51
48
28
22.2
28
33
23
13
7
0.90000004
3
0.3
0
1
1
1
5
8
51
17
14
24
19
34
30
36
30
59
44
31
29.1
30.000002
29.400002
29.400002
27.900002
24.900002
25.800001
26.400002
22.2
11.1
2.4
18
37
77
59
65
36
54
56
11
27
88
67
48
49
46
40
32
28
26
10
6
13
9
7
4
9
36
37
46
30
30
14
23
32
38
37
23
21
35
35
45
36
33
19
21
17
10
6
4
18
54
91
94
94
79
33
42
61
93
72
41
43
37
94
73
33
35
36
26.1
22
21
23.1
16.800001
26
30
25
30
33
32
26
15
11
25
46
41
29
17
3
2
3
0
1
0
0
0
0
0
0
0
0
0
2.4
10.5
12.900001
14.1
6.3
14.700001
20.1
13.8
13.500001
18
14
21
15.6
12
15
36
29
23
22
17
25.800001
27.6
26.400002
22.5
22
16
25
30
49
68
48
27
29
11
6
1
2
1
0
0
2.7
7.5000005
6
0
0
0
4
8
6
3
6
13
11
5
4
3
5.7000003
18.6
27.6
24.300001
29.1
29.400002
30.000002
30.000002
30.000002
30.000002
28.500002
27
21.900002
12.6
6.3
6.3
16
14.700001
28
41
21
32
43
48
38
30
32
16
17
11.700001
19
19.800001
24
14.700001
58
31
17
70
68
45
25
17
26
21
42
15
7
4
3
5
10
4.2000003
16.800001
23.1
25.500002
11
30
49
48
12
4.5
9.6
3.3000002
4.2000003
11
26
28
26
36
49
8
8
9
3
4
9
9
18
20.7
1.2
1
2.1000001
6.3
1
1
0
4
5
21
18
22
30
26
45
37
23.7
27.6
28.500002
29.7
30.000002
29.7
27.900002
41
43
69
48
71
100
100
100
100
100
100
100
100
76
31
27
32
29.7
36
30.000002
29.7
30.000002
30.000002
33
68
100
100
100
99
100
100
84
51
69
59
28
25
40
29
43
64
52
24.6
23
24
26.7
26.400002
21.300001
30
23
26
52
52
39
39
44
37
42
39
32
30
29
52
30
29
36
27
28
31
29
18
20
10
1
3
1
0
0
0
4
16
16
12
17
27
29
36
27
52
43
32
23
11
17
10
19
18
22
21
59
46
35
37
26
3.6000001
2
9.900001
30.000002
53
30.000002
30.000002
64
98
30
28.500002
22.800001
7.8
15.6
29.400002
29.400002
30.000002
29.7
29.400002
29.400002
30.000002
30.000002
28.800001
29.400002
81
91
84
96
96
91
58
29
100
100
66
55
56
100
100
100
100
100
100
100
74
19
36
19
24
2
3
17
11
9
5
16
27
18
9
5
2
0
0
0
0
0
0
0
10.200001
3.3000002
0.3
3.3000002
0
0.3
6.9
23.400002
17.7
29.400002
30.000002
30.000002
30.000002
29.7
29.400002
39
99
72
31
60
48
75
45
69
83
24
29.400002
29.7
30.000002
29.400002
30.000002
30.000002
30.000002
30.000002
68
79
82
38
59
40
48
52
100
100
63
10.5
27.000002
15.6
5.1000004
2
11
43
22
48
36
40
44
50
54
77
39
33
39
48
46
39
28
19
11.400001
6
2
14
42
49
55
44
82
100
100
100
100
99
88
71
60
59
21
30.000002
30.000002
29.7
30.000002
30.000002
54
41
54
42
36
29.7
35
37
37
24.900002
24
50
95
71
73
65
68
68
53
34
33
28
64
100
100
100
100
100
100
100
95
89
71
58
39
37
30
36
34
18
5
2
0
0
0
0
0
0
0
0
0
3.6000001
4.2000003
21.900002
28.800001
27.300001
10.8
0
15
22
16
22
26
4
1
0
1.8000001
18.6
28.500002
25.800001
9.3
24.900002
29.400002
29.400002
28.2
30.000002
30.000002
30.000002
29.400002
29.7
21
9
8.700001
15.3
28.2
30.000002
30.000002
30.000002
30.000002
29.400002
29.7
28.2
29.7
28.500002
27.900002
30.000002
30.000002
30.000002
47
38
48
75
87
46
21.300001
26.7
29.1
28.500002
30.000002
27.900002
35
49
31
29
13
60
72
100
100
100
100
73
93
100
96
67
46
80
71
79
59
76
43
21
22
15
28
26
76
80
63
29
57
70
94
87
16
5
0
0
1
30
25
34
34
34
26
26
30
32
32
29
23
9
5
5
6
12
16
35
40
36
31
43
42
31
14
8
24
30
31
38
36
37
41
45
37
31
24
30
17
9
7
5
0
1
3
6
11
17
34
29
21
27
2.7
25
33
15.3
12.3
14.1
10
3
6
6
6
5
0
0
0
0
0
0
0
0
3
17
15
26
38
38
29
70
68
58
20
14
11
8
5
1
1
0
0
0
0
0
0
0
13
19
22
26
31
40
27
46
43
35
30.000002
29.7
29.400002
30.000002
24.900002
20.1
28.2
30.000002
29.7
69
62
92
100
100
98
93
99
100
100
100
100
73
21
38
32
40
45
54
54
84
100
100
100
100
100
100
95
81
100
98
91
100
100
83
61
61
26.400002
24
33
50
43
41
49
76
85
62
51
86
96
99
100
100
86
72
53
76
72
92
99
100
100
100
100
100
100
100
100
100
100
100
100
100
93
100
99
100
94
44
38
35
22
44
43
39
50
30
25
13
1
0
0
0.3
0
1
0
0
0
0
2
6
9
10
21
69
81
95
55
9
4
3
5
3
1
1
0
0.6
0.90000004
0
0
2.7
13
3
0.6
5
5.1000004
21
18
15
11
16
11
16
10
6
6
3
5
4
3
4
8
1
59
59
99
60
59
24
3
12
7
19
14
10
29.1
42
53
58
46
28.800001
27.300001
29.400002
28.800001
30.000002
29.7
28.2
25.500002
46
73
58
56
100
100
100
100
100
100
100
100
68
35
28
29
56
100
100
100
100
100
100
100
100
100
98
100
98
97
99
95
68
26.400002
13.200001
16
29.7
27.6
12.900001
3.3000002
1.2
6.9
14.1
23.400002
28.500002
29.1
23.7
4.5
0
0
5.7000003
15.6
9
24
31
37
60
30.000002
17.400002
27.6
53
54
31
8
1
0
1
2
1
0
0
0
0
1
0
0.6
2.1000001
8.700001
8.700001
1.5
9
6
23
10
15
8
3
11
10
16
17
29
39
43
38
34
32
20
14.1
18.900002
14.1
10.8
6
33
24
17
13.200001
6
6.6000004
15
24
16
22
11.700001
28.800001
29.1
28.2
26.7
19.5
8.700001
1.2
0
0
0
0
0
0
12
19
2
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
9
15
4
0
0
5
8
13
13
7
8.1
14.700001
21.900002
15.000001
11.400001
10.8
4
4
14
14
23
29
24
33
53
65
59
37
34
76
98
84
99
97
83
58
92
92
53
53
74
92
94
79
62
64
33
17
19
24
33
29.400002
75
57
30.000002
29.7
29.7
29.1
29.1
29.7
26.400002
15.900001
6
10
2
13
26
63
48
30
66
52
39
35
16
27
45
42
16
9
1
4
1
3
4
12
33
9
33
24
46
68
41
33
30
36
43
37
48
67
45
30
21
11
8
13
23
29.7
34
47
43
39
39
14
60
79
90
95
99
98
99
99
100
88
95
100
92
78
62
66
100
100
100
100
94
100
98
99
86
76
98
95
61
75
39
20
28
17
26
24
6
5
16.2
26.1
26.1
43
69
74
58
38
38
100
67
47
30
1
2.4
8
23
51
60
19
22
26.400002
32
34
37
34
28.2
30.000002
39
97
94
100
100
93
78
63
41
50
33
61
41
25
6.6000004
35
18.300001
17.7
17
48
61
70
29
36
50
63
65
35
99
99
100
100
100
94
52
44
21
18
23
25
39
27
27
24
23
14.400001
24.6
34
47
67
99
98
62
60
41
21
15
28
30
41
29
58
85
97
82
86
97
14
10
0
1
0
0
0
2.1000001
4.5
2.7
0
12
42
30
30
26
31
68
69
56
63
39
30.000002
29.400002
30.000002
30.000002
9
21.900002
30.000002
30.000002
30.000002
30.000002
83
99
100
97
77
55
68
83
97
96
98
94
100
100
100
100
100
99
100
100
100
97
91
8
11.1
15.3
53
77
100
49
29
26
76
87
76
75
75
46
43
37
75
92
91
100
69
96
85
83
94
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
90
52
52
79
67
92
58
9
15
20
7
25
36
48
46
54
69
98
98
47
46
38
29
32
22
19
23
32
27
9
11
2
5
0
0
0
0
0
43
82
94
83
88
92
65
18
7
1
0
20.7
32
34
29.400002
28.2
14
31
40
38
66
70
52
71
82
100
58
87
100
91
33
32
30.000002
38
30.000002
30.000002
35
30.000002
30.000002
30.000002
98
100
100
93
92
94
100
100
100
100
76
100
100
93
91
52
1
0.3
0
0
0
0
0
0
0.3
7.2000003
16.5
24.6
28.2
22.800001
23.400002
22.800001
28.2
42
87
85
65
33
12
3
5.4
7
69
100
74
13
0
1
0
0
0
0
0
0
3
26
34
50
54
51
50
48
33
26
0
1.2
0
1
3
4
1
0
0
0
0
0
0
1
11
11
19
28
22
21
28
55
61
39
24
21
21
21
15
4
3
1
1
2
1
10
67
76
16
20
27.6
32
58
30
29.1
27.6
28.800001
0
0
0
0
3.3000002
0.3
0
0
29.400002
30.000002
30.000002
47
77
83
31
82
65
42
94
72
53
100
100
97
60
21
15
13.8
25.500002
25.2
23.1
26.400002
27.300001
26.400002
28.2
28.800001
26.7
22.5
21
9
17
84
100
100
97
100
100
100
100
97
95
72
73
45
98
100
100
100
100
100
100
100
100
100
100
97
98
96
91
91
93
70
80
96
79
89
92
95
96
90
94
85
92
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
99
100
100
96
87
83
100
100
99
86
69
38
40
66
86
85
69
75
97
100
100
65
19
0
0
0
0
10.5
27.900002
59
59
100
99
99
100
100
59
5
2.1000001
3.3000002
2.4
7.8
10.200001
12.6
19.2
21.300001
15.900001
24.6
19
19.2
16.800001
24.6
29.400002
29.400002
28.500002
27.300001
29.7
50
51
100
99
100
100
94
100
100
100
91
47
18
45
70
83
96
46
21
27
40
45
77
96
92
36
0
41
71
97
100
100
100
97
99
97
65
47
15
4
0
0
14.700001
7.8
0
2.4
3.3000002
0
0.3
26
44
7
6
17
37
46
66
76
73
54
77
85
94
80
51
55
38
42
55
19.800001
16
79
12.900001
7
9
21.300001
3.9
5
7
27
29
2
5.1000004
0
0.6
13
74
100
100
100
99
79
82
75
78
93
62
69
87
98
96
72
28
24
15
0
10
0
0
0
0
0
0
0
0
0
0
0
0
0
6
32
58
12
0
15
37
54
62
80
80
53
12
6
13
7
5
3
0
0
0
0
0
0
4.8
25.2
25.800001
23.1
9.6
11
4
8
59
78
88
56
44
43
75
88
88
85
60
58
54
58
50
50
50
29
9
0
0
0
0
5
6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
59
40
2
0
0
0
0
0
0
0
6
15.6
23.7
27.6
28.2
18.300001
7.5000005
4.2000003
1.8000001
0
0
59
59
59
64
86
59
42
0
0
0
0
0
0
0
0
0
4
15
27
20
3
15
23
23
39
17
42
13
20
32
40
38
57
54
47
30
19
18
11
15
19
21
16
19
22
17
6
0
4.2000003
10
25
16
18
15
17
27
14
21
51
42
22
16
20
13
14
13
14
19
17
22
30
27
58
65
64
69
64
73
98
94
92
74
24
22.5
29.1
28.800001
27.900002
28.800001
23.1
26.7
27.900002
28.500002
27.000002
20.1
11.1
12.6
14.1
10.5
61
63
100
0
1
21.6
27.900002
27.6
29.400002
15.3
15.900001
30.000002
30.000002
78
29.1
77
26.1
28.500002
29.1
30.000002
30.000002
76
29.1
28.2
29.1
29.400002
28.800001
29.1
30.000002
29.400002
29.7
29.400002
27.900002
21.300001
7.2000003
3.6000001
1
3
5
2.1000001
1.2
3
4.2000003
14.1
22.800001
25.500002
29.1
18.900002
23.1
26
21
18.900002
32
22
16
24
21
28
27
27
13
10
20
21
11
6
14.400001
24
22
30.000002
23.400002
74
100
100
100
91
78
65
85
96
97
97
100
100
98
98
93
89
98
100
100
98
100
100
99
100
100
100
100
100
100
91
38
33
18
70
71
18
43
45
43
24
44
26
41
30
22
31
66
63
33
29
29
74
100
61
30
49
68
62
65
45
63
40
27
32
18
23
24
27
27
20
12
32
65
66
74
88
88
98
100
100
87
73
35
36
77
81
50
20
22
61
94
87
68
26
11
16
42
29
27.6
29.400002
29.400002
28.800001
37
67
98
99
86
92
88
92
92
90
93
85
89
98
75
67
87
96
67
83
95
65
85
87
92
97
69
97
97
91
89
100
96
98
99
97
94
99
79
68
59
63
31
97
83
88
97
100
100
100
96
94
94
95
58
65
47
46
44
21
3
1
8
16
10
10
1
13.8
24.6
18
40
69
68
85
86
60
59
63
51
100
100
98
83
65
67
24.6
19.5
29
68
98
72
88
99
75
97
57
54
30
25
48
65
94
98
100
100
91
43
31
59
93
90
99
93
92
92
80
84
98
100
100
100
100
100
87
98
77
60
63
63
74
85
86
0
0
0
2
26
46
70
41
5
1
1
0
0
44
91
72
91
76
86
55
53
64
33
28.500002
28.500002
29.400002
36
100
23
54
33
22
19.800001
11.400001
16.2
13.8
13.200001
39
99
100
76
46
28
70
75
80
99
91
98
96
88
91
4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3
9.6
3.9
1.2
0
3
22
55
82
92
99
95
95
78
33
22
7
17
62
90
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
90
77
45
31
19
43
59
37
64
58
59
39
59
35
21
15
65
50
36
2
5
53
5.7000003
1
28.500002
30.000002
32
30.000002
64
60
100
68
37
22.2
50
75
67
83
66
69
90
82
42
92
98
97
100
100
100
100
100
100
100
100
99
100
100
100
100
100
100
100
100
100
96
100
100
99
100
98
89
46
15
21
2
0
0
23.7
25.2
22.2
28.2
28.500002
24.300001
30.000002
15.900001
15
31
54
0
0
25
20
20
27
36
26
28
10
4
1
0
0
0
53
30.000002
80
85
88
100
99
98
96
99
100
100
100
100
97
92
98
85
92
91
71
89
100
98
100
100
100
100
100
100
100
98
100
100
100
100
97
100
98
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
95
70
77
67
50
56
43
44
30.000002
47
55
96
100
100
100
100
100
97
100
87
100
100
100
100
100
97
91
81
66
47
48
27
33
23
44
37
48
71
70
27.000002
34
92
67
42
65
71
88
100
89
85
90
100
99
100
91
100
76
43
52
69
55
48
55
38
54
64
86
43
24
23.7
25.800001
22.2
22
34
29
32
21
20.1
51
92
100
100
99
100
100
100
100
100
100
98
100
100
95
95
98
85
94
82
77
93
98
98
100
100
99
99
98
94
53
26.1
29.7
26.7
15.3
49
78
12
24
5.4
18.300001
27.6
28.500002
28.500002
29.7
27.300001
29.400002
29.7
67
85
58
81
98
86
100
98
98
98
98
100
99
100
100
100
100
100
100
100
100
97
100
92
67
37
47
70
95
95
93
74
59
28
35
35
24
81
49
99
100
99
84
38
49
61
83
91
96
99
99
100
98
99
98
97
98
93
38
55
98
100
88
80
85
68
56
69
95
98
65
51
54
68
69
41
88
82
98
97
98
95
95
86
98
94
95
98
99
95
83
77
60
44
39
27.6
39
59
47
30
24
7
1
7.8
22.800001
24
26.7
28.500002
27.000002
28.500002
29.400002
29.400002
28.500002
19.2
5.1000004
0.3
0
0
0
0
0
0
0
0
0
0
0
0
0
4
3
0
0
0
0
0
2
1
18
57
73
75
46
18
10
14
6
10.200001
7.5000005
11
42
89
98
99
100
91
94
100
100
100
100
99
100
90
61
48
47
8
3
51
100
98
100
100
100
98
97
94
98
99
98
100
100
95
93
100
100
98
100
100
100
100
89
85
95
69
35
38
41
37
94
95
97
100
100
100
100
100
100
100
30
2
87
98
98
100
98
97
72
56
46
32
15
9
4
27
27
2
2
0
0
0
0
0
0
0
0.6
2.1000001
2.4
1.2
0
3
5.1000004
6
2.1000001
1.2
0
0
0
0
0
0
0
9.900001
9
0
18.900002
29.1
30.000002
30.000002
30.000002
61
85
100
98
98
84
36
26.1
22.800001
9.900001
0
0
0
10.8
29.7
30.000002
29.1
73
29.400002
30.000002
29.1
29.1
28.2
29.1
27.6
27.6
24.300001
23.400002
29.7
27.000002
27.6
25.500002
28.500002
25.2
27.000002
22.5
27.300001
23.1
1.5
22.2
30.000002
29.7
29.7
29.7
30.000002
30.000002
30.000002
29.7
28.500002
27.6
27.300001
26.400002
29.1
19.800001
12.6
14.700001
3
0
9
14.1
0
4.5
1.2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
4
15
14
10
13.500001
10.5
6
23.7
27.000002
15.6
20.1
23.1
24.900002
19.800001
10.5
1.5
0
0
0
0
0
0
0
0
0
0
5
13
27
27
12
7.8
12
20
24
13.500001
15
7
9
37
29
24.6
26.400002
20.7
27.000002
29.400002
30.000002
48
87
50
61
74
70
98
100
97
96
56
42
21
4
14.700001
27.6
29.1
2.7
10
18
28
52
43
35
39
68
53
38
21
28
47
17.400002
26
2.1000001
20.7
29.400002
20.400002
0.90000004
0
4.5
20.1
25.500002
23.1
10.5
14.700001
28.2
30.000002
30.000002
29.400002
29.400002
29.1
6.6000004
10
80
98
96
91
95
85
88
26
10
7
18
2
5
4
15
70
100
99
100
99
97
98
94
73
78
97
95
100
100
91
51
0
0
0
0
0
0
0
0
0
30.000002
29.400002
30.000002
30.000002
30.000002
38
71
96
95
100
90
92
100
100
100
100
100
100
100
100
79
64
83
55
67
99
96
100
100
96
94
96
91
54
27
31
29
33
34
22
64
53
47
33
33
81
100
99
98
97
91
93
83
40
43
57
63
63
56
60
71
82
97
59
26
32
86
97
98
97
100
100
100
100
100
100
98
94
97
98
100
100
100
100
100
100
100
97
76
33
29.7
30.000002
86
100
100
100
99
100
94
100
97
84
95
96
76
97
67
32
29.1
29.400002
29.7
28.800001
28.800001
29.400002
44
72
93
72
49
50
64
59
62
92
99
100
98
98
76
58
29
61
98
58
31
48
7
20
8
0.90000004
11
28
70
81
95
88
92
95
82
61
83
94
89
91
98
100
100
93
100
100
91
90
87
91
78
82
76
65
39
41
40
32
30.000002
30.000002
30.000002
30.000002
89
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
96
93
94
92
96
100
100
100
99
98
97
100
97
83
33
23
78
98
99
99
98
99
96
98
98
100
97
99
100
100
100
100
100
99
80
28.800001
29.400002
30.000002
30.000002
30.000002
30.000002
91
100
98
98
99
100
100
100
100
100
100
100
99
96
86
100
98
92
98
100
99
99
98
100
100
100
100
100
100
100
100
78
83
95
100
100
100
100
100
100
100
100
100
98
97
94
99
100
100
98
99
100
79
60
47
60
55
68
64
71
77
73
71
69
73
72
90
92
97
92
85
86
85
72
94
84
61
73
98
78
95
100
100
100
80
44
93
74
66
33
83
97
95
93
74
74
74
65
45
25
43
54
94
78
33
18
7
14
25
17
11
6
1.8000001
2
8
9.6
28.500002
30.000002
27.6
27.300001
30.000002
30.000002
30.000002
27.6
62
54
72
76
93
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
95
78
95
100
78
95
100
100
99
100
98
90
92
91
97
98
100
98
98
98
98
100
100
100
100
99
98
100
98
92
49
15
3
1
4
1.5
2
31
70
91
97
94
94
95
89
100
89
88
96
82
87
100
97
97
94
96
76
73
95
100
100
100
98
98
93
44
54
50
71
87
87
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
98
100
99
99
100
100
97
96
94
88
85
57
23
38
70
91
98
97
99
99
99
93
97
95
99
99
93
96
100
100
100
100
100
99
91
83
84
85
88
98
98
99
99
97
98
99
98
96
100
100
100
100
100
100
100
100
100
100
100
99
92
96
98
100
100
97
98
99
100
97
99
99
100
100
100
100
100
100
100
100
100
70
14
10.200001
30.000002
29.7
30
45
20
85
96
98
99
86
87
97
95
97
99
96
90
89
90
97
99
87
86
67
74
87
82
85
88
92
79
96
100
100
100
100
97
100
100
99
97
100
98
96
100
100
100
95
83
100
95
98
97
94
90
77
67
56
73
72
32
28.800001
29
44
57
51
42
64
54
54
58
71
95
100
100
92
83
45
77
54
30.000002
80
92
95
99
100
100
100
100
100
100
100
100
100
100
88
91
100
100
100
100
100
100
79
96
100
100
100
100
100
94
100
97
99
97
98
96
98
84
56
42
67
99
94
72
72
90
99
94
97
100
99
96
90
86
87
80
89
92
89
100
100
86
65
88
78
9
12
1
31
86
93
97
100
99
98
97
88
85
95
96
95
100
100
100
94
92
36
6
10
29
50
74
86
83
89
82
93
99
94
95
94
97
30.000002
84
91
80
94
94
100
94
82
98
28.500002
88
94
30.000002
30.000002
30.000002
30.000002
38
24.300001
47
76
37
30.000002
30.000002
30.000002
30.000002
36
38
46
22
9.900001
1.8000001
0
0
0
0
0
0
0
1
7
18
28
32
36
95
70
61
60
61
43
12.6
9
0.3
0
0
0
0
0
0
0
0
0
0
30.000002
30.000002
29.7
42
58
29.400002
29.7
35
87
77
62
86
87
72
100
100
100
100
100
98
98
95
100
100
100
100
100
96
97
100
90
94
100
99
100
100
100
100
99
100
100
100
100
97
93
97
100
100
100
100
100
98
100
85
99
88
96
64
77
82
89
88
87
92
94
91
83
44
41
86
84
84
100
96
100
99
98
96
91
71
74
68
99
88
94
84
97
97
97
98
91
83
79
95
89
100
98
99
84
49
88
33
45
0
99
91
100
100
100
100
98
99
100
100
97
100
51
99
78
67
68
85
42
36
42
47
30.000002
30.000002
30.000002
40
54
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
100
100
100
100
100
100
100
100
100
100
97
91
91
81
78
85
54
81
74
96
94
100
100
64
75
61
71
98
23
26
29
50
76
53
17
10
2
0
2
2
0
0
0
1
3
4
0
2
0
1
0
0
0
7
27.300001
97
100
89
72
38
32
88
97
100
100
100
100
100
100
100
100
98
96
93
100
98
100
98
85
71
75
84
98
98
95
98
99
85
98
94
77
68
53
8.1
5
3
3
2
1
0
0
0
0
0
0
0
0
0
0
0
0
30.000002
30.000002
30.000002
56
49
96
94
94
96
95
99
100
100
100
100
100
100
100
100
99
100
100
100
100
98
88
41
92
89
71
81
99
100
99
96
94
85
90
90
96
95
90
97
94
82
74
64
62
73
67
45
21
44
65
76
79
71
78
64
59
46
93
100
95
68
61
74
99
99
100
89
95
100
94
100
98
100
98
100
99
98
96
92
23
5
20
0
3
0
2
15
34
48
59
53
55
57
88
80
83
79
76
75
72
67
72
69
64
50
29.7
52
90
96
92
97
98
99
97
99
81
84
100
96
94
93
92
98
97
98
96
99
96
97
94
98
99
96
90
92
93
89
84
93
91
94
93
92
90
96
95
97
98
91
86
92
95
100
100
96
90
71
59
73
81
94
93
94
91
85
87
85
83
13
29
29
41
54
92
94
95
88
81
46
44
28.500002
33
27.900002
28.500002
27.6
27.900002
27.000002
27.000002
68
84
86
94
98
97
95
94
93
97
97
98
100
100
100
100
96
93
89
96
85
82
84
97
100
100
98
100
96
92
99
99
68
28
8
12
2
2
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
5
10
10
14
14.1
10.5
19
30
37
55
50
27.6
23.1
27.300001
26.400002
25.500002
36
61
81
85
86
89
86
85
90
90
85
86
100
85
93
63
73
89
85
88
88
92
94
92
94
95
87
84
83
93
94
93
96
84
88
96
94
82
81
92
92
96
94
81
90
100
100
98
98
94
79
42
64
51
54
66
82
86
96
96
81
71
83
100
76
74
67
84
88
98
84
93
100
100
97
73
76
65
31
88
81
51
40
56
77
68
98
94
94
100
100
100
98
94
98
97
94
98
98
97
92
95
86
95
91
89
92
87
97
93
82
75
64
60
57
70
82
85
92
90
85
82
63
55
58
70
95
68
54
64
57
81
87
61
30.000002
29.7
29.7
29.400002
40
73
59
50
28.500002
30.000002
67
99
57
80
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
100
100
99
100
100
100
100
100
100
100
98
99
100
99
99
100
99
100
100
100
96
97
98
100
87
77
75
54
39
29
30
63
85
40
83
94
100
97
100
100
100
100
57
3.3000002
5.1000004
10.200001
11.400001
19.800001
28
41
48
85
95
100
100
99
93
90
87
88
94
98
99
98
98
98
96
95
97
96
100
98
96
93
85
69
84
85
73
31
53
93
86
88
92
97
95
92
90
91
100
98
1
1
1
3.9
3
86
95
59
92
100
98
97
100
100
100
100
100
100
99
99
94
97
82
98
99
78
91
92
88
80
82
60
56
75
76
96
92
39
55
85
98
98
100
100
100
100
95
100
98
93
85
86
38
2
5
10
12
17
14
7
20
40
43
42
41
63
100
100
100
89
31
12
48
18
9
0
1
6
0
0
13
14
16
17
9
4
3
4
0
0.90000004
13.200001
13.200001
1.5
1.2
0.6
0
0
0
0
0
0
0
0
8
7
88
97
94
86
54
21
60
63
64
23
6
23
24
58
74
91
96
95
98
100
100
99
98
100
97
98
94
90
95
98
96
99
100
100
87
78
100
100
100
100
100
100
100
100
100
100
100
100
99
99
99
93
86
86
83
82
81
91
55
9
4
25
75
56
46
64
83
93
93
99
100
100
100
98
100
100
100
100
100
96
82
98
100
100
95
85
93
71
58
63
87
100
100
80
70
59
68
42
41
47
7
19
1
1
11
62
69
3
1
16
20
78
93
4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
5
21
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.2
2.1000001
2.7
3.3000002
0
0
0
0
0
0
1.8000001
12.3
9.900001
8.400001
9.3
11.1
8.700001
5.7000003
10.200001
12.6
8.1
0.3
2.4
3
13.500001
19.2
25.2
22.800001
22.2
24.900002
28.2
29.400002
30.000002
29.400002
29.400002
41
92
100
98
93
96
98
100
100
100
100
96
95
90
98
98
98
100
100
100
100
100
100
100
100
100
100
100
97
86
58
28.500002
22.5
21
22.5
37
91
85
48
41
38
15
4
15
16.5
20.7
4
0.3
0
2
2
2
0
0
0
0
0
0
0
0
0
0
0
0
3
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
90
91
97
100
100
100
98
83
76
92
67
83
96
98
89
71
48
41
37
10
7
28
61
68
74
71
49
59
58
46
68
91
91
100
100
94
92
3
0
0
0
0
0
24
98
100
100
98
100
100
98
100
100
100
100
98
89
86
98
83
71
62
45
41
1
0
0
0
0
0
0
0
0
0
1
57
99
95
0
21
48
83
81
91
88
67
53
25
71
100
100
98
61
92
100
100
99
99
99
99
95
75
59
59
33
75
98
99
91
100
99
98
94
74
44
26
26
6
1
1
4
1
1
5
5
5
0
0
0
35
59
93
69
96
96
97
98
95
97
98
98
98
99
95
96
55
19
0
16
33
14
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2
39
74
100
100
100
99
97
63
62
86
89
81
45
14
0
34
30
0
0
0
0
0
8.700001
20.1
23.1
20.1
27.6
29.400002
29.7
29.1
72
98
98
98
92
91
94
97
98
100
100
100
93
100
97
97
92
95
98
95
66
32
94
64
39
45
54
67
66
99
88
37
25.2
24.900002
69
28
79
92
97
97
93
98
100
98
100
100
77
96
99
98
100
100
99
100
81
83
84
64
65
100
100
100
100
100
100
94
95
97
100
100
100
100
100
100
100
100
98
97
100
98
100
100
99
100
40
40
35
10
0
0
0
0
0
0
0
0
0
0
0
0
3
0
3
15.6
20.7
35
24.300001
27.000002
29.7
29.400002
26.1
27.6
12.3
39
45
59
25.800001
59
24.900002
90
91
92
100
100
100
99
100
100
99
98
98
90
93
92
88
76
71
81
100
99
92
92
93
99
96
97
95
86
93
99
95
97
98
91
85
68
55
46
65
94
100
96
96
95
91
71
49
13
40
55
81
100
99
97
99
75
58
16
0
0
0
0
0
0
0
0
0
0
0
0
5
2
0
0
10
97
100
100
98
75
30
4
0
30.000002
30.000002
96
100
100
99
100
100
98
99
100
100
97
100
100
100
100
100
100
100
100
99
97
91
59
82
88
94
94
97
86
61
76
81
79
83
100
100
100
99
100
100
99
94
96
96
54
71
29
3
2
5
5
21
58
85
87
99
100
100
95
100
100
100
100
100
100
100
99
95
100
100
100
100
100
93
71
84
100
100
99
98
99
98
100
97
96
98
62
20
0
0
0
39
94
94
94
54
71
40
27
21
7
3
0
0
1
6
0
0
0
13.200001
19.5
3.6000001
9.900001
0.3
12
12
8.400001
27.300001
29.1
4.2000003
17.400002
5.7000003
1.8000001
7
91
94
82
100
100
100
100
93
94
100
100
91
87
55
25
4
53
95
63
9
0
0
2
0
1
4.8
21.900002
28.800001
40
30.000002
30.000002
29.1
26.7
19.800001
0.90000004
1.8000001
68
92
84
92
100
100
100
100
100
100
100
100
100
82
70
99
98
95
89
92
94
77
96
47
59
92
93
53
57
75
100
100
100
98
40
75
100
5
4
0
1
16
19
22
0
0
0.3
0
0
53
94
100
100
100
100
100
100
100
98
98
100
100
97
90
51
49
59
46
92
99
100
100
100
84
89
85
86
78
14
11
1
1
2
1
11
5
11
22
100
86
9
0
0
0
0
2
1
37
78
92
97
97
95
96
93
94
84
87
92
78
81
7
2
10
69
90
86
81
89
90
92
66
22
2
0
0
0
0
0
0
0
18
82
98
92
81
85
87
92
97
100
98
99
100
100
89
89
87
1.5
1.2
0.3
0
0
0
0
0
1
0
0.6
1.2
2.4
4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.90000004
7.8
12
14.400001
15.900001
21
45
92
95
100
87
99
71
36
34
50
79
93
97
90
96
97
97
56
10
53
95
98
98
100
100
46
0
1.2
25.800001
25.500002
1.8000001
0
0
0
0
13.8
30.000002
28.800001
29.400002
29.400002
68
7.5000005
0.6
6.9
24.900002
27.6
25.500002
28.500002
29.400002
29.400002
29.1
28.800001
30.000002
46
93
100
100
100
100
65
30.000002
66
91
96
77
30
58
20
20
36
100
44
9
21.300001
61
1
46
14
27
44
30
4
2
0
26
46
64
75
61
11
5
0
0
0
0
0
1
93
79
52
38
51
73
93
70
21
39
68
68
80
0
0
0
0
1
1
9
26
35
64
59
40
75
94
100
100
98
97
98
100
71
52
69
17
1
0
39
98
100
99
79
29
7
7
70
42
34
22
12
97
69
47
58
100
28
4
3
44
100
100
6
1
0
1
15
89
30
7
0
0
0
0
0
0
0
0
0
0
0
4.8
4.2000003
8.400001
0
8.1
19.5
10.200001
6
13.500001
24
27.6
28.500002
30.000002
48
67
77
88
79
71
28
5.1000004
6.9
9.6
6.3
0
0
0
0.90000004
0.6
0
0
0
0
0
0
0
0
2
8
33
52
64
62
69
89
100
100
100
92
100
100
100
99
76
51
30.000002
29.7
30.000002
30.000002
73
95
71
30.000002
27.000002
29.400002
30.000002
30.000002
30.000002
30.000002
30.000002
28.500002
22.5
1.2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
16.5
25.500002
14.400001
2.1000001
0
0
2.4
0
0
0
0
0
0
0
0
0
1.2
5.1000004
3.9
8.400001
12
9.6
6.6000004
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.6
0.6
3
2.1000001
1.5
0
4.8
20.400002
9.6
6.9
2.7
4.8
15.3
27.6
27.900002
28.500002
28.500002
29.7
27.900002
23.1
24.300001
16.2
30.000002
20.400002
15.900001
29.400002
26.7
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
29.7
27.6
28.2
27.900002
29.1
29.400002
56
89
95
97
90
98
92
78
90
97
96
95
100
100
100
100
100
100
100
100
67
98
100
83
69
100
100
50
35
51
48
35
16.800001
18
78
59
39
51
30.000002
30.000002
30.000002
30.000002
30.000002
65
96
98
98
99
88
69
94
100
99
96
100
100
100
100
100
100
100
100
100
100
100
98
98
58
22
9
4
2
1
4
5
7
8
16
19
21
73
100
100
93
90
84
47
62
98
100
100
79
30
21
21
75
95
93
99
100
100
100
100
92
100
100
100
100
100
100
100
100
80
94
97
93
99
100
100
100
100
98
87
10
7
3
10
1
0
0
0
0
0
0
0
25.2
47
0
0
0
0
0
0.3
6
33
13
15.3
3.3000002
43
33
16
26.400002
28.2
30.000002
27.300001
17.7
27.000002
28.2
29.1
30.000002
30.000002
30.000002
29.400002
28.500002
29.400002
28.800001
30.000002
71
73
47
63
81
100
95
95
83
95
78
100
100
100
99
92
98
69
76
77
100
98
100
98
100
100
100
100
100
100
100
100
100
99
8
0
4
34
28
63
57
57
56
100
95
89
42
31
92
51
6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2.7
8.700001
11.700001
18.900002
6.6000004
3
0.3
0
0
9
8
37
69
92
95
92
97
97
92
34
14
5
0
5
23
42
49
10
3
49
100
93
91
78
78
54
45
7
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3
0
7.8
23.7
14.400001
0.3
23.7
27.900002
27.6
29.1
27.900002
28.500002
32
27.6
26.400002
22.800001
14.400001
16.2
19.5
8.1
4.2000003
0
1.2
0.6
0
3.3000002
13
21
62
94
28.800001
30.000002
30.000002
30.000002
30.000002
29.400002
23.7
26.400002
61
20.7
4.2000003
14.700001
16.2
24
29.400002
28.500002
29.1
25.2
21.900002
19.5
19.800001
12.900001
6.6000004
0.90000004
0
0
0
0
0
0
0
0
0
0
0
0
0.3
1.8000001
0
0
1.5
9.900001
18.300001
21
18
26.7
29.7
29.1
89
73
52
35
22.2
23.7
14
7
8
9
1
0
0
0
0
1
6.3
24.900002
19.2
7.8
27.300001
28.800001
28.500002
29.1
27.000002
27.900002
28.500002
28.500002
30.000002
27.000002
29.400002
26.1
24.6
30.000002
30.000002
30.000002
30.000002
30.000002
29.400002
32
30.000002
30.000002
30.000002
30.000002
36
46
48
41
42
57
44
42
30.000002
30.000002
30.000002
32
35
82
100
100
82
42
27.300001
25.800001
21.900002
30
53
85
100
100
100
86
96
93
94
80
57
60
54
61
47
43
50
71
39
46
38
35
43
37
25
58
76
70
89
92
81
76
72
65
37
34
37
56
63
64
68
56
47
28
25
20
20
19
51
45
36
47
32
36
23
51
27
22
16
14
40
58
60
52
85
95
94
99
98
83
100
95
98
98
100
99
90
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
99
100
98
98
86
82
81
90
93
92
100
99
95
94
87
48
29.1
28.800001
29.1
28.500002
25.500002
25.500002
27.300001
27.6
53
95
100
99
77
75
90
86
84
88
89
90
99
93
98
98
94
94
91
88
80
28
44
52
82
52
17
31
26.1
23.7
43
56
80
83
26
40
57
58
52
17
9
17
27
69
60
77
85
83
87
73
73
20
18
32
55
94
44
0.3
15.900001
28.2
30.000002
52
57
100
93
100
99
98
100
100
66
95
98
98
88
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
97
87
75
62
77
90
98
100
98
98
100
100
98
83
90
93
100
100
100
100
100
99
88
77
1
0
0
0
0
0
0
6
43
57
63
42
4
0
0
0
0
4
73
85
81
61
6
4
6
0
0
0.6
8.700001
0
0
0
11.1
25.500002
27.000002
26.1
37
15
0
0
18
42
74
78
88
54
20
10
6
5.1000004
7.2000003
11.400001
16.5
17.7
19.5
23
26
23
41
56
37
57
94
100
97
92
78
47
37
37
38
97
96
98
98
97
99
98
99
98
30
1
9
2
0
4
0
2
0
0
0
0
0
0
0
0
0
0
0
0
24
92
100
98
99
96
30.000002
83
97
90
87
28.500002
30.000002
29.400002
28.500002
15.6
3
8
30.000002
30.000002
29.400002
32
84
99
97
98
95
59
28.2
27
34
30.000002
30.000002
29.7
75
93
88
99
100
100
100
100
100
100
100
100
100
100
99
100
99
98
97
96
87
74
70
55
30.000002
30.000002
30.000002
30.000002
81
75
97
26
28.800001
28
67
98
98
99
99
94
97
94
90
96
100
100
100
100
99
100
100
99
100
100
100
100
100
100
100
97
85
38
4
5.1000004
1
1
0
0
0
0
0
14.1
18.300001
9
21.6
49
73
46
61
71
88
98
90
95
84
83
83
88
93
81
67
22
15
30
96
96
88
72
60
23
36
12
1.8000001
5.1000004
27.300001
29.7
30.000002
35
86
100
100
100
100
100
100
100
99
100
98
98
99
100
98
94
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
97
100
100
100
100
100
100
100
100
100
95
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
95
97
99
99
92
73
24
8
0
0
0
0
25
75
89
74
98
98
100
90
86
71
13
23
20
29
29
40
42
28
39
34
15
11
19
39
59
84
96
98
100
100
100
99
99
100
100
100
100
100
100
100
100
100
100
100
100
100
99
88
95
95
97
85
98
100
100
100
100
100
96
92
85
27
38
42
59
75
83
98
100
99
97
97
73
67
67
23
27
39
44
62
51
84
89
24
18.300001
10.5
27.6
28.800001
28.2
23.1
0.90000004
1
1
1
0
0
4
3
16
55
50
61
37
29
64
64
87
94
80
78
75
69
37
28
34
14
35
18
32
56
97
87
86
92
93
100
100
98
93
96
97
97
98
95
71
7.2000003
3.3000002
0
1.2
2.4
0
36
16
2
5
0.3
7
28
8
2
0
0
0
3.3000002
0
0
0
0
0
0
4
6
2
0
0
0
0
0
0
0
0
16
29
28
27
7
15
52
39
1
1
2
2
3
6
11
0
3
8
41
15
1
0
0
0
52
50
44
42
75
84
64
26
13
8.700001
15.6
22.800001
60
60
50
27.300001
26.1
25.800001
28.2
27.000002
23.1
8.700001
6.6000004
8.1
13.500001
36
30
30
31
42
78
80
65
22.800001
22.800001
32
26
19.800001
4.8
9
18
22
54
35
28
0
0
0.6
3
17
26
12
9
32
48
43
22
4
1.2
1
2
0
0
0
0
0
0
0
0
0
0
0
9
5
3
20
78
54
42
30.000002
54
82
69
24.900002
29
70
29.400002
30.000002
31
29.7
27.6
28.500002
29.400002
25.500002
25.2
26.1
30
39
17
30.000002
22
16
27.300001
30.000002
9
13.8
14.400001
12.6
3
0.3
0
0.6
0
0
0
4.8
7.8
5.4
0.6
0
0
2.7
14.400001
29.1
29.400002
29.400002
29.400002
29.1
27.300001
30.000002
27.6
22.2
24.6
64
81
89
86
83
61
52
42
23.1
22.5
23.1
42
52
86
84
84
97
99
83
28.500002
28.500002
36
29
23
7
5
3.3000002
24
20.7
25
26
29.400002
30.000002
30.000002
36
55
47
51
30.000002
30.000002
29.400002
57
28.800001
27.300001
29.7
30.000002
36
45
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
61
58
36
58
84
74
34
36
50
26
10
46
38
36
25.800001
17.7
14.400001
5.7000003
14.1
26.7
24
20.400002
49
75
100
100
100
99
98
100
95
90
5.4
0.6
0.6
0
3
1.5
0
0
0
0
0.3
0
0
0.6
2.4
7.5000005
5.7000003
0.6
0
0
0
0
0
0
0.3
0
0
0
0.6
21.300001
29.1
24.6
12.6
0.3
7.5000005
19.800001
8.400001
8.1
18
100
63
43
39
33
93
69
37
24.300001
23
30
39
54
15
12
63
18
13
42
11
24
52
57
50
21
29
41
19
15
56
89
80
69
69
84
99
73
13.8
0.3
1
28
88
99
98
93
54
16
4
2
3
26
50
60
42
29
14
11
7
8
2
2
9.900001
19.2
8.1
12
12.6
12.3
0
1.2
0
16.5
77
90
100
91
18.900002
14.700001
30.000002
29.400002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
29.7
17.400002
3.3000002
0.3
0
0
0
0
0
0
0
0
0.90000004
0.3
0.90000004
3.3000002
0
0
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.3
37
30
58
77
79
24
46
16
6
13
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
7
6
6
0
0
0
3.3000002
28.800001
29.1
25.800001
30.000002
30.000002
30.000002
30.000002
59
86
94
94
85
62
25.800001
16
8
32
38
57
56
36
43
20
11
2
6
10
15
8
0
0
0
3.9
14.1
5.7000003
1.5
0
3
15.6
26.400002
28.2
62
80
49
36
28.500002
29.1
29.400002
29.400002
29.400002
29.400002
30.000002
30.000002
30.000002
30.000002
98
100
100
100
100
82
78
100
100
100
97
86
72
76
29.400002
32
27.900002
26.7
21.900002
8.1
1
0
10
25
22
10
10
16
25
17
7
4
13
19
34
22
30
25
63
37
29.1
30.000002
30.000002
7.5000005
3
2.7
27.6
29.7
25.500002
27.900002
30.000002
30.000002
29.400002
30.000002
53
74
32
59
76
58
33
46
90
98
88
36
33
45
71
37
31
9
12.6
21.300001
25.2
27.300001
28.500002
27.000002
25.2
15.900001
10
8.400001
54
21.300001
29
38
67
51
41
28
26.7
26.400002
26.7
17.1
22.2
23.7
1
9
1
1
0
0
1.5
24.300001
46
32
24
19
44
93
39
29.7
30
27.6
28.2
29.7
30.000002
29.7
30.000002
30.000002
30.000002
30.000002
29.7
29.400002
30.000002
30.000002
35
37
27.000002
38
29.1
29.1
28.800001
27.000002
28.800001
28.2
26.1
28.500002
28.2
28.500002
26.7
19.2
17.400002
23.7
27.300001
6.6000004
63
64
11
13.500001
5
6.9
3.6000001
0.3
0
0
0
0
0
0.3
15.3
27.000002
12.6
7.5000005
3.3000002
8.700001
19.5
27.300001
28.800001
28.500002
14.400001
7.2000003
21.6
27.000002
23.1
6
0.3
6
12.3
10.8
14.400001
1
1.2
20.400002
37
64
97
100
99
99
100
99
99
86
85
92
35
44
68
38
29.7
39
49
72
74
63
51
6
2
0
0
2
15
1
2
0
0
0
0
4.8
25.2
28.2
29.1
28.800001
29.400002
29.400002
29.7
29.1
29.400002
30.000002
30.000002
28.800001
27.6
25.800001
28.800001
29.400002
29.400002
28.800001
29.7
29.400002
29.400002
62
41
29.400002
35
56
24
26
26
31
49
56
51
68
50
64
53
29.400002
51
52
41
29.1
25.500002
16.5
9
33
33
40
41
32
29.1
24.300001
32
31
90
28.500002
67
51
45
77
63
100
100
100
100
100
92
92
100
100
67
100
100
100
100
98
98
100
84
43
8
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
25
100
89
75
65
74
84
50
12
0
2
2
0
0
0
0
0
0
0
0.6
0
8.700001
12.900001
5.4
0
0
2.4
11.1
11.400001
9.900001
2.1000001
0.3
0
0
0
0
0
0
0
1.5
4.8
1.8000001
18
26.1
21.6
34
57
57
67
97
99
95
99
98
100
100
64
73
100
100
100
95
43
12
14
13
5
0
0
0
1
3
30
32
35
33
47
34
15
23
8
1
0
6
22
25
15
10
4
2
2
5
15.000001
21.900002
7.8
1
22
13
21
80
78
76
49
91
73
64
2
4
29.400002
29.1
29.400002
28.500002
12.3
17.400002
28.800001
29.400002
30.000002
50
99
92
94
100
95
62
32
18.300001
23.1
50
41
27.900002
21
26
33
51
56
86
90
91
84
88
97
100
100
100
98
88
99
100
100
98
93
78
55
61
51
19
5
0
0
0
2
6
6
0
0
0
5
40
29
28
64
77
79
83
69
63
20
4.2000003
7.5000005
20.400002
28.800001
28.500002
29.1
28.2
27.900002
27.000002
27.000002
28.500002
47
24
12.900001
23
18
26.1
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
29.400002
29.1
29.400002
30.000002
27.900002
82
96
96
90
100
92
93
62
55
75
98
87
63
67
85
89
94
57
64
100
95
100
100
100
100
95
99
100
100
100
97
98
100
100
100
100
100
100
91
100
63
95
92
76
69
87
97
100
80
93
96
87
91
93
8
22.5
30.000002
22.800001
18
31
21
32
71
95
32
45
50
42
30
34
35
61
50
35
59
47
32
29
32
21
75
87
57
61
60
49
38
21
24
30
14
7
6
10
4
5.4
3
2
8.400001
15.3
17.7
32
27.300001
29.400002
28.500002
65
88
96
72
60
77
99
99
98
100
83
46
95
47
82
100
100
97
91
84
48
28
21.900002
25
59
92
40
28
33
40
41
34
35
42
33
21
19
18
30
18.300001
17.7
15
11
13
13
15
24
25
24
39
60
58
36
51
53
42
31
30
37
29
29.400002
35
38
28.500002
28.800001
30
58
66
52
56
61
60
82
100
94
83
70
88
60
40
60
40
26
17
8
9
10
10
5
8
13
15
8.1
9.900001
12.3
21
84
99
94
100
95
93
100
97
13
24
32
23
23
15
14
7
5
2
1
1
0
0
0
0
1
47
100
96
91
71
71
69
30
25
8
3
4
3
4.5
18.6
35
39
22
26
0
1
3
8
5
7
18
35
47
58
76
61
22
31
31
54
74
65
49
36
31
97
45
100
88
66
54
58
99
98
53
54
28
21
30
29
70
55
22
29.1
3.6000001
0.3
11
19.5
15.6
0
9
100
100
100
100
100
100
99
99
100
66
27.6
29.1
29.400002
41
63
20
9
89
95
94
95
88
98
84
84
72
80
80
99
96
89
81
90
100
100
100
100
100
100
100
100
98
100
99
97
95
83
75
67
99
100
100
97
100
100
100
98
100
100
97
99
72
27
14
17.1
27.300001
29.1
29.1
30.000002
30.000002
30.000002
29.400002
14.1
9.3
2.4
0
0
0
0
49
58
28
94
98
59
25
2.1000001
1.2
0
0
0
8.400001
29.1
29.400002
29.7
30.000002
28.500002
29.400002
29.7
29.400002
29.7
30.000002
29.7
30.000002
30.000002
30.000002
30.000002
29.7
30.000002
30.000002
30.000002
30.000002
29.400002
26.7
29.400002
30.000002
29.1
24
18.300001
20.1
57
57
59
26.400002
25.800001
26.1
27.000002
28.2
38
34
29.400002
28.800001
29.400002
28.2
23.400002
11.1
7.8
17.1
21.6
9.900001
17.400002
30.000002
29.400002
29.1
52
63
50
76
100
89
100
100
97
99
87
79
56
32
70
91
100
100
100
100
100
100
100
100
100
97
97
99
98
83
41
58
66
36
26
23
29
14
5
6
6
4
2
0
28.800001
30.000002
27.6
1.8000001
12.6
3
30.000002
30.000002
30.000002
41
29
50
87
80
31
71
36
30.000002
66
30.000002
29.7
39
87
91
74
100
100
97
91
90
95
100
100
100
33
0
24.300001
28.500002
29.400002
32
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
44
43
46
49
33
30.000002
39
44
61
63
71
93
90
84
60
42
34
26
41
29
19
20.7
34
39
51
66
26
32
67
60
59
75
52
26
18
9
13
59
60
61
100
96
81
62
62
50
19
27
17
23
8
15.000001
22
24
11
15.900001
28.800001
28.800001
29.1
30.000002
41
27
10
16
20
6
16
20
22
43
77
95
66
39
29.400002
41
98
100
100
100
100
100
99
100
100
89
64
27
39
11
6
0
0
44
42
35
32
43
35
35
34
47
26
20
10
6
8
7
6
4
6
27.900002
36
40
74
86
54
2
10
6
16
65
59
9
14.400001
15.900001
7
28
33
28
46
35
7
2
3
10
6
6
0
1
0
1
37
43
39
42
41
39
26
31
27
26
23
2
0
0
0
0
0
0
12.3
55
0
27.900002
29.1
29.7
30.000002
29.400002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
59
92
99
100
98
100
100
100
100
100
99
98
90
51
53
38
21
27
32
26
34
36
42
44
30
17
36
43
10
4
2
3
1
2
0
0
0
0
0
0
5
12
17
14
51
43
64
45
38
11
7
1
0
0
0.3
2.7
19.5
19.5
25.500002
49
99
100
100
100
100
100
87
23
55
92
74
67
47
11
3
2
12
14
14
16
20
19
36
79
74
72
68
23
16
43
59
73
45
39
59
33
14.700001
5
2
2
6.9
9
22
28.500002
29.400002
37
94
88
83
97
100
100
100
100
98
93
79
76
39
33
34
17
38
73
56
98
79
56
90
88
82
90
71
46
64
42
77
92
98
93
83
75
92
81
71
73
66
35
27.300001
26.7
22.2
40
37
25
11
19
26
38
11
25
36
52
53
79
80
67
65
77
69
52
25
7
2
2.4
6.6000004
20.400002
43
47
40
89
98
87
84
67
70
92
91
79
50
53
49
40
31
41
34
85
96
83
61
41
20
11
21
4
0
0.3
6
19
8
21
90
91
59
50
30
34
23
16
21
33
29
3
1
2
1
0
0
0
0
1
7
30
56
31
25
34
36
30
38
28
32
27
18
19
10
5
9
5
7
1
1
40
29
0
0
1.5
0
8
26
25
20
26
30
30
25
21
14
14
17
17
10
11
5
12
59
100
59
19
0
0
22
17
38
30
30
38
36
35
24
24
23.7
21.6
11.400001
4.2000003
2
3
1
0.6
0.6
2.4
1.2
9
17.1
21.6
31
23.1
47
80
42
27
27
29
29
29
27
32
20
18.900002
14.400001
25
52
40
28
29
42
28
25.800001
37
39
32
58
31
27.900002
29.400002
27.6
25.500002
19
23
23
10
10
9
22
30
30
73
74
68
53
32
27.6
30.000002
30.000002
66
26.1
22
49
39
41
37
39
33
34
26
47
78
90
84
91
99
91
100
92
76
65
79
63
26
25.800001
25
16
10
28
16
7
6
15
2
6
2
20
18
14.1
12.900001
14.1
11.700001
18.900002
23.7
20.400002
25.2
25.500002
37
24
36
61
35
42
29
37
38
26
29
53
100
100
100
100
100
100
76
63
29
45
69
81
75
44
30
34
47
22
17
11.700001
3.9
1.2
19.800001
29.7
26.1
0
0
4.5
7.5000005
26.1
27.6
27.300001
19.5
27
93
100
47
52
54
28
22
20
13
10.5
12.900001
1.2
0
2
6
6.9
14.1
18
39
31
21
73
83
54
67
34
28
36
28
23
28
28.500002
32
19.800001
19.800001
31
33
36
54
98
84
41
28
10
3
2
1
11
49
38
35
38
33
20
18
37
45
29
9
11
14
18
17
2
1
0
0
0
0
0
0
0
0
83
100
100
100
79
14
0
0
0
0
0
0
0
0
0
1
0
0
0
0
0
1.2
13.8
23.1
29.7
30.000002
28.2
24.900002
23.7
15.3
15.6
21.6
28.500002
26.7
28.500002
29.1
26.400002
17.7
10.8
12.6
13.200001
23.1
31
70
41
64
84
79
100
94
95
88
83
95
99
79
28
23
11
80
100
100
100
100
100
100
100
100
100
100
100
76
66
74
42
36
32
38
41
26.1
26
27.6
26.7
26.400002
43
95
96
100
100
100
100
100
97
99
100
98
99
100
99
94
91
89
80
78
64
58
45
27
100
100
100
100
100
100
100
100
67
58
21
20
16
11.1
13
14.700001
17.400002
13.200001
42
22
25
20
18
33
24
21
11
59
60
62
98
100
60
34
22
21
16
15
17
19
19
21
64
65
76
57
36
43
42
27.900002
27.900002
27.900002
21.300001
23.7
40
50
49
44
57
27.6
28.500002
28.800001
27.900002
28.500002
27.900002
26
47
64
60
69
23
16.5
14.400001
11
8
5
4
5
9
11
17
39
100
100
100
93
86
73
62
49
95
53
41
35
36
29
20
7
14
5
2
2
7
29
28
40
16
0
0
7
9
4
16
6
6
8
9.3
27.6
22.2
13.200001
15.6
21.6
25.800001
23.1
8.1
0.3
19.800001
15
18.900002
21.300001
19.5
34
26
26.7
25.500002
36
25.2
16.800001
33
33
8
9
2
4
12
4
0
1
0
0
0
0
5
33
19
13
20
25
25
13
0
4
3
1
4
3
0
2
9
11.700001
21
21
12.900001
9.900001
44
11.700001
15.000001
29.7
28.2
27.900002
30.000002
30.000002
30.000002
29
21
14
50
57
30
30.000002
30.000002
72
100
99
98
100
100
98
100
100
97
87
79
96
57
78
87
68
100
100
91
82
72
71
26
21
15
22
27
25
33
31
100
100
100
100
100
100
100
100
100
93
79
79
27
21
22.2
25
24
21
10
19
45
31
81
100
65
22.800001
24
23.400002
13
8
21.6
19.2
12
31
50
70
79
69
65
36
42
33
25
22
12
7
6
3
0
0
0
15
25
19
17
17
20
19
39
49
35
21
23
30
22
7
9
1
0
1.2
5.1000004
3.9
8.700001
19.2
22.2
24.6
26.400002
22.800001
21.300001
21
21
22.2
24
11
2.1000001
4
4
13
10
7
1
0
0
3
4
10
81
70
100
100
100
100
100
100
100
100
100
100
85
94
95
96
96
96
98
100
100
82
35
85
91
93
81
99
99
100
100
100
98
93
80
76
72
82
89
77
62
56
39
32
36
42
48
56
40
29
18
16
18
52
83
81
75
3
9.900001
3
2.1000001
24
30.000002
32
97
96
84
40
79
92
98
100
100
92
93
58
89
100
100
96
59
33
22
21
11
27
35
29
23
24
11
20
23
9
24
19
27
44
39
37
41
32
58
76
29
44
29
35
34
42
37
39
28
19
21
15
2
2
2
3
42
49
41
53
71
100
100
100
95
86
89
61
80
82
32
13.8
17.400002
24.300001
28.500002
69
83
73
98
48
55
99
100
81
98
100
92
73
23
21
27
20
36
38
27
18
8
2
2
1
5
1
0
1
5
7
23
28
74
54
50
57
37
28
65
52
31
23
15
10
15
24
22
15
7
5
5
8
5
19
23
20
26
50
60
99
64
38
37
39
44
39
37
51
60
44
63
57
48
66
63
50
45
49
36
47
27
87
96
82
52
33
68
42
55
33
23.1
7.2000003
5.4
14.1
28
52
60
100
100
82
30
53
65
56
92
36
29
23
46
46
28
7
4
2.4
30.000002
29.400002
52
75
99
100
98
86
75
70
90
77
66
59
29
26
70
79
88
79
81
93
66
62
37
26.7
21
13
22
21
15
14
6
3.6000001
27.900002
30.000002
30.000002
30.000002
30.000002
29.7
30.000002
78
26
43
57
86
85
78
44
30.000002
30.000002
30.000002
73
84
74
96
100
100
93
43
30.000002
100
66
94
81
63
39
30.000002
71
84
48
29.7
30.000002
30.000002
29.1
21.300001
1
0
0
2
2
3
4
3.3000002
21.6
21.6
14.700001
9.3
7.2000003
29
48
57
46
27
9
3
1
0
4
7
10
10
10
8
0
0
59
62
61
18
14
12
50
48
32
32
38
44
37
23
4
0
4
0
15
38
38
10
30
55
75
22
11.400001
15.3
32
12
5.7000003
5
20.7
29.1
14.700001
1.2
0
0
0
0.3
1.5
9.3
20.400002
29.400002
11.700001
3.3000002
21.6
24.6
19.5
0
0
0
0
0
2
3
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
47
31
1
0
0
3
6.6000004
24.6
30.000002
30.000002
29.400002
29.7
30.000002
29.7
29.7
29.7
29.1
29.400002
29.400002
29.7
30.000002
24.6
21.6
28.2
29.1
26.7
28.500002
29.400002
32
40
34
33
58
71
78
100
100
92
57
89
83
78
73
55
30
68
90
99
97
100
100
100
100
99
100
100
99
100
100
100
100
100
100
100
100
93
100
100
100
100
100
100
100
100
97
97
98
100
100
97
96
100
93
90
98
100
100
100
100
90
65
56
41
80
37
31
15.3
13
10
39
100
99
100
87
92
97
92
63
82
64
74
71
43
22
14
11
3
1
0
0
4
60
6.9
3
18
11
29
36
70
28.500002
11.700001
25.2
29.400002
30.000002
29.7
46
58
100
98
73
79
84
31
13.8
1.2
0
0
3
5
18
38
32
28
22
31
33
22
25
43
32
23
16
54
44
31
38
28
54
88
98
97
100
96
94
98
96
100
99
81
66
36
25
11
5
2
11.400001
22.2
26.400002
27.300001
26.7
25.800001
21.300001
2.7
8
11
61
76
100
100
99
100
96
89
79
70
59
44
21
3
1
1
8
23
41
78
90
98
95
91
91
88
88
100
100
100
100
100
96
93
88
89
95
85
67
41
12
4
0
2
25
45
71
71
74
97
100
100
100
76
57
50
37
40
25
16
7
8
5
6
6
9
5
6
36
41
38
44
30
12
26
78
86
83
61
57
55
83
90
98
94
98
94
94
98
100
95
100
100
100
98
82
98
100
100
100
100
100
100
100
98
100
100
100
100
100
100
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
98
98
100
90
93
95
81
59
69
29.7
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
29.400002
33
30
29.400002
72
77
99
100
98
95
88
92
83
73
68
71
67
72
79
80
79
76
68
75
67
66
63
63
69
79
92
92
83
65
43
28
14
8
5
1
0
0
100
100
100
100
100
100
100
99
48
2.1000001
0
0
0
0
0
0
0
0
0
0
0
0
0
59
57
61
68
100
100
100
54
58
44
47
39
35
41
56
35
63
51
51
52
35
15
60
59
100
100
100
100
100
100
100
100
100
59
10
0
0
0
0
0
1
0
0
2.1000001
11.1
21.6
37
46
39
43
34
30
56
50
49
47
58
74
49
28.500002
27
38
53
45
77
67
56
44
40
42
36
32
29
36
14
53
51
100
100
100
100
96
70
100
100
100
100
96
69
54
100
86
76
85
85
57
39
47
29.1
29
22.800001
21.300001
56
64
61
64
63
32
27.300001
6
2
8.700001
10.200001
13.8
20.1
29.400002
23.400002
16.5
29.1
29.400002
30.000002
29.7
30.000002
30.000002
30.000002
30.000002
30.000002
29.1
28.2
33
21.300001
4.8
3
9.3
8.400001
5.7000003
0
1.5
4.2000003
13.500001
4.8
3
4.8
5
26
22
29
47
100
98
98
97
100
100
100
100
95
93
93
46
42
60
51
40
34
19
14
20
48
62
74
79
82
82
78
88
99
98
57
95
92
94
98
91
81
49
26
16
29.400002
28.500002
60
42
42
61
80
74
100
100
100
88
70
71
100
100
100
94
73
51
63
77
81
76
63
100
99
100
100
100
100
100
100
100
100
100
100
100
98
100
98
70
100
100
96
88
100
87
52
25
13
2
1
2
2
5
18
21
21
57
35
56
64
47
50
73
55
90
95
52
33
20
6
8
15
11
5
6
9
21
40
6
18
26
56
100
99
82
88
81
93
75
63
90
58
51
58
70
80
87
79
53
16
8
12
35
35
24
37
69
80
73
63
46
51
26
2
0
0
0
0
0
0
0
0
0
0
1.5
2.7
5.7000003
8.1
2.1000001
0
26.7
26.400002
22.5
21.6
13.8
21
29
32
41
46
50
79
62
49
50
54
67
100
83
78
97
98
100
100
100
97
95
100
100
91
33
35
63
98
86
29.7
83
100
100
100
100
100
100
100
100
100
100
100
97
98
100
82
54
29.1
22.5
50
48
49
35
27
27.300001
28.500002
85
90
69
79
78
94
94
94
95
98
92
98
93
94
93
93
81
81
61
34
14
8
11
13
20
38
41
58
51
71
36
35
39
29
20
49
100
89
86
86
78
80
50
41
25
1
2
12.900001
11
30.000002
30.000002
30.000002
43
87
100
91
98
98
99
100
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
100
100
100
97
100
100
100
100
100
100
100
100
100
100
100
73
17.1
25.500002
26.400002
29.1
28.2
28.500002
27.900002
27.300001
27.300001
28.500002
27.6
28.500002
27.6
27.6
26.7
26.7
25.500002
24.300001
22.2
19.2
21.900002
20.400002
22.5
19.800001
21.900002
27.6
28.800001
24
28.500002
0
0
1
5
16
27
12
14
5
2
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0.3
7.2000003
16.800001
10.5
9
3.6000001
5.1000004
6.6000004
6.9
12.900001
21.300001
27.900002
29.1
52
78
91
99
98
100
100
100
99
99
100
87
100
100
100
96
97
100
97
94
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
78
37
18
13
7
25
52
42
58
44
56
36
24
15
18
24
13
27
59
54
57
40
28
3
2
2
1
1
7
8
9
6
13
10
23
30
47
64
47
70
41
45
37
69
92
54
63
66
66
44
46
36
2
3
2
4
3
6
18
14
35
53
54
31
29
55
72
42
15.900001
7
29.400002
7.5000005
0
0
0
0
0
0
0
0
0
0
6.6000004
5.1000004
51
51
13
1
27
40
74
93
77
79
57
78
85
50
2
6
19
8
4
7
57
65
70
66
67
61
34
0
0
0
0
2
15
29
44
26
37
41
23.7
27.000002
27.000002
23.1
17
3
0
0
0
3.6000001
22.2
27.900002
26.7
14.400001
8
14
6
8
0
0
0
0
0
0
0
6
26
47
34
24.900002
6.3
0
1
2
1
3
0
1.2
8.1
16
30
13
18
28
56
76
87
94
93
74
75
84
91
79
72
61
22
12
2
5
2.4
0
5
0
0
0
0
0
0
1
1
23.7
16.2
9.6
8.700001
27
18.900002
19.5
16.5
18
44
62
88
95
27.000002
21.300001
7.2000003
6.3
28.800001
30.000002
30.000002
30.000002
30.000002
43
48
65
64
60
72
83
87
47
25.2
0.6
25.500002
0.6
0
0
0
0
0
0
3
2
6
2.4
18
6.3
13
3
5
3
1
11.1
19.800001
11.1
7.8
22.800001
17.7
8.700001
0
0.6
28.800001
29.400002
29.1
30.000002
30.000002
30.000002
29.7
90
77
29.7
32
29.400002
29.400002
29.400002
30.000002
86
88
74
100
100
93
100
100
100
100
100
100
92
45
24
27
39
19
11
0
0
0
1
0
25
43
0.6
7
82
92
98
100
100
100
100
100
100
100
100
100
96
41
10
0
6
5
6
1
43
59
84
97
98
91
97
93
84
69
76
82
63
88
86
96
98
98
100
100
100
100
100
100
100
100
100
100
100
100
100
96
73
89
83
63
45
44
47
53
56
61
34
28
2
12
30
84
92
100
100
98
86
64
47
37
38
25
47
91
87
72
83
91
89
17
9
2
27.300001
12
0
2
0
0
0
2.1000001
30.000002
56
98
100
100
100
88
72
79
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
85
100
100
100
87
100
100
100
100
100
86
61
53
41
54
47
14
0
0
0
3
8
20
73
43
24
42
2
8
53
77
82
65
68
79
96
5
0
0
0
0
0
0
0
0
0
7.8
3.9
9
90
16
32
50
92
98
98
100
100
98
100
100
100
100
98
100
98
98
98
98
95
97
77
47
25.800001
59
62
85
78
66
54
69
78
56
90
95
98
100
100
100
100
100
100
100
99
100
98
97
27
5
0
4
15
46
90
89
94
78
48
8
20
15
0
0
4
12
11
4
15
57
46
60
81
94
100
100
97
100
100
95
100
100
94
28
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
11.1
30.000002
30.000002
21
4.8
28.800001
23.400002
73
30.000002
56
23
27
30.000002
70
41
85
78
98
97
98
96
98
100
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
97
97
98
95
99
100
100
100
100
99
91
85
80
63
56
29
46
47
60
54
57
57
38
29
28
34
40
45
56
80
100
100
98
98
96
98
98
100
98
100
98
98
98
98
99
98
98
97
96
81
77
89
97
97
89
94
92
69
100
92
78
58
61
69
16
23
28
20
33
40
39
57
54
52
81
74
30
33
39
50
64
89
100
100
100
100
100
100
100
98
96
100
98
97
95
97
99
95
99
98
100
94
93
66
23
1
1.8000001
11.700001
21
87
100
99
90
95
37
31
87
100
99
98
100
92
88
84
100
100
100
100
100
95
99
81
61
82
82
87
99
99
99
98
98
98
99
98
98
95
96
97
96
65
45
17
8
0
0
0
0
7
26.400002
59
100
100
98
73
3
2
0
2
12
21
20
99
100
99
86
90
83
81
41
21
31
33
53
80
79
40
1
12
51
61
61
24
19
61
41
24
12.6
20.1
17.1
20
39
98
100
99
100
100
100
100
100
100
100
95
100
100
91
98
100
100
100
100
100
100
100
100
100
100
100
100
100
97
100
35
14
15
27
60
100
98
85
39
1
2
13
36
69
86
38
74
85
67
64
79
14.700001
0.90000004
0
10
1
2
3
4
9
23.1
27.6
37
70
95
99
100
95
97
92
98
99
99
100
98
100
100
100
100
100
100
95
99
99
100
99
98
94
100
91
74
92
95
100
100
100
100
100
100
94
81
73
42
29.7
29.400002
79
100
100
100
100
98
100
98
89
78
76
87
79
64
67
71
75
91
92
97
98
76
81
89
73
76
75
97
95
94
99
100
100
100
100
100
100
100
100
100
97
100
97
72
61
28
89
71
86
96
100
100
92
6
0
0
2
10
1
0
0
0
2
5
7
14
0
14
7
39
23
0
0
6.6000004
15.3
7.8
28.800001
48
69
93
94
92
94
90
89
39
23
0
0
0
1
0
0
1
2
8
30
12
18
72
93
85
88
88
99
85
59
50
25
0
0
0
22
52
71
89
98
98
97
100
96
99
91
94
87
67
34
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
77
100
100
100
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
68
82
28.500002
28.500002
24.900002
49
18
10
35
46
83
30.000002
29.1
25.500002
10
32
60
23
83
100
100
100
100
100
99
97
97
100
98
96
99
99
97
98
100
96
94
82
90
14
28
46
74
86
77
90
100
77
61
93
92
95
98
100
100
100
100
100
99
97
99
100
99
98
98
98
90
76
83
85
98
100
96
99
97
100
100
99
98
100
100
79
45
7
0
0
16
84
87
87
89
85
73
96
100
100
100
100
100
100
98
91
90
89
100
98
83
80
99
96
95
97
97
100
100
96
98
89
47
70
96
100
100
98
86
57
63
59
35
84
72
61
84
100
87
73
89
98
96
71
42
52
99
94
78
99
83
100
85
74
90
97
81
96
98
40
97
96
97
98
98
98
100
99
96
23
3
9
24
67
87
100
78
28
1
0
0
0
0
34
92
97
87
19.5
37
75
90
41
32
4.2000003
0
9
18
12
11
2
0
0
0.6
29.400002
29.7
29.400002
29.400002
60
100
100
100
99
96
100
98
94
100
100
100
100
100
100
100
100
100
100
100
96
89
89
94
95
97
96
97
92
91
92
92
85
81
83
74
75
80
66
72
83
74
99
100
100
100
99
92
94
100
98
98
97
24
2
0
0
0
0
0
30.000002
30.000002
36
47
58
33
30.000002
87
100
100
100
99
98
98
95
85
83
88
84
78
87
100
100
100
98
98
97
94
91
80
90
76
92
95
83
86
96
89
86
97
100
100
100
100
100
87
81
82
87
88
89
90
87
78
74
70
57
42
26
29.400002
27.900002
22
28.800001
41
44
77
98
98
90
96
98
98
99
98
98
94
95
97
94
100
86
79
93
97
93
97
87
84
58
25
59
62
68
77
83
99
98
100
99
100
100
100
100
100
99
90
86
93
95
100
100
100
44
51
63
71
95
97
100
100
100
100
100
100
100
100
100
92
99
100
97
95
92
89
71
73
83
100
100
100
99
98
100
98
96
95
96
100
100
97
98
99
100
99
98
100
100
100
88
34
2
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0.3
0.6
1.8000001
3
0
0
3
10
1
0
9
71
73
86
91
98
97
95
91
89
85
75
77
87
80
79
74
90
87
85
94
95
96
95
94
86
82
63
35
42
49
55
68
29.1
28.500002
87
94
98
99
100
98
98
93
98
88
64
59
31
76
94
93
97
100
100
91
98
98
98
93
95
85
72
39
48
47
30
42
60
67
28.500002
30.000002
30.000002
79
95
99
100
100
98
98
97
99
98
95
72
84
93
79
48
77
68
22
64
77
99
88
2
12
2
4
0
0
0
0
0
0
0
0
13.500001
17.400002
29.7
28.500002
19.2
28.800001
29.400002
52
97
97
66
29.400002
28.2
75
84
99
98
98
100
100
97
98
98
100
100
99
99
99
95
94
67
69
88
93
80
97
83
89
98
98
87
1
0
0
62
93
78
68
87
97
100
95
100
100
98
94
96
97
95
95
58
77
99
98
98
97
79
4
75
0
0
0
0
22
0
0
0
0
0
0
93
91
33
61
29
85
69
98
65
81
100
97
99
99
100
100
96
99
95
97
89
98
92
90
93
95
98
99
99
99
100
93
97
94
100
100
100
100
100
99
98
97
95
93
70
63
52
76
91
95
98
98
92
97
90
76
94
64
62
97
98
97
99
42
38
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
3
20
0
0
0
0
0
0
0
0
0
6.9
0
0
0
0
0
0
0
0
0
0
0
0.3
0.3
0
0
0
0
0
0
0
0
1
2
32
91
88
99
100
100
100
100
100
100
100
100
99
100
100
100
100
100
100
100
100
100
98
100
100
98
100
100
100
100
99
100
100
2
16
4
3
62
98
12
13
4
0
0
0
0
0
92
100
100
100
100
100
99
100
100
100
100
91
99
99
100
99
100
97
74
42
49
46
95
82
86
99
84
70
94
80
20
82
100
100
41
6
8
4
45
100
100
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
54
91
82
96
89
56
60
65
61
44
91
100
100
92
96
92
82
37
20
22
14
14.700001
19.800001
19
86
87
93
95
58
73
96
99
82
40
10
0
0
0
0
0
0
0
0
0
0
0
0
0
57
55
59
65
98
100
100
100
98
76
95
96
98
99
100
100
100
100
97
94
94
95
97
93
96
94
100
100
92
83
79
88
90
87
88
36
20
0
3
5
7
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
5.4
19.5
10.5
64
59
52
73
69
90
71
61
69
62
64
86
98
100
95
98
100
100
100
98
97
97
92
92
99
100
97
98
100
99
95
95
98
100
0
3.6000001
8.700001
14.1
14.400001
12.6
12
9
0
0
0
0
0
0
0
0
0
0
6
20.1
28.800001
11.1
0
2.4
0
0
2.1000001
6.3
30.000002
30.000002
29.400002
4.2000003
0.3
4.2000003
0.6
0
0
0
0
0
0
0
0.6
4.2000003
9
10
5
6
4
15
0
0
13
27
8
2
5
7
3
3
14
0
0
2
12
9
19
39
74
88
96
83
77
67
56
42
10
10
26
11
0
0
0
2
6
1
0
0
0
0
0
11.400001
28.2
29.1
30.000002
70
29.400002
30.000002
29.400002
29.400002
29.1
28.800001
29.1
27.300001
24.6
28.500002
29.1
26.400002
77
91
96
100
98
97
100
99
100
100
82
83
82
50
86
99
100
100
100
100
100
100
100
100
100
100
100
100
100
95
98
97
97
98
99
100
100
100
100
100
100
98
100
100
100
100
100
100
100
100
98
95
97
98
98
98
91
70
30
62
90
99
90
95
95
96
91
93
97
96
96
100
99
100
98
98
93
92
95
96
71
4
10
10
0
0
0
0
0
0
0
0
0
0
22.5
13
0
48
94
84
89
69
76
94
89
39
7
48
83
94
97
100
98
98
98
98
100
94
94
97
96
97
100
99
97
88
88
85
55
37
23
18
20
13
4
0.6
2.4
3.3000002
3.6000001
0.3
8
32
77
78
91
67
82
95
98
98
100
99
100
98
97
100
100
95
75
67
72
60
78
24
3
1
3
0
0
0
0
0
0
0
0
5.1000004
23.1
28.800001
28.800001
72
95
84
67
64
71
94
100
98
29
2.1000001
17
54
75
98
79
46
49
93
90
79
51
70
88
84
100
84
97
89
60
22
28
11
3
12
32
17
9
11
61
93
100
99
89
77
63
71
100
100
100
100
100
98
100
100
100
100
100
100
100
99
98
93
66
94
100
99
76
78
75
86
97
100
100
95
78
36
40
59
0
0
0
0
0
0
0
0
0
0
0
0
0
6
28
44
15
49
84
61
64
59
58
59
39
64
83
83
91
92
92
95
96
91
95
91
56
0
0
0
0
0
0
0
0
0
0.3
10.5
86
99
98
100
100
96
93
94
97
97
100
100
88
89
87
48
19
36
35
35
50
26
1
0
0
0
0
0
7
100
41
63
100
100
100
100
100
98
69
50
38
29.400002
29.400002
29.400002
30.000002
30.000002
29.1
29.400002
62
66
79
93
99
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
97
100
100
100
100
100
100
100
100
92
96
98
100
100
99
84
95
96
99
100
30
0
1.2
0
0
0
0
0
0
0
4.8
79
100
100
100
100
100
100
100
100
98
55
42
18
40
45
69
37
85
90
10
6
3
1
0
0
0
40
39
0
100
51
29.1
37
99
100
99
100
100
95
95
97
92
55
44
71
98
95
98
84
61
76
98
86
86
73
35
27
38
49
88
77
66
30
44
77
94
99
100
99
100
100
100
95
76
57
44
61
91
99
100
100
83
82
68
72
87
86
90
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
66
94
93
97
100
79
74
92
95
97
0
0
0
0
0
0
0
0
0
0
0
0
0
87
95
94
93
96
90
0
0
0
0
0
0
0
27.000002
90
95
84
84
97
88
91
98
99
88
100
100
99
100
100
100
100
100
100
100
90
43
25
16
3
0
0
0
0
0
0
0
56
55
44
28
24
13
22
27
25
68
92
100
98
100
92
92
75
46
47
52
75
92
91
69
94
97
98
98
100
98
97
84
74
35
32
47
51
62
38
28
64
66
96
100
100
16
40
0
0
0
0
0
13
19
61
0
0
0
11.400001
28.500002
28.500002
24.300001
26.1
68
95
100
100
100
100
100
98
100
98
100
100
100
100
100
100
97
97
99
96
98
80
74
54
38
42
53
34
6
6
2
0
0
0
0
0
26.7
35
69
82
19
56
36
83
100
100
100
96
100
100
100
100
100
95
62
95
93
61
88
100
100
100
98
100
100
100
100
100
100
100
0
0
0
0
0
0
0
1
1
0
0
15
14
14
23
41
50
49
60
95
91
91
100
98
96
78
73
51
40
39
17
25
0
8.400001
19.5
1.5
29.400002
28.800001
29.400002
39
29.7
60
97
98
96
94
95
98
100
100
100
100
97
86
68
50
91
100
73
29
30.000002
99
100
100
77
100
100
85
14
38
55
29
39
85
100
100
100
100
100
97
91
94
100
100
97
61
65
86
100
100
100
99
93
96
97
98
98
96
99
100
100
98
98
100
98
99
99
99
100
99
100
96
100
100
100
100
86
69
7
0
26
2
3
7
32
25
9
5
12.3
12
7
7.2000003
39
17.7
12.900001
7.8
26
23.1
80
94
100
100
100
99
97
85
4
8
2
5
2
29
74
85
7
23
30
30
28
24
22.2
27.6
27.300001
43
60
72
98
95
75
82
65
83
47
84
97
100
100
98
100
100
100
100
99
100
31
100
100
96
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
96
95
96
98
98
98
91
94
53
88
95
98
42
89
40
40
35
38
96
74
89
95
54
45
56
83
89
89
95
100
99
96
94
91
91
90
81
52
59
72
72
33
44
74
78
88
88
96
98
75
54
100
100
95
100
100
100
100
100
100
98
96
76
28.500002
26.1
29.400002
28.2
30.000002
29.400002
60
78
77
90
93
98
100
96
97
92
91
84
10
0.6
31
66
82
63
37
2.4
4
44
41
28
49
65
81
63
39
94
100
93
81
98
97
92
98
98
98
37
13
23
8
11
36
60
60
73
79
54
44
41
52
43
26.400002
24.6
25.800001
50
93
77
64
35
21
10
10
2
2.4
15.3
22.800001
26.7
49
9
5
96
90
82
96
81
63
38
23
28
37
39
30.000002
79
97
100
91
97
87
93
93
100
100
100
98
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
90
100
99
100
98
100
98
55
29.400002
29.7
26.400002
0
0
1
0
0
0
0
0
52
2
0
0
16
37
68
44
54
36
49
85
75
84
99
97
97
8
0
0
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
27.6
30.000002
30.000002
30.000002
21.6
30.000002
30.000002
29.1
27.6
30.000002
30.000002
30.000002
37
86
15
74
89
76
73
76
74
75
89
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
100
100
84
82
51
94
97
98
100
100
98
88
84
82
65
98
97
71
48
79
86
90
79
74
94
95
95
100
98
96
92
88
93
91
95
97
90
91
96
66
18
44
66
89
97
97
98
97
97
92
95
92
85
88
84
83
89
97
98
99
99
99
97
98
98
98
98
97
98
97
98
100
98
97
97
98
98
98
98
95
94
99
98
99
97
99
98
98
98
97
97
99
98
99
100
100
99
98
100
99
100
95
79
29
29.400002
27.900002
39
61
61
3
0
0
0
0
0
0
0
3
11
17
0
18
0
0
0
0
0
0
0
0
0
0
0
0
0
0
17.400002
27.900002
28.500002
30.000002
30.000002
30.000002
97
100
100
99
100
100
100
100
100
99
100
100
38
95
100
100
98
98
100
96
100
96
100
94
59
80
98
72
61
14
9
1.2
10
26
5
7
5
15
25
38
54
57
90
97
100
97
99
99
100
100
98
98
98
98
98
85
92
98
99
100
98
13
3
6.6000004
0
0
5.4
0.3
8.1
21.6
14.1
3.9
0
6
13.500001
7
29.400002
39
77
78
85
86
96
96
90
91
98
98
100
100
100
100
100
100
100
100
100
100
99
100
99
98
96
96
100
99
100
96
86
67
48
30
5
18
26
18
0
0
23
88
100
87
94
100
82
85
73
67
78
57
68
89
95
94
28.500002
0
0
19
22
28
3
4.8
16.2
23
91
96
98
94
92
49
24
48
52
5
0.6
3.6000001
4
13.200001
29.400002
65
82
76
58
38
2
0
4
3
22.2
29.7
29.1
29.400002
29.400002
29.400002
26.400002
29.400002
29.1
94
65
74
97
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
75
52
25
38
35
18
9
5
5
6.3
6.9
22.2
38
24.900002
28.2
27.000002
21.300001
15
25
40
50
34
61
61
80
63
56
79
89
0
0
0
3
6
2
8.700001
15.000001
35
62
78
60
54
64
49
60
78
74
67
84
93
78
0
0
0
0
0
0
0
0
0
6.6000004
15.3
0
0.6
7.8
8.700001
26.1
29.1
21.300001
28.2
21.300001
65
30
26
84
64
92
94
78
81
79
83
85
88
100
100
100
29.400002
0.6
0
0
0
0
0
0
32
93
63
30.000002
30.000002
30.000002
56
98
99
30.000002
73
71
71
100
94
96
98
92
67
81
100
100
100
100
100
100
100
100
100
100
100
100
97
61
97
98
100
100
100
100
92
63
98
100
97
100
88
100
92
89
98
51
0
0
0
0
13
3
1
0
0
0
0
24
3
0
56
36
19
30
75
53
16
89
88
34
52
29
45
88
94
99
91
80
55
13
17
49
27
30
25
66
75
98
99
98
94
99
97
100
99
98
97
97
95
97
97
92
88
41
29
39
69
89
75
52
47
81
62
83
96
99
85
45
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.5
30.000002
30.000002
30.000002
30.000002
30.000002
89
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
97
99
99
100
99
98
100
100
100
98
100
99
98
100
98
98
98
100
100
100
89
45
34
29
8
30
0
0
0
0
0
0
0
0.3
0
30.000002
29.400002
83
100
95
97
77
68
45
94
100
100
100
100
100
100
95
56
39
19
2
8
19
29
37
44
59
86
93
98
91
69
57
50
66
54
57
41
21.300001
15.900001
0.6
0
0
0
4.2000003
6.9
0
0
3.6000001
15
1
29.1
78
39
99
95
78
97
97
100
98
93
92
84
92
89
52
63
36
48
95
100
100
100
100
100
98
100
88
78
71
29
19.2
27.6
28.2
30.000002
30.000002
23.7
22.5
29.400002
29.7
27.300001
27.6
29.400002
27.6
29.400002
30.000002
30.000002
56
61
89
88
73
51
31
48
94
81
52
93
85
84
82
56
98
100
100
97
100
100
100
100
99
34
16
53
100
100
94
76
95
96
96
100
98
95
87
81
90
82
84
93
93
89
82
91
100
100
100
99
98
100
100
100
100
100
100
85
41
85
86
87
84
88
87
73
9
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
5.4
19.2
23.7
21.300001
24.6
23.7
23.7
25.2
24.300001
26.1
27.900002
27.000002
29.1
29.400002
30.000002
30.000002
30.000002
25.500002
27.6
27.6
28.500002
28.800001
40
55
66
88
100
100
100
100
100
100
100
100
96
100
97
77
45
74
82
94
97
97
60
45
82
95
100
97
98
92
100
100
100
100
100
100
99
100
100
100
100
100
99
100
100
100
100
100
100
99
84
98
69
45
47
59
31
5
0
0
2.4
5.7000003
24
20.7
18
18.300001
0
0
0
1.2
5.4
1.8000001
1.5
0.3
0
0
0
0
0
0
0.3
7.5000005
7.5000005
27.6
74
63
36
29.7
30.000002
29.7
29.1
29.7
29.400002
28.2
27.6
27.000002
29.1
29.1
29.1
27.300001
16.5
0
13.200001
28.500002
28.500002
27.6
20.400002
27.6
16.2
10.8
17.1
22.2
26.400002
17.1
29.1
27.6
24
9
4.8
0.3
0
0
0
0
0
0
0
0
0
0
0
0
3.3000002
18.300001
27.6
28.800001
27.000002
24.900002
21.300001
21.300001
3.6000001
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
6
20.400002
22.800001
23.1
15.3
17.7
10.200001
11.400001
29.1
27.6
26.400002
29.7
24.300001
22.800001
25.500002
19.2
24.900002
27.000002
28.500002
27.000002
1.2
0.6
0
9.3
6
6.6000004
0
0
0
0
15.6
2.7
2.1000001
3.6000001
0
0
2.1000001
6.3
12
17.7
27.300001
18.900002
15.6
21.900002
0
6.9
22.2
24
24
26.400002
23.7
3.3000002
0.3
0
2.1000001
3
3
25.800001
22.2
9
0
0
1.2
15.6
21.6
15.000001
4.8
14.700001
24
30.000002
28.2
16.5
18.900002
4.2000003
29.1
30.000002
30.000002
29.400002
29.400002
29.400002
28.800001
29.1
29.400002
28.2
26.7
25.800001
21.900002
21.6
23.7
15.900001
8.700001
0.6
0.3
2.1000001
8.700001
13.500001
18
2.4
0
0.6
1.5
1.8000001
5.7000003
1.2
2.1000001
3.9
11.400001
7.5000005
4.5
4.2000003
8.1
8.700001
10.5
13.200001
16.800001
12.900001
6.9
0.6
1.2
1
0
14
21
16
16
16
81
44
30.000002
30.000002
30.000002
29.7
29.7
30.000002
29.400002
29.7
29.1
38
69
62
39
22.2
24
23
16
23
59
17.400002
32
12
6.9
6.6000004
21
16
6
1
63
100
98
98
92
98
99
100
43
46
29.1
30.000002
30.000002
39
85
84
92
100
100
100
100
98
99
99
100
100
100
100
95
82
78
92
100
97
100
96
92
98
90
58
31
64
71
89
32
7.2000003
0.90000004
4.5
6.9
0
0
0
0
0
0
0
0
0
0
0
6.9
0.6
2
17
70
96
74
0
2
0
0
0
2
0
0
2.4
21
21
14.700001
27.300001
49
96
95
100
100
100
100
100
100
100
0
5
24
8
2
9
8.1
29.7
30.000002
34
30.000002
57
90
90
20
81
58
33
23.400002
21.6
15.900001
66
27
30.000002
30.000002
29.400002
15.000001
29.400002
30.000002
30.000002
53
30.000002
30.000002
30.000002
28.2
29.1
29.400002
14.700001
31
31
24.300001
29.1
26.1
30
24.900002
41
29
23
70
31
3
14.400001
32
32
30.000002
30.000002
34
47
30
50
22.800001
33
43
68
84
100
100
100
100
100
98
81
97
97
96
96
95
95
63
6.3
26
66
81
90
90
82
82
78
87
85
86
90
70
79
98
92
90
84
87
95
98
96
86
44
46
45
50
48
72
75
88
87
64
58
92
100
100
99
100
100
72
29
15.3
2
0
0
2.4
18.900002
12.6
14.1
16.5
15.000001
12.3
27.000002
26.7
27.6
18.300001
24.900002
26.400002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
86
99
100
80
96
100
100
100
100
98
83
64
88
98
90
94
98
83
91
67
54
83
35
80
81
90
64
88
55
47
90
100
100
100
100
100
100
100
100
100
100
93
91
87
74
36
40
79
95
65
82
95
89
83
87
92
100
99
88
82
75
77
100
98
76
90
85
81
62
13
24.900002
30.000002
30.000002
39
79
88
0.90000004
0
0
0
0
3.6000001
8.400001
2.4
0
0.6
5
39
40
38
37
60
61
66
49
8
12.900001
17.400002
14.400001
16.5
26.1
24.900002
45
63
55
94
70
53
29.7
29.7
39
6
17.1
29.400002
30.000002
29.7
30.000002
65
86
30.000002
29.7
29.7
28.2
29.1
24.300001
23
23.400002
21.6
25.2
42
16.800001
19.5
25.2
27.300001
29.7
42
47
43
22.800001
24
27.300001
28.800001
28.500002
34
26
28.500002
28.2
39
27.000002
22.800001
28.800001
73
54
34
100
96
91
96
51
43
44
30.000002
66
75
85
64
80
89
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
100
100
99
72
88
79
92
98
93
70
76
97
72
58
48
63
54
37
19
10
16
18
38
46
17
18
20
50
60
17
39
14
9
5
4
14
12
8
16
33
2
1
7
19
37
46
47
40
32
25
31
45
52
32
23
10
11
9
16
10
1
0
0
0
0
0
0
7
23
27
36
31
81
83
69
38
41
32
16
10
14
18
25
23
11
3
2
26.1
30.000002
30.000002
94
96
99
99
99
100
98
95
66
89
95
98
99
100
100
100
100
99
100
100
100
92
72
49
94
96
74
91
100
97
94
100
100
98
100
100
99
76
100
100
93
100
100
100
100
100
95
79
40
47
30
31
43
37
44
41
36
40
42
35
32
30.000002
30.000002
30.000002
30.000002
64
97
100
100
100
99
100
100
100
100
100
100
100
93
81
54
27
37
82
94
83
72
77
68
69
76
66
75
84
50
56
100
100
97
68
48
51
50
31
22
22
19.2
20
12
5
2
1
1
6
6
10.5
15.000001
11.400001
15
0.90000004
2
0
2
8
9
27
37
46
38
79
25.2
27.900002
28.500002
27.6
24.300001
17.1
16.2
23.1
28.2
28.2
29.1
69
59
60
90
91
97
90
83
88
65
90
77
43
13
17
22
26
30
7
8
2
2
3.9
10.8
10.5
13.500001
9.900001
5
31
76
81
84
100
100
100
86
74
69
65
17
6
7.2000003
4.2000003
2
0.3
0
0
0
0
0
0
0
0
0
0
35
90
57
49
41
24
14
0
0
0
1
0
0
3
18.6
14.1
3.9
6
5
3.9
12.6
30.000002
83
97
100
74
39
31
31
16
44
41
54
58
35
100
94
97
20
21
21
21
23
21.300001
39
100
77
71
45
41
78
26.7
27.6
23
18.300001
5.4
0
0
13
38
30
76
94
94
30
0
0
0
12
38
33
23
35
47
53
48
78
82
85
66
66
96
97
98
100
100
100
100
98
100
100
100
99
100
100
100
87
48
8
1
7
0
0
0
2
0
0
0
0
0
0
0
0
0
0
0
0
1
3
6
4
0
2
0
1.5
2.1000001
0
0
0
0
0
0
0
2.7
7.8
25.2
23.400002
18.300001
0
0
0
0
0
0
0
0
0
0
7.2000003
10.200001
1.8000001
0
0
15.000001
29.400002
30.000002
30.000002
30.000002
76
98
98
99
99
100
100
100
100
100
100
100
100
98
95
66
25
14.400001
4.5
8
23
23
25
19.800001
27.900002
25.500002
22.2
39
29.1
28.500002
23
26
27
34
64
100
93
92
54
16
11
50
93
100
99
96
83
53
27
20.1
37
35
56
100
86
99
100
100
100
98
80
70
57
44
22
28
27
34
51
100
100
100
100
100
100
100
100
100
100
100
66
11.1
24.900002
28.2
27.900002
27.6
19.2
6
10
20
18
15
10
8
6
10.8
7.8
9.3
6
0
0
0
0
0
0
1
16
26.400002
28.2
27.6
27.6
26.1
24.900002
25.2
16
17.1
14
22.800001
28.2
22.2
25.500002
25.2
24.900002
15.900001
3.9
2.4
0.3
2.4
1.5
9
33
57
65
97
76
85
69
59
50
44
42
50
27.300001
46
72
100
100
72
18.300001
16.800001
1
4
22
42
83
92
92
95
71
42
50
49
51
44
56
56
53
43
24
20
16
3
1
0
0
32
29
51
80
80
73
41
89
3
2
2
0
0
0
0
4.2000003
3.9
12
24.300001
29.1
28.500002
29.400002
29.7
30.000002
52
88
100
92
98
100
68
29
34
34
32
46
43
46
45
39
23
10.8
5.7000003
3.9
59
100
74
31
30.000002
30.000002
30.000002
96
84
97
85
30.000002
30.000002
30.000002
60
78
70
61
42
48
33
79
91
73
30.000002
30.000002
81
90
89
100
98
75
20.7
16
22
29
28
32
30
30.000002
30.000002
30.000002
29.400002
29.7
28.800001
12.6
0
0
0
0
0
0
0
0
41
62
42
66
77
18
13
3
1
0
0
2
2
2
1
5
5
10
14
11
0
0
0
0
14
19
32
66
47
38
42
36
24
22
13
10
2
2.7
27.900002
27.6
22.800001
21.300001
4.8
2
5
14
28
0
59
56
46
48
42
37
44
30.000002
30.000002
30.000002
30.000002
30.000002
61
78
89
98
100
98
100
100
100
100
100
99
100
100
97
89
76
65
100
100
100
100
100
99
100
100
100
100
100
81
20
71
79
90
37
53
58
58
39
54
30
36
2
2
0
0
0
0
0
0
0
0
0
0
4
5
4
8
5
7
65
92
72
51
84
83
86
96
61
69
59
42
38
15
14
10.5
11.400001
7
18.900002
24
46
34
14
21
44
58
41
22.2
27
35
8
6
5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
18
20
16
22
70
89
85
0
1
0
14
32
61
53
34
25
23
21
9
16
13
9
28.2
23.7
24.900002
15.3
22
31
25
41
30
63
52
37
23
8
9
6
9
8
20.400002
29
47
55
32
73
47
23
8.400001
8.400001
5
35
7
36
25
57
70
44
13
19.800001
37
98
82
73
74
100
100
100
100
92
46
26
66
40
67
26
61
44
29
41
53
80
94
99
99
92
62
33
14
9
1
2
0
0
0
2.4
12
12.900001
20
22
26
21.900002
40
86
98
100
95
100
99
68
52
65
75
29
15
10
21
17
39
28
8
10
25
43
49
23
31
68
39
26
17
15
4
2
3
1
1
0
0
0
0
0
0
0
37
43
41
33
25
10
31
38
30.000002
31
30.000002
30.000002
37
31
30.000002
30.000002
30.000002
28.500002
18
7
1
0
0
0
0
17
50
65
35
22
22
33
38
27
29
25
25
26
18
11
11
12
13
7
10
7
5
3
3.9
20
35
36
26
15
12
18
15
8
6
1
2
5.1000004
12.6
24.300001
29.400002
30.000002
29.1
48
74
30.000002
30.000002
98
100
100
100
98
100
100
95
96
99
89
31
24
2
7
43
41
37
40
14.1
46
39
30
11
8
13
9
20
37
31
23
29
31
27.300001
16
24
21
27
31
20
15
24
56
91
98
73
26.1
29.1
66
40
43
18
18
32
28.500002
43
23
31
7
13.500001
33
30
53
50
27
15
16
20
21
15
4
3
17
31
41
38
33
25
56
81
52
28
42
23
9
4
4
4
2
0
0
0
0
0
1
23
33
17
13
9
23
44
35
28
55
43
25
17
12
4
1
0
0
3
33
47
26
22
16
18
9
6
35
4
6
7
31
29.1
23.1
25
10
14
22
27.300001
30.000002
29.400002
30.000002
30.000002
30.000002
30.000002
28.500002
30.000002
28.500002
30.000002
30.000002
30.000002
91
100
95
100
98
76
26
28
74
90
100
100
100
100
100
100
94
39
5
4
3
19
18
39
51
45
41
36
47
71
91
95
89
76
72
61
45
32
22
21
12
14
24
17
9
54
45
40
52
56
60
63
57
75
74
72
41
8
12
7
0
2.1000001
6
10.8
18
17.1
17.7
3.6000001
1.8000001
3.9
7.2000003
15.000001
18
13.8
63
94
80
41
47
45
6
1
7
27
21
32
32
38
69
61
66
50
73
50
39
15
12
31
74
52
52
33
34
17
11
10
2
6
8
13
6
4
2
0
0
0
15
74
96
34
39
41
49
40
44
52
49
49
53
50
49
47
37
27
28
25
19
49
50
39
53
85
100
97
92
100
82
65
82
85
35
34
27
25
28
18
18
10
14
6
3
1
1
0
0
1
0
26
62
67
54
18
26
55
65
60
30
18
15.000001
8.700001
3.9
5
4
5
16
39
51
36
33
24
31
14
45
42
35
39
42
42
47
36
18.300001
33
29.400002
21
17
26
48
100
100
100
48
55
46
60
72
54
41
31
15
28
12
4
7
0
0
0
0
0
0
0
3.9
15.3
30.000002
29.400002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
85
63
30.000002
29.1
30.000002
58
29.7
51
51
30.000002
30.000002
30.000002
30.000002
30.000002
69
100
100
99
76
79
87
79
98
74
44
41
49
31
28.2
30.000002
30.000002
29.7
30.000002
28.500002
28.500002
29.1
30.000002
29.400002
30.000002
25.800001
17.1
18
15.900001
20
29
33
23
18
14
33
68
62
47
24
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
9
53
70
36
29
23
33
29.7
28.500002
26.400002
28.2
28.2
9.6
6
15.000001
27.000002
25.2
27.000002
30
28
5
22
21
55
39
30
44
78
95
97
99
100
100
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
96
90
98
96
86
63
41
22
13
4
1
27
82
91
73
29
11
0
0
0
0
0
0
4
6
16
22
41
39
27
24
23
22
66
75
23
13
25
38
26
19
14
23
30
28
16
19
16
25
6
1
1
0
0
0
0
0
4
30
72
75
72
86
51
5
8
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
12
43
64
40
55
70
58
10
9
5
5
10
7
5
4
7
8
7.2000003
22.800001
14
21
18
8
11
5
63
61
79
44
40
38
34
34
30
31
28.800001
27
30
57
38
51
46
45
37
49
46
40
27.000002
28.2
51
54
64
57
53
50
30
55
69
55
24.6
27.000002
27.6
27.6
27.000002
27.900002
29.1
25.500002
23.7
23.1
24
26.7
29.1
29.1
47
29.7
32
47
29
87
68
27.300001
27.900002
27.6
24.6
26
21
25.800001
30.000002
30.000002
30.000002
29.400002
30.000002
30.000002
30.000002
30.000002
28.2
28.800001
16.800001
33
32
30.000002
76
96
86
30.000002
46
59
64
67
47
50
40
43
32
89
89
87
91
94
97
97
98
91
71
57
48
34
35
26
36
28
9.900001
6.6000004
7.8
9
9.6
11.400001
17.7
25.800001
26.400002
28.2
27.300001
24.6
21.900002
13.500001
3
14
25
28
30
38
17
6
4
6
3
3
0
1
0
2
2
3
4
3
1
0
2.4
5
21
36
35
31
26
49
40
45
43
31
28.500002
15
11
22.5
25.500002
21
29.1
35
30.000002
30.000002
29.1
48
57
96
90
66
74
95
59
45
52
32
29.7
30.000002
30.000002
29.400002
65
95
99
100
100
99
86
91
87
100
99
96
98
57
53
73
83
89
84
74
67
44
59
40
28.500002
28.500002
30
48
53
46
40
79
85
75
74
71
98
99
58
29.1
46
35
67
48
28.500002
28.500002
27.900002
14
14
6
72
100
100
100
100
100
88
66
25
10
11
35
40
51
59
53
45
34
47
60
60
71
95
96
95
92
95
99
72
20
22.2
26.400002
27.300001
28.2
29.7
29.7
29.1
46
69
47
37
75
99
97
96
99
100
100
98
80
77
57
59
68
36
85
100
100
100
98
66
42
54
75
97
100
100
99
98
99
82
68
62
61
57
80
60
100
91
94
90
97
76
30
9
22
7
0
0
0
1
3
3
3
0.3
11.700001
21
10.5
7.8
37
60
57
6
1.5
9
23.400002
26.1
18.900002
8.1
17.1
28.500002
30.000002
30.000002
29.1
21
23.400002
28.2
21.300001
8.400001
26.7
29.1
25.800001
30.000002
27.900002
27.000002
26.7
27.6
28.500002
28.2
27.000002
32
21
12
5
32
30.000002
83
33
49
100
64
40
31
51
79
100
100
96
43
36
68
56
35
74
92
100
100
100
100
100
98
98
63
60
54
38
39
27
37
71
58
45
57
50
51
31
25
55
46
49
43
27
25
36
23
36
53
56
73
79
95
96
94
68
28
35
24
70
96
100
93
100
100
100
100
99
97
24
4
0
0
0
0
0
0
0
0.3
1.2
11.400001
61
75
74
98
91
50
9
8
2
0
1
10
18
20
22.5
25.500002
21.300001
12.3
2.4
8.700001
20.7
19.5
10.200001
12
24.300001
27.900002
29.400002
27.900002
28.2
14.700001
2.7
20
41
37
28
32
33
30.000002
29.7
69
80
55
75
100
99
94
83
97
96
92
99
100
99
85
66
81
87
83
93
40
28.800001
29.400002
28.500002
28.800001
29.400002
29.1
29.400002
29.400002
29.1
28.500002
29.400002
28.500002
29.400002
28.2
28.2
27.6
27.900002
69
75
89
85
71
65
59
28.500002
24
29.1
28.500002
22.5
19
23
28
27
37
43
46
40
27
15
5
9
8
2
41
49
44
56
63
17
36
56
62
62
62
46
30
29
24
24
31
31
67
79
76
82
79
79
82
82
84
55
70
4
9
7
6
1
3
4
0
0
0
0
0
0
0
2
0
0
0
0
12
12
10
15
7
11
10
1
1
1
0
1
0
0
0
0
0
59
62
45
7
1
1
1
34
67
73
62
59
5
0
0
0
0
0
0
0
0
0
0
0
62
98
81
8
3
6
14
21
49
45
39
35
16.5
24.900002
24.300001
27.300001
26.7
25.2
20.400002
25.500002
29.1
30.000002
24
29.1
30.000002
29.7
30.000002
30.000002
28.500002
12.6
13.200001
30.000002
40
54
73
95
82
100
97
91
7.5000005
5.7000003
1
14
3
96
99
100
100
100
100
89
70
72
98
100
95
82
78
69
47
41
36
55
54
87
88
83
94
99
90
93
100
100
100
100
100
100
100
88
100
100
100
100
71
84
88
74
56
61
66
68
89
99
100
93
36
16
29
38
25
85
80
92
75
53
65
90
100
100
100
100
99
98
93
83
76
68
98
91
70
39
70
100
100
100
68
14
5
0.3
0.90000004
0.90000004
0.3
0.6
4
39
19
77
96
96
100
100
100
100
46
100
96
85
65
48
29
51
83
87
36
35
20
20.1
21.900002
22.2
16.2
18.900002
26.400002
29.400002
29.1
26.1
28.500002
38
60
75
88
97
96
97
79
35
70
100
98
74
29.1
15.3
16
20
24
13
47
45
10
8
3
20.400002
29.7
29.7
30.000002
92
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98
98
96
88
71
41
42
32
100
100
100
100
100
100
100
80
99
82
27
31
15
35
84
61
88
41
100
99
81
39
17
31
92
67
47
56
65
100
98
81
45
43
39
56
75
75
95
98
91
96
98
94
98
69
55
42
58
90
93
100
100
100
100
91
86
64
63
41
40
45
51
40
23
13
3
1
0
0
0
0
0
0
0
0
0
0
0
8
16
0
0.6
4.5
10.8
2.1000001
0
5.1000004
22.800001
70
98
91
94
87
88
79
22
61
57
39
16
43
87
99
99
95
100
100
100
100
76
33
84
89
84
18
39
100
100
100
100
100
100
100
100
98
81
71
54
36
27
80
58
18.300001
44
24
63
67
95
100
100
98
100
100
100
100
95
85
78
45
33
36
37
64
77
28
42
42
28.2
59
26.7
44
28
24.6
23.400002
61
94
98
98
97
98
91
100
98
100
100
90
91
87
83
74
77
96
97
97
90
71
90
92
91
91
84
94
95
85
95
100
97
67
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
59
80
77
59
10
0
0.6
0
0
0
0
1.8000001
10.5
15.000001
18.900002
20.400002
24.300001
26.1
27.6
30.000002
30.000002
30.000002
30.000002
30.000002
29.7
30.000002
30.000002
30.000002
29.400002
30.000002
29.7
30.000002
30.000002
30.000002
30.000002
30.000002
29.1
29.400002
29.1
22
26
24
14
2
1
1.5
0.90000004
4.5
0.90000004
0.6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
33
32
62
14
0
0
0
0
0
0.3
0
2.4
5.7000003
12.6
16.2
11.400001
0.90000004
0
3
1.2
3.3000002
2.4
58
58
100
99
100
99
60
45
30.000002
30.000002
28.500002
25.800001
20.7
7.8
12
5.1000004
6
3.9
0
0
0
59
59
59
59
59
59
59
100
59
58
5
0
0
0
0
0
0
0
4.2000003
10.200001
21
27.000002
28.800001
28.800001
28.500002
27.6
22.5
28.800001
27.000002
17.1
9.3
14
58
74
15
24.300001
30
58
68
30.000002
30.000002
29.400002
30.000002
40
78
81
89
96
11.400001
5.1000004
19
36
75
74
91
100
100
100
100
100
100
97
93
98
100
100
100
98
97
79
81
99
93
98
100
93
75
54
30
23
55
57
51
66
100
100
99
97
96
92
96
91
98
98
83
73
73
50
21
13
19
79
79
92
94
64
38
26
30
32
52
54
40
9
3
7
24
37
45
72
89
93
85
82
79
67
53
56
51
45
13
61
91
94
100
73
88
12
8.1
1
0
0
0
0
1
2
6
11
11
19.2
19
10
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.2
6.9
22.2
27.900002
30.000002
30.000002
28.800001
29.7
29.400002
30.000002
29.7
29.400002
29
35
37
33
42
97
98
98
95
90
90
90
41
44
55
50
69
91
95
100
100
100
100
100
100
100
100
82
99
82
99
91
89
94
89
80
46
81
98
99
59
9
4
11
24
16
8
15
12
62
59
36
12
0
0
0
0
0
0
0
0
0
0
4
12
23
51
27
44
11.700001
16
79
97
95
86
69
45
11.700001
5
7.2000003
25.2
0
0
0
0
4
6
0
0
1
8
3
4
3
14
98
100
94
96
99
86
45
69
51
50
66
75
73
98
100
98
92
74
89
99
98
98
98
65
91
93
98
100
100
98
100
89
34
69
81
99
100
100
100
95
86
57
7
11
36
43
34
23
33
60
90
70
50
47
36
25
14
7
4
11
9
12
22
28
96
97
100
99
100
88
70
38
43
77
89
95
97
98
99
50
72
69
52
52
89
97
98
98
100
97
75
99
84
92
87
95
87
95
79
97
100
100
100
98
80
48
36
43
32
32
21
10
3
1
8
3
7
23
41
12
3
1.5
29.400002
30.000002
28.500002
28.500002
16.800001
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.90000004
20.1
29.400002
29.400002
28.500002
27.900002
27.6
23.400002
21
25.2
26.7
28.800001
28.500002
30.000002
29.400002
26.7
23.7
27.6
28.2
11.1
0.90000004
0.3
0
0
0
0
0
0
0
0
0
0
0
2
4
1
0
2
7
8
31
100
82
77
73
51
50
70
67
100
100
98
79
59
50
40
34
27.000002
26
33
59
27
53
68
81
100
80
64
66
56
51
45
34
59
63
50
24
55
75
52
50
33
76
95
100
100
100
90
92
99
98
100
98
99
99
97
81
28
0
0
0
0
0
0
0
0
0
0
0.6
1.2
27.900002
27.300001
21
6.3
25.500002
24.6
16
73
87
52
22.800001
23.400002
20.7
10.5
4.2000003
0
0
0
5.1000004
7.8
5
0
0
0
0
0
0
16.2
60
59
62
60
61
27.900002
17.400002
17.400002
21.900002
21.6
17.7
24.300001
18.300001
17.1
11.400001
4.5
0
0
1.8000001
6
3.3000002
0
0
4
0
59
59
59
48
13.8
13.8
6.3
2.4
3.6000001
23.400002
29.1
28.800001
29.400002
29.400002
33
57
52
30.000002
30.000002
34
58
77
64
69
96
93
69
71
96
71
41
39
42
47
64
91
73
100
92
100
100
100
100
100
100
100
100
100
100
100
98
96
93
100
100
100
92
40
4
0
0
0
0
0
0
0
0
0
0
0
0.6
0.6
1.2
13.200001
18.6
17.7
16.5
0.3
1.2
0
0
1.8000001
3.3000002
10.5
2.4
0
0
0
0
0
0
0.3
0
0.3
0
0
0
0
0
0
1.2
6.3
10.8
6.6000004
0.3
0
0
0.6
6.9
4.2000003
8.1
15.6
10.5
0.3
0
0
0
0.3
4.2000003
6.9
4.8
1
1
10.200001
3.6000001
13.8
24.6
29.400002
29.400002
23.1
23.7
0.3
18.300001
6.9
6.6000004
18.300001
26.1
27.300001
28.2
30.000002
28.500002
29.400002
30.000002
30.000002
0
0
0.6
0
6
30.000002
30.000002
29.7
30.000002
30.000002
30.000002
29.400002
29.400002
28.500002
29.400002
29.400002
28.2
28.800001
72
45
95
100
100
100
66
47
26.400002
20.400002
11.700001
16
29.1
35
52
98
95
91
65
86
100
99
91
28
12
42
45
1
0
3
0
0
0
0
10
28
27
49
97
99
83
90
48
0
0
0
13
59
98
96
89
20
2
0
0
6
62
27
26
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
12.900001
24
4.2000003
0
0
0
0
0
0
0.3
2.1000001
4.2000003
21
19
23
22
14
7
10
7
3
9
22
80
100
80
76
63
66
91
53
23
19
19
6
28.2
29.400002
30.000002
29.7
30.000002
29.1
5.7000003
4.8
2.7
1.5
2.1000001
0
0.3
8.400001
22.800001
28.500002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
30.000002
57
95
100
100
100
100
100
100
86
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
97
78
61
90
91
75
97
99
100
100
98
98
99
85
75
69
70
98
98
100
100
100
100
100
100
90
93
88
95
86
73
93
82
38
32
20
22
30
22
15
16
50
100
100
100
100
100
99
87
89
95
82
27
24
15.3
2
4
7.5000005
11
29
26
12
13
18
22
25
70
100
100
100
100
98
85
48
71
95
98
88
90
91
90
97
100
97
96
98
100
100
100
100
100
100
100
100
100
98
93
91
89
86
65
33
14
4
3
0
2
2
17
66
90
96
98
100
98
98
100
96
88
92
94
95
95
53
34
17
1
0
1
79
98
97
95
96
98
95
100
100
100
89
73
85
90
78
50
63
85
84
64
20
25
28
89
89
84
85
96
95
86
76
54
46
60
67
63
75
87
93
94
99
97
98
98
99
95
97
95
96
96
79
58
62
88
98
83
62
23
32
25
24
24
30
47
33
0
6
17
17
13
15
5
5
14
22
35
41
35
29.1
46
92
100
100
100
100
99
98
99
96
100
98
92
58
41
89
100
100
98
100
38
0
0
0
0
1.2
15.6
33
88
63
80
94
95
95
94
98
100
100
99
99
90
37
12
41
83
99
100
98
79
42
70
90
85
98
98
99
96
88
85
92
65
41
23
12
19
24
31
30
10
64
70
85
81
79
68
30.000002
29.7
30.000002
29.1
28.500002
19.800001
21
18.900002
24.300001
29.1
30.000002
30.000002
59
77
99
70
90
100
100
100
100
100
100
100
95
79
67
46
58
59
27
57
73
89
100
100
100
99
100
52
6
0
34
76
51
13.500001
24.900002
13.200001
1.5
1.2
1.5
0.90000004
1
1
0
0
0
0
0
1.5
7.8
0
7.5000005
16.5
29.7
30.000002
29.400002
30.000002
30.000002
29.400002
29.1
16
29.400002
81
84
84
98
94
91
75
88
96
99
100
94
100
97
96
98
76
72
92
100
98
98
100
99
99
98
100
98
96
84
64
66
72
78
87
68
47
32
28.800001
30
34
50
48
50
62
59
83
100
100
100
99
95
89
66
45
33
28.500002
25.800001
19.800001
26
59
85
91
56
26
58
44
63
99
100
100
100
100
100
100
100
100
75
28
29
24
35
14
14
2
8
25
47
50
87
98
91
68
25
66
88
95
100
100
70
38
37
3
30.000002
28.800001
16.5
0.6
16.800001
7
9
32
85
60
68
87
90
31
14
6
71
96
87
82
89
92
89
85
98
96
98
87
48
49
99
96
97
100
98
100
100
100
100
100
100
99
100
100
99
98
54
38
99
99
95
99
98
100
98
100
94
39
24
0
2
13
49
83
79
95
100
91
87
65
58
94
91
64
64
77
78
99
100
98
100
97
59
61
26
4
1
25.800001
30.000002
29.400002
30.000002
85
88
81
96
99
96
83
90
95
98
96
92
98
98
98
57
76
82
83
92
93
67
75
96
93
95
97
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
99
100
100
100
100
100
98
98
94
97
100
98
58
42
77
67
22
21
47
61
18
18
14
4
0
5
10
5
0
0
2
7
3
4
6
27
60
100
100
97
98
84
22
8
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.2
7.5000005
10.200001
5.7000003
29.400002
30.000002
30.000002
30.000002
30.000002
37
40
32
34
69
91
97
100
98
100
99
98
100
98
100
100
96
88
93
94
92
91
84
77
51
24
9
19
0
59
29
0
0
0
0
0
0
0
0
0
0
0
0
0
0
11
38
75
89
94
98
100
100
98
100
100
82
31
27
5
1
10
22
79
96
98
97
98
91
61
43
40
37
39
92
96
94
97
65
20
12
0.6
1.2
0
0
0
0
0
2
0
0
0
9.3
17.400002
24.6
15.6
20.400002
26.7
28.2
28.2
59
93
94
91
79
57
30.000002
30.000002
30.000002
30.000002
89
77
94
95
98
100
100
100
100
100
100
100
100
100
100
100
98
100
99
100
99
99
100
100
100
100
100
100
100
100
100
100
100
100
100
98
99
100
98
100
100
100
99
97
97
93
81
87
85
55
37
56
52
27
16
20
35
54
16.2
6.3
24
22
65
70
70
32
40
24
59
98
98
97
90
69
59
27
42
12
11
9
60
69
79
100
87
91
93
98
100
94
90
78
88
90
92
96
51
1
2
6
4
3
2
17
51
80
99
100
98
97
92
95
98
100
100
100
100
100
100
100
88
91
64
45
68
90
92
86
55
30
26
35
61
55
46
40
27
35
71
91
92
86
76
71
58
20
0.3
21.900002
29.400002
29.400002
29.400002
27.900002
58
62
77
94
98
97
100
100
98
98
98
91
82
81
83
81
92
98
98
94
100
100
99
84
91
89
99
100
100
99
100
100
100
100
99
96
100
100
100
99
100
99
98
100
100
100
100
100
100
100
99
96
100
96
96
92
91
96
98
98
95
95
95
96
95
98
99
97
84
73
92
96
97
100
97
96
98
95
95
96
81
77
87
75
74
96
78
55
82
74
66
54
52
62
52
11
11
27
47
38
33
26
12
5
11
35
74
96
91
95
99
66
64
53
56
79
92
98
97
98
99
99
100
100
100
100
99
96
97
95
75
37
31
49
68
85
92
66
74
25
36
83
100
100
100
99
100
100
100
100
100
99
100
99
97
98
98
97
96
99
100
100
90
78
30.000002
55
30.000002
30.000002
30.000002
30.000002
41
98
99
100
97
97
76
29.1
29.400002
26.400002
29.1
26.7
23.7
5
10
24
63
66
82
94
100
100
100
95
97
98
83
95
70
100
100
100
100
94
68
86
88
99
100
100
100
100
94
87
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100


==> utils/Ottawa_Weather/Ottawa_Combined_Env_Canada_data.csv <==
Weather

Cloudy

Snow
Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Freezing Fog
Fog
Fog
Fog


Mainly Clear


Clear


Clear


Clear


Cloudy


Cloudy


Cloudy
"Snow,Fog"
"Snow,Fog"
"Snow,Ice Pellets"
"Snow,Ice Pellets"
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Snow Grains
Snow
Snow
Snow


Mostly Cloudy

Heavy Snow
Snow
Snow
Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
"Snow,Blowing Snow"
"Snow Showers,Blowing Snow"

Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy
Snow
Snow
Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow

Snow


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy

Snow
Cloudy
Snow

Mainly Clear

Snow
Cloudy
Snow

Cloudy


Snow
Snow

Cloudy


Cloudy


Cloudy
Snow

Cloudy
Snow
Snow
Moderate Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Freezing Rain
Rain

Rain
Rain
Rain
Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy

Rain
Rain

"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog


Rain
Rain

Snow


Mainly Clear


Mostly Cloudy


Snow
"Snow,Fog"

Clear

Blowing Snow
Blowing Snow
Blowing Snow

Blowing Snow
Blowing Snow

Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Snow


Cloudy


Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Cloudy


Cloudy


"Freezing Rain,Snow"
Freezing Rain
Snow
Snow
Snow
Snow
Snow
"Freezing Drizzle,Snow"
Snow
Freezing Drizzle
Freezing Drizzle
Freezing Drizzle
Freezing Drizzle
Freezing Drizzle
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Fog
Fog
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Mostly Cloudy

Fog
Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy

Fog
Fog
Fog
Fog
Fog


Drizzle


Snow
Snow
Snow
Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
"Snow,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog

Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy
"Freezing Drizzle,Snow"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"


Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Snow
Snow
Snow
"Freezing Rain,Ice Pellets"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Freezing Drizzle,Snow Grains"
"Snow Grains,Fog"
"Snow,Fog"
"Snow,Fog"
Cloudy


Cloudy


Fog
Fog

Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Fog
Fog
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Snow

Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Cloudy

Snow
Snow
Snow
Snow
Snow
Snow

Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear

Fog
Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mainly Clear

Snow
Mainly Clear


Mostly Cloudy
Snow
Snow
Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Clear


Clear


Mainly Clear


Mostly Cloudy
Snow
Snow
Snow

Snow
Snow


Cloudy

Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Clear


Mainly Clear


Mainly Clear


Clear


Snow


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy
Snow

Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow

Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Snow
Snow

Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
"Freezing Rain,Blowing Snow"
"Snow,Ice Pellets,Blowing Snow"
"Snow,Ice Pellets,Blowing Snow"
"Snow,Ice Pellets,Blowing Snow"
"Snow,Ice Pellets,Blowing Snow"
"Snow,Ice Pellets,Blowing Snow"
"Freezing Rain,Snow,Ice Pellets"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Snow Grains,Fog"
Cloudy


Cloudy
"Snow Showers,Blowing Snow"
Blowing Snow
Blowing Snow


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Cloudy


Mainly Clear


Snow
Snow

Clear


Clear


Mainly Clear


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Cloudy


Cloudy
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Fog
Fog
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Snow,Fog"
"Snow,Fog"
Snow


Cloudy


Cloudy


Cloudy


Snow Grains
Snow Grains
Snow Grains
Cloudy

Snow
Snow
Snow
Snow
Moderate Snow
Heavy Snow
Heavy Snow
Moderate Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Mostly Cloudy


Mostly Cloudy
Snow
Snow
Snow


Snow

Snow
Mainly Clear


Mostly Cloudy

Snow
Snow


Mostly Cloudy


Cloudy

Snow
Snow
Snow

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Moderate Snow
Snow
Snow

Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
"Snow,Blowing Snow"
Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Freezing Rain
Cloudy
Freezing Rain

Freezing Rain


Cloudy
Fog

Fog


Fog
Fog
Fog
Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy
Rain

Cloudy


Mostly Cloudy


"Rain Showers,Fog"
Rain Showers

Cloudy


Mainly Clear


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Rain


Rain
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
Fog


Cloudy


Cloudy

Fog
Fog
Fog
Fog
Fog
"Drizzle,Fog"
Fog
Fog
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain

"Rain,Fog"


Cloudy


Mainly Clear


Mostly Cloudy
Snow Showers

Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy
Rain
Rain
Cloudy


Cloudy


Rain

"Rain,Fog"
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
"Rain,Fog"
"Rain,Fog"
Fog
Fog
"Rain,Fog"
Fog
Fog
"Rain,Fog"
"Drizzle,Fog"
"Rain,Fog"
Rain
Snow

Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy
Snow
Snow
Snow
Snow

Blowing Snow


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow
"Freezing Rain,Fog"
Fog
Snow
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain

Cloudy

Fog
Fog
Fog
Fog
Fog
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Fog"
Fog
"Rain,Fog"
Rain
Rain
Rain
Rain


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow Showers


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Mainly Clear


Cloudy


Mostly Cloudy

Blowing Snow
Blowing Snow


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
Cloudy


Snow
Snow
"Rain,Snow"
"Rain,Snow"
"Rain,Snow,Fog"
"Rain,Fog"
Mostly Cloudy


Mostly Cloudy


Rain


Mostly Cloudy

Rain
Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Rain
"Rain,Fog"
Rain
"Snow,Ice Pellets"
Snow
Snow
Snow
Snow
"Snow,Fog"
Fog
Fog
Cloudy


Mostly Cloudy

Fog
Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear
Fog

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Freezing Rain
Freezing Rain
Cloudy


Freezing Rain


Cloudy
Freezing Drizzle
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Rain,Freezing Drizzle,Fog"
Fog
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Drizzle,Fog"
"Drizzle,Freezing Drizzle,Fog"
"Drizzle,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow Grains
Snow Grains
Snow Grains

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear

Fog
Freezing Fog


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Rain


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy

Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"


Rain
Rain

Mostly Cloudy

"Rain,Fog"
Rain
Rain
Rain
Rain
Rain

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
"Thunderstorms,Rain Showers"
Rain Showers
Rain


Mostly Cloudy


Cloudy
"Drizzle,Fog"
Drizzle
Rain


Cloudy

"Rain,Fog"
Cloudy


Cloudy


Cloudy


Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy
Rain

Cloudy

Rain
Cloudy


Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
"Drizzle,Fog"
Fog
Fog
"Rain Showers,Fog"
"Rain Showers,Fog"
Rain Showers

Mostly Cloudy


Cloudy


Rain

"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"


Mostly Cloudy
Rain

Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain

"Rain,Fog"
Cloudy

"Drizzle,Fog"
Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Rain
Rain
Rain
Rain
"Rain,Drizzle,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"


Mostly Cloudy


Mostly Cloudy


Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain
"Rain,Fog"
Rain

Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
Rain

Cloudy
Fog
Fog
Fog
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Rain
Rain


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog
Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy

"Thunderstorms,Moderate Rain Showers,Fog"
Rain


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
Rain

Cloudy


Rain
Rain

Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Fog


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Rain
Rain
Rain
Rain

Rain Showers
Rain Showers


Cloudy


Rain


Cloudy

Rain
Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain

Rain
Rain
"Rain,Fog"
"Rain,Fog"
Cloudy
"Rain,Fog"
"Rain,Fog"
"Rain Showers,Fog"

Rain
"Moderate Rain Showers,Fog"
"Moderate Rain Showers,Fog"
"Rain Showers,Fog"
"Rain,Fog"
Rain
Rain
"Rain,Drizzle,Fog"
Rain
Drizzle
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
Rain
Rain
Rain
"Rain,Fog"
Rain


Cloudy


Cloudy


Cloudy


Cloudy

Snow
Snow
Snow

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Rain
Snow Grains
Snow

Cloudy


Snow
Snow

Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy

Rain
Rain


Mostly Cloudy

Rain
Rain


Cloudy

Rain
Rain
Rain
Rain Showers
Rain Showers


Cloudy


Mostly Cloudy


"Rain,Fog"
Fog
"Rain Showers,Fog"
"Rain,Fog"

Rain
Rain
Rain

Mostly Cloudy


Cloudy


Rain Showers
Rain Showers

Mostly Cloudy


Mostly Cloudy


Drizzle


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Rain Showers

Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"


Cloudy


Cloudy
"Rain,Fog"

Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy
Rain

Cloudy


Cloudy


Cloudy


Cloudy


Cloudy

Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Drizzle,Fog"

Drizzle
"Drizzle,Fog"
"Drizzle,Fog"

Cloudy

"Drizzle,Fog"
Cloudy

Rain
Cloudy


Rain Showers
"Rain,Fog"

Rain Showers


Cloudy


Cloudy


Mostly Cloudy


Fog
Fog

Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy

Rain Showers
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy

Rain
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Thunderstorms
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy
Rain Showers

Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Rain Showers
Mostly Cloudy
Rain Showers

Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers
Rain Showers
Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Rain Showers
Rain
Rain
Rain
Rain
Cloudy


"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Rain
Rain
Rain
Rain
"Rain,Fog"
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"


Cloudy
Drizzle
"Drizzle,Fog"
Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Rain


Cloudy


Cloudy
Rain Showers

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear

Rain
Rain

Rain
Cloudy
Rain
Rain
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Rain
Rain
Rain
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain
Rain
Rain
Rain

Cloudy
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Cloudy


Mostly Cloudy


Cloudy
Rain Showers

Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Rain Showers


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

Rain Showers
Mostly Cloudy
"Thunderstorms,Moderate Rain Showers,Fog"

"Thunderstorms,Rain Showers,Fog"


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

"Thunderstorms,Rain Showers"
Cloudy


Mostly Cloudy


Fog
Fog
Fog
Mostly Cloudy


Mostly Cloudy

"Thunderstorms,Rain Showers,Fog"
Cloudy


Rain Showers

Rain Showers
Mostly Cloudy
Rain Showers
Rain
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy

"Thunderstorms,Rain Showers"
Mostly Cloudy

"Thunderstorms,Rain Showers"
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Thunderstorms,Rain"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Rain
Cloudy


Mainly Clear


Mainly Clear
Rain

Mostly Cloudy


Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Fog


Clear


Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers
Rain Showers
Mostly Cloudy


Mainly Clear

"Thunderstorms,Rain Showers"
Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Rain


Cloudy

Rain
Cloudy
Rain

Mostly Cloudy


"Thunderstorms,Rain Showers"
Rain Showers

Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain
"Thunderstorms,Moderate Rain"
Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


"Thunderstorms,Rain Showers"

Rain Showers
Mostly Cloudy


Cloudy
Rain
Rain
Rain


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy

Moderate Rain Showers
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers


Mostly Cloudy


Mainly Clear
Fog
Fog
Mainly Clear


Cloudy


Rain Showers


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain

Rain
Rain

Rain

Rain
Rain
"Rain,Fog"
Rain
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"

"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
"Rain,Fog"
Fog
Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Cloudy


Rain Showers


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Fog


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Fog
Fog
Fog
Fog
Fog

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers


Mostly Cloudy


Mostly Cloudy


Rain
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Thunderstorms,Moderate Rain Showers,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Rain


Cloudy


Rain
"Moderate Rain Showers,Fog"

Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Thunderstorms
Thunderstorms


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Cloudy


Mainly Clear


Mainly Clear


Cloudy


"Rain Showers,Fog"


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers

Rain Showers
Rain Showers


Cloudy


Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Rain Showers


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers

Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Fog
Fog
Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Thunderstorms


Mostly Cloudy

Rain Showers
Rain Showers

"Rain Showers,Fog"
Rain Showers


Cloudy


Cloudy


Mostly Cloudy

"Thunderstorms,Moderate Rain Showers,Fog"
Mostly Cloudy

"Thunderstorms,Rain Showers"
Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Cloudy
Rain
Rain
Rain
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Drizzle
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear
Fog

Mostly Cloudy
"Thunderstorms,Rain Showers"

Cloudy

"Thunderstorms,Rain Showers"
Cloudy


"Rain Showers,Fog"


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear
Blowing Dust

Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy
Rain
Rain
Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain
Cloudy
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"

Cloudy


Mostly Cloudy


Mostly Cloudy


Fog
Fog
"Rain,Fog"
"Rain,Fog"


Cloudy
Thunderstorms
Rain
Rain

"Moderate Rain,Fog"
Rain

Rain
Rain


Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy

Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Fog
Fog
Fog
Fog
Fog
Fog


Mostly Cloudy


"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"

Mostly Cloudy

Thunderstorms
Thunderstorms


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Fog
Fog
Fog
Fog
Fog

Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Thunderstorms
Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Cloudy
Rain Showers
Rain Showers
Rain Showers

Rain Showers
Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear

Fog
Fog
Fog

Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain


Mostly Cloudy


Thunderstorms
Rain Showers
"Thunderstorms,Moderate Rain Showers,Fog"
Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers
Rain Showers
Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Fog
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain


Rain


Mainly Clear


Clear

Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Mainly Clear


Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Rain

"Rain,Fog"
Cloudy


Cloudy


Cloudy

Rain
Rain
Rain

Rain


Cloudy


Cloudy


Cloudy
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain

Cloudy


"Rain,Fog"
"Rain,Fog"

Rain
Rain

Cloudy


Cloudy


Cloudy


Rain
Rain

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Rain Showers

Rain Showers
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Heavy Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
Rain


Mostly Cloudy


Mostly Cloudy
Rain

Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Rain
Rain
Rain
Rain


Cloudy
Rain
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain

Fog
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Rain
Rain
"Rain,Fog"
Rain
Rain
Rain
Rain


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


"Rain Showers,Snow Showers"


Cloudy


Cloudy


Cloudy
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"

"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"

Cloudy
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain,Fog"
"Drizzle,Fog"
Moderate Drizzle

Rain
Rain

"Rain,Fog"
Rain


Rain


Mostly Cloudy
Drizzle
Drizzle
Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy





Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Cloudy

Rain
Rain
Rain
Snow Showers
Cloudy


Snow Showers
Snow Showers

Mostly Cloudy
Snow Showers

Mostly Cloudy


Mainly Clear


Clear


Mainly Clear

Snow
Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Snow
Snow
Rain
Cloudy


Cloudy
"Rain,Fog"
"Rain,Fog"
Mostly Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Snow

Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
"Freezing Rain,Ice Pellets"
Freezing Rain
Freezing Rain


Cloudy


Cloudy
Snow
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Ice Pellets,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Moderate Snow
Snow
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow
Mostly Cloudy


"Snow,Fog"


Mostly Cloudy

Snow
Snow
Snow

Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy

Rain
Rain
"Rain,Snow"
Snow
Snow
Fog
Fog
Fog

Snow
Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow
Snow

Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain


Rain
Rain
Rain
Rain
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow
Snow

Cloudy
Snow
Snow
Blowing Snow


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Rain
Rain

Mainly Clear


Mostly Cloudy


Rain


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Snow
"Rain,Fog"
"Freezing Rain,Fog"
Rain
Rain


Mostly Cloudy


Cloudy
Rain

Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Cloudy
Snow

Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Fog
Fog
Fog
Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy

Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
Rain
Rain

Cloudy


Rain
Rain
Rain
Mostly Cloudy


Snow Showers


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Snow
Snow


Cloudy


Cloudy


Cloudy


Cloudy

Snow
Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Snow
Snow

Snow
Snow

Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
Snow
Snow


Mostly Cloudy


Cloudy


Cloudy


Snow

Snow
Snow
Snow
Snow
Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow
Mainly Clear


Blowing Snow
Blowing Snow
Blowing Snow
Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow


Mostly Cloudy
Fog
Fog
Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Cloudy
Fog
Fog
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog
Fog
"Drizzle,Fog"


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear

Snow Showers
Snow Showers


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Mostly Cloudy


Mainly Clear

Snow
Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Blowing Snow
Blowing Snow
Blowing Snow
"Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow
Snow


Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy

Snow
Snow


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Snow
Snow
Snow

Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Cloudy
Snow
Snow
Cloudy


Mostly Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow


Cloudy


Cloudy
Snow
Snow
Cloudy

Snow
Snow
Snow
Snow
Cloudy
Snow
Snow
Snow


Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Mostly Cloudy
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow

Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow


Cloudy


Snow


Snow
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Freezing Drizzle
Freezing Drizzle
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"


Cloudy
Rain

Cloudy


Cloudy


Cloudy


Cloudy


Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
Drizzle

Cloudy
"Drizzle,Fog"
"Drizzle,Fog"
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Drizzle,Fog"
"Freezing Rain,Ice Pellets,Fog"
"Freezing Rain,Fog"
"Ice Pellets,Blowing Snow"
"Snow,Ice Pellets,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow
Snow
Snow


Mostly Cloudy
Snow
Snow
Snow


Cloudy


Mainly Clear
Fog
Fog
Fog
"Snow,Fog"
Snow
Cloudy

Snow
Snow
Snow
Snow
Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Cloudy


Cloudy


Cloudy


Snow


Snow

Snow
Cloudy


Cloudy


Cloudy

Snow
Cloudy

Snow
Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Cloudy

Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Ice Pellets,Blowing Snow"
"Ice Pellets,Blowing Snow"
Snow
Cloudy
Freezing Rain
Snow
Snow
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Fog
Fog
Fog
Fog
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
"Rain,Fog"

Rain
Rain
Snow
Snow
Snow
Snow
Snow
Cloudy


Cloudy
Snow

Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Rain

Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy

Snow
Snow
Snow

Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy
Snow
Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow
Snow


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Snow
Fog
Fog
Fog
Fog

Mainly Clear


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow


Clear


Clear


Snow
Snow

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow
Snow
Snow


Mostly Cloudy


Clear


Mainly Clear


Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

Snow
Snow


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Cloudy


Cloudy


Cloudy
Blowing Snow
Blowing Snow
Blowing Snow
"Snow,Blowing Snow"
Freezing Drizzle
Freezing Drizzle
Snow Grains
Snow Grains
Freezing Rain
"Freezing Rain,Fog"
"Snow,Fog"
Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy
Fog
Fog
Fog
"Rain,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Mostly Cloudy


Cloudy


Rain


Cloudy


Cloudy


Cloudy


Cloudy

Freezing Drizzle
"Freezing Drizzle,Fog"
Snow
Snow
Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Snow
Snow

Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
"Rain,Fog"

"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog
"Rain,Fog"
Fog
Fog
Fog


Fog

"Rain,Fog"
Rain
Rain
Rain
Rain


Mainly Clear


Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Freezing Rain
Freezing Rain
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
Fog
Fog
Fog

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Rain,Fog"
Rain


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy
Snow
Snow
Snow


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow Showers
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Snow
Snow

Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow

Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy
Snow
Snow
Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Snow
Snow
Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Snow


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
"Rain,Snow"
"Snow,Fog"
Ice Pellets
"Rain,Fog"
Rain
"Rain,Drizzle,Fog"
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"

Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain

Rain
Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Rain
Rain

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Freezing Rain,Fog"
Freezing Rain
Freezing Rain
"Freezing Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Mainly Clear


Mostly Cloudy

Snow Showers
Snow
Snow
Snow
Snow


Mainly Clear
Snow

Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Cloudy


Snow Showers

Snow Showers
Snow Showers

Snow
Snow
Snow

Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Snow Showers


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Snow
Snow
Snow
Snow


Snow
Snow

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Fog


Mainly Clear


Cloudy


Mostly Cloudy
Rain Showers

Mainly Clear


Mostly Cloudy
Rain
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog


Mostly Cloudy


Cloudy
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain

Rain
Rain
Rain

Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy
Snow
Snow
Cloudy

Snow Showers
Snow Showers
Snow Showers

Cloudy
Snow

Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Blowing Snow


Cloudy
Blowing Snow
Blowing Snow
Blowing Snow
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Snow
Snow
"Freezing Rain,Freezing Drizzle,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Ice Pellets,Fog"
Freezing Rain
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
Snow
Cloudy


"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"

Rain
"Rain,Fog"
"Snow,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
Cloudy


Snow

Rain
Snow
Snow
Rain
Snow

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Mostly Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Snow


Cloudy
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy
Snow
Snow
Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Rain
Rain
Moderate Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy
Rain

Mostly Cloudy
Rain
Rain
Rain
Rain
Rain
Mostly Cloudy
Rain
Rain
Mostly Cloudy
Rain
Rain
Rain
Rain

Rain
Rain
Rain
Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy

Rain
Rain
Rain

Cloudy
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy
Rain

Cloudy
"Rain,Fog"
"Rain,Fog"
Rain
"Drizzle,Fog"
"Drizzle,Fog"
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy
Rain Showers

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Rain Showers
Rain Showers

Rain Showers


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers

Mostly Cloudy


Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy

Rain
Rain
Rain

Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy

Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Cloudy
"Rain,Fog"
Rain
Rain

Rain
Cloudy

Rain
Rain
Rain
Rain
Rain
"Drizzle,Fog"

Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain
Rain
Cloudy


Cloudy
Rain
Rain
Mostly Cloudy


Mainly Clear
Fog
Fog
Fog
Fog
Fog
Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy
Rain Showers

Cloudy


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers
"Rain Showers,Fog"
Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy

Rain
Cloudy


Cloudy

Rain
Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Thunderstorms


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Drizzle
"Rain,Fog"
Rain

Cloudy
"Rain,Fog"

Mostly Cloudy


Rain


Cloudy
Rain
Rain
Mostly Cloudy


Cloudy


Mostly Cloudy
Rain

Cloudy
Rain
Rain
Rain
Rain

Rain


Cloudy


Mostly Cloudy


Mostly Cloudy
Fog
Fog
Cloudy

Rain
Cloudy
Rain

Cloudy
Rain
Rain
Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain
"Rain,Fog"
Cloudy


Rain
Rain

Cloudy
"Thunderstorms,Rain,Fog"

Mostly Cloudy


Mainly Clear


Rain


Cloudy


Cloudy
Rain
"Rain,Fog"
Rain


Cloudy


Cloudy
Rain
Rain
Rain
Rain
Rain
Cloudy


Cloudy


Mainly Clear

Fog
Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Rain


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy

"Thunderstorms,Rain Showers"
Cloudy
Rain Showers

Mostly Cloudy


Cloudy
Rain Showers
Rain Showers
Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Rain Showers
Rain Showers
Rain Showers
Rain Showers


Rain Showers
Rain Showers
Rain Showers
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Rain

Cloudy
Rain
Rain
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Fog"
Drizzle

Fog
Fog
Fog

Cloudy
Drizzle
Drizzle
Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Rain


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Fog
Fog
Fog
Fog
Fog
Haze
Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain Showers

Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear





Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Rain Showers
Rain Showers
Rain Showers
Rain Showers

Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


"Thunderstorms,Moderate Rain Showers"


Rain Showers
Fog

Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain
Rain
"Rain,Fog"
Rain
Cloudy


Mainly Clear


Mostly Cloudy

"Moderate Rain Showers,Fog"
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


"Thunderstorms,Rain Showers,Fog"
Rain

"Rain,Fog"


Mostly Cloudy


Rain


Mostly Cloudy


Rain
Rain
Rain
Cloudy


Mostly Cloudy

Rain
Rain
Rain
Rain
Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Moderate Rain
"Rain,Fog"
Rain
Rain
Rain
Rain
"Rain,Fog"
Rain
"Rain,Fog"
Rain
Rain

Mostly Cloudy
Rain

Mostly Cloudy


Fog


Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Drizzle,Fog"

Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


"Thunderstorms,Moderate Rain Showers"
Rain Showers

Mostly Cloudy
Rain Showers

Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy

"Thunderstorms,Rain Showers"
Mostly Cloudy


Mainly Clear
Rain Showers

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy
Rain Showers

Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy
Fog

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear

Fog
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


"Thunderstorms,Rain Showers"
Thunderstorms
Thunderstorms
Thunderstorms
"Thunderstorms,Moderate Rain Showers,Fog"

Cloudy


Mostly Cloudy


Cloudy
Rain Showers
"Rain,Fog"
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear

Fog
Fog
Fog
Fog
Fog
Fog
Fog
Cloudy


Rain
Rain
Rain
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mainly Clear
Haze
Haze
Haze


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers

Rain Showers

Rain Showers
Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

Thunderstorms
Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain

Rain
"Rain,Fog"
"Rain,Fog"

Cloudy

"Rain,Fog"
Rain


Rain
Rain
Rain
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Rain Showers


Rain Showers

Rain Showers
Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Drizzle

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Thunderstorms
Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Drizzle


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Rain
Rain

Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy
Rain
Rain
Rain
Rain

Cloudy
"Rain Showers,Fog"

Cloudy


Mostly Cloudy


Mostly Cloudy
"Thunderstorms,Rain Showers"

Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


"Rain,Fog"
"Rain,Fog"
Rain
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"

Fog
Cloudy


Cloudy


"Rain,Fog"
Rain

Cloudy


Mostly Cloudy


Rain


Rain Showers


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Rain
Rain
Rain
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mainly Clear

Rain Showers
Mainly Clear


Rain Showers


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
Rain
Cloudy

Rain
Rain
Rain
"Rain,Fog"
Rain
Rain

Cloudy
Rain

Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Rain


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy

"Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
Fog
Fog
"Rain,Fog"
Fog
Fog
Fog
Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Rain
Rain
Rain
Rain
"Drizzle,Fog"

Cloudy
"Thunderstorms,Rain Showers"
Rain Showers
Thunderstorms
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Rain


Cloudy


Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog

Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Drizzle


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Rain
Rain

Cloudy

Rain
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy
Rain
Rain
Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Snow
Snow
Snow
"Rain,Ice Pellets"
"Rain,Fog"
"Rain,Fog"
"Snow,Ice Pellets,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"

Snow Showers
Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy

"Rain,Fog"
Fog
Fog
Fog
Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Cloudy


Rain


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy
Rain

Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog


Cloudy


Mostly Cloudy


Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain
"Rain,Fog"
Rain
Rain

Mostly Cloudy
Rain
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Drizzle
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Cloudy


"Drizzle,Fog"
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
Rain
Rain

Mostly Cloudy

Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers

Mostly Cloudy


Cloudy
Rain

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Cloudy


Cloudy
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
Fog


Mainly Clear


Mostly Cloudy


Snow Showers

Snow Showers
Mostly Cloudy


Mostly Cloudy

Snow Showers
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Snow
Snow
Snow
Snow


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Rain
"Rain,Fog"
Rain
"Rain,Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Mainly Clear


Cloudy


Mainly Clear
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow


Mostly Cloudy
Snow
Snow
Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Cloudy


Snow
Snow

Cloudy


Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Snow Showers


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Snow Showers
Snow Showers
Snow
Snow
Snow
Snow
Snow


Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow

"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


"Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
Fog
"Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog
Fog


Cloudy


Cloudy


Cloudy


Cloudy


Fog
Fog
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
"Rain,Fog"
Rain
"Rain,Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow

Cloudy

Snow
Snow
Snow
Snow
Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"

"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Rain Showers,Fog"
Drizzle
Fog
Fog
"Drizzle,Fog"
Rain
Rain
"Rain,Fog"
Snow
Snow
Snow
Snow
Cloudy

Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow
Cloudy


Cloudy
Snow Showers
Snow Showers
Snow Showers
Snow Showers

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Snow
Snow
Snow
Snow Showers
Snow
Snow
Snow

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy
Fog
Freezing Fog
Fog
Fog
Fog
Cloudy


Snow
Snow
Snow
Mainly Clear


Cloudy
Snow
Snow
Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy
Snow
Snow
Snow


Snow
Snow

Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

Snow
Snow
Snow

Mostly Cloudy

Snow
Snow
Snow
Snow
Mostly Cloudy


Snow
Snow
Snow
Snow
Snow

Cloudy


Cloudy
Blowing Snow
Blowing Snow
Cloudy


Cloudy


Snow


Snow
Snow

Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Cloudy


Cloudy


Cloudy


Cloudy

"Snow,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
Fog
Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy

Fog
Fog
Fog

Cloudy

Freezing Drizzle
Freezing Drizzle
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Blowing Snow
Blowing Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
Rain
Fog
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
Rain
"Freezing Rain,Ice Pellets"
Snow
Snow
Snow
Snow

"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"

Mostly Cloudy


Mostly Cloudy


Snow
Snow

Mainly Clear

Snow
Snow
Snow

Clear


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Snow

Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy
Snow

Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Cloudy
"Freezing Rain,Snow,Ice Pellets"
"Freezing Rain,Ice Pellets"
Freezing Rain
"Freezing Drizzle,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Fog
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Freezing Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Rain
Rain


"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Freezing Rain
Snow
Mostly Cloudy


Snow


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear

Snow
Snow
Snow
Snow
Cloudy
Snow
Snow
Snow

Snow
Snow
Snow

Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Rain,Fog"
"Freezing Rain,Fog"
Snow
Snow
Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Cloudy


"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow

Snow

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Cloudy

Snow
Snow
Snow

Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Fog
Fog
Fog
Fog
Fog
"Freezing Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog

Cloudy


Mostly Cloudy


Cloudy
Snow

Cloudy


Snow


Snow
Snow
Snow
Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Ice Pellets"
Ice Pellets
Ice Pellets
"Freezing Drizzle,Fog"
Cloudy


Cloudy


Cloudy


Cloudy


Fog
Fog
"Freezing Rain,Fog"
"Freezing Drizzle,Fog"
"Freezing Rain,Fog"
Fog
"Freezing Drizzle,Fog"
Fog
"Snow,Fog"
Cloudy


Cloudy


Cloudy


Mostly Cloudy

Snow
Snow


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow


Snow


Cloudy


Mainly Clear


Clear


Clear
"Snow,Blowing Snow"
Snow
Snow


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy


Cloudy
Snow

Cloudy


Snow
Snow
Snow
Snow


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Snow

Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Mostly Cloudy
"Moderate Snow Showers,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Moderate Snow
Moderate Snow
Moderate Snow
Moderate Snow
Moderate Snow
Snow
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
"Snow,Blowing Snow"

"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"

Blowing Snow
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow

Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Moderate Snow
Moderate Snow
Snow
Snow
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Fog
Fog
Fog
"Rain,Fog"
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Snow,Fog"
"Snow,Fog"

Cloudy


Cloudy


Snow
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow

Mostly Cloudy

Blowing Snow
Mostly Cloudy
"Snow Showers,Blowing Snow"
Blowing Snow
Mostly Cloudy


Mostly Cloudy


Cloudy

Snow
Snow
Snow

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Snow

Mostly Cloudy


Cloudy


Snow
Moderate Snow
Snow
Moderate Snow
Blowing Snow
"Snow Showers,Blowing Snow"
Blowing Snow
Blowing Snow

Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Cloudy


Mostly Cloudy


Cloudy


"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow
Snow
Snow
Mostly Cloudy
Blowing Snow

Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear
Blowing Snow
Blowing Snow
Blowing Snow


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy
Snow
Snow
Mostly Cloudy


Mainly Clear


Snow


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Cloudy


Cloudy
Snow
Moderate Snow
Moderate Snow
Moderate Snow
Moderate Snow
Moderate Snow
Snow
Snow
Snow


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
"Snow,Ice Pellets"
"Snow,Ice Pellets"
"Snow,Ice Pellets"
Snow
Snow
"Snow,Blowing Snow"
"Freezing Rain,Moderate Snow"
Snow
Snow
Snow
Fog
Fog
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Fog
Fog
Freezing Fog
Freezing Fog
Fog
Freezing Fog
Fog
Fog
Fog
Fog
"Freezing Drizzle,Fog"
Fog
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Fog
"Freezing Drizzle,Freezing Fog"
Fog
Fog
Fog
Fog
Fog
"Freezing Rain,Fog"
"Rain,Fog"
Fog

Cloudy
Fog
Fog
Fog


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Snow


Snow
Snow

Snow
"Freezing Rain,Ice Pellets"
Freezing Rain
Snow Grains
Snow Grains
Freezing Drizzle
Freezing Drizzle
Fog

Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Fog
Fog
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Fog
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
Fog
Fog


Mostly Cloudy


Snow Showers

Snow Showers
Mostly Cloudy

Snow Showers
Mostly Cloudy

Blowing Snow
Blowing Snow


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow


Snow

Blowing Snow
Mostly Cloudy
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"


Mostly Cloudy


Mainly Clear
Snow

Cloudy
Snow

Snow
Snow

Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow Showers
Snow Showers
Snow Showers
Snow


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Freezing Rain
Snow
Cloudy


Snow


Snow


Snow Showers
Snow Showers

Snow
Snow

Snow
Snow

Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow
"Snow,Ice Pellets"
"Freezing Rain,Fog"
Fog
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Drizzle,Fog"
Cloudy
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Drizzle
Rain
Cloudy
Snow Showers

Snow Showers

Snow Showers
Snow Showers


Mostly Cloudy


"Snow Showers,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow

Blowing Snow
Blowing Snow

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Snow
Snow
Snow
Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Fog
"Snow Showers,Fog"
Snow Showers
Cloudy





Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Snow
Snow

Mostly Cloudy


Snow
Snow
Snow
Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy

Blowing Snow
Cloudy


Cloudy

Snow
Snow
Snow
Snow
Moderate Snow
"Freezing Rain,Snow"
Snow
"Freezing Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Drizzle
"Drizzle,Fog"
Drizzle
"Rain,Snow"
Rain
Rain
Rain
"Rain,Snow"

Cloudy


Snow Showers
Moderate Snow Showers
Snow Showers
Snow Showers


Snow
Snow
Snow
Snow


Cloudy

"Freezing Drizzle,Snow"
Snow


Mostly Cloudy
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Cloudy
Fog
Fog
Cloudy


Cloudy

Snow
Snow
Moderate Snow
Snow
Cloudy


Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Cloudy


Mostly Cloudy

Rain
Cloudy


Rain


Cloudy
Rain
Rain
Cloudy


Rain


Mainly Clear


Cloudy


Cloudy


Cloudy
Rain Showers
Rain Showers
Rain Showers
Rain Showers
Rain Showers
"Rain Showers,Fog"
"Drizzle,Fog"
Fog
Mostly Cloudy


Cloudy
Snow Showers
Snow Showers
Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Snow Showers

Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Rain Showers
Rain

Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Snow"
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
Snow
Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Rain


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
"Snow,Ice Pellets"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
Freezing Rain
"Freezing Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Moderate Rain
Freezing Rain
"Freezing Rain,Ice Pellets,Fog"
Snow
Snow

Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy

Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain


Rain
Rain
Rain
Freezing Rain
Freezing Rain
Freezing Rain
"Freezing Rain,Fog"
Freezing Rain
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Drizzle,Fog"
Drizzle
Drizzle
Fog


Mainly Clear

Fog
Freezing Fog
Freezing Fog
Fog
Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Cloudy
Rain

Cloudy
Drizzle

Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy

Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Thunderstorms,Moderate Rain,Fog"
Moderate Rain
Rain

Cloudy


Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain

Cloudy
Rain

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Rain


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Rain
Rain
Rain
Rain

Rain
Rain
Rain
Rain
Rain
Rain
Cloudy

Rain
Rain
"Rain,Fog"
Rain
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
Rain
Rain Showers


Cloudy


"Rain Showers,Fog"
Rain Showers

Cloudy


Cloudy
Fog
Fog
Fog
Fog
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain
Rain
Rain
"Rain,Fog"
Rain

"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain
Mostly Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Rain

Rain
Rain


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain

Rain
Rain

"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Cloudy


Cloudy


Cloudy


Cloudy


Cloudy

Snow Showers
Snow Showers


Cloudy


Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Rain


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain
Rain
Rain

Cloudy

"Rain,Fog"
"Rain,Fog"

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"

Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Cloudy
Rain
"Rain,Drizzle,Fog"
Drizzle
"Drizzle,Fog"
"Rain,Drizzle,Fog"
Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Rain
Rain

Cloudy
Rain
"Rain,Fog"
"Rain,Fog"
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Cloudy
"Rain,Drizzle,Fog"
"Rain,Fog"
Rain
Drizzle
Rain
Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy
Rain
Rain
Cloudy
Rain
Rain
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain


Mostly Cloudy
Rain
Rain
Rain

Rain
Mostly Cloudy


Mostly Cloudy


Cloudy

Fog
Fog


Mainly Clear


Mostly Cloudy


Rain

Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain
Rain
Rain
Rain
Rain
Rain
Rain


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy

Rain Showers
Cloudy


Cloudy


Rain
Rain

Cloudy


Cloudy


Mostly Cloudy


"Thunderstorms,Rain Showers"


Mostly Cloudy


"Rain,Fog"
Rain
Fog
Haze
Fog
Fog
Fog


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain
Rain
"Rain,Fog"
Fog
Fog


Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

"Rain Showers,Fog"
Rain Showers

Rain Showers
Cloudy

"Thunderstorms,Rain Showers"
Rain Showers


Cloudy
Fog
Fog
Cloudy

Thunderstorms
Mostly Cloudy
Fog
Fog
Fog


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear

Fog
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy

Rain Showers
Rain Showers


Cloudy


Cloudy
"Rain Showers,Fog"
"Moderate Rain Showers,Fog"
"Rain Showers,Fog"
"Rain,Fog"
"Rain,Fog"
Fog


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
Rain

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain
Rain
Rain


Cloudy


Mostly Cloudy

Rain
Cloudy


Cloudy


Rain


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain

"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Rain Showers
"Moderate Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"


Cloudy

Rain
"Rain,Fog"
Fog

Rain
"Rain,Fog"
Drizzle
Cloudy

Rain
"Rain,Fog"
"Rain Showers,Fog"

Rain Showers


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers
Rain
Cloudy


Cloudy
Rain Showers
Rain Showers
Cloudy
Rain Showers

Cloudy

"Rain Showers,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
Rain


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers
Rain Showers
Rain Showers

Rain Showers
Mostly Cloudy


Rain
Rain

Cloudy


Mostly Cloudy


Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers

Rain
Rain
Rain
Rain


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy
Rain
Rain
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Thunderstorms
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
Rain Showers


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain Showers
"Thunderstorms,Moderate Rain Showers"
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear

"Thunderstorms,Rain Showers"
Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Haze
Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy

Thunderstorms
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"

Mostly Cloudy


Cloudy


Cloudy
"Drizzle,Fog"
Fog
Fog


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Thunderstorms


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain
Rain
Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Thunderstorms
Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


"Thunderstorms,Rain Showers"
Rain Showers
Rain
Rain


Cloudy


Cloudy


Mostly Cloudy
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Cloudy

Rain
Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy
Fog
Fog
Cloudy


Clear


Mostly Cloudy

"Thunderstorms,Rain Showers"
Rain


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy

Rain Showers
Rain Showers


Mostly Cloudy

Thunderstorms
Mostly Cloudy

Rain Showers
Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

"Thunderstorms,Moderate Rain Showers"
Mostly Cloudy


Rain Showers


Heavy Rain Showers


Mainly Clear
Fog

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy

Fog
Fog
Fog

Cloudy

Rain
Rain
Rain

Cloudy


"Rain Showers,Fog"


Cloudy


Clear

Fog
Fog
Fog
Fog
Fog
Fog

Cloudy


Mostly Cloudy

Rain
Rain Showers


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy

Rain
Rain


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy

Rain
Mostly Cloudy


Rain
Rain

Mostly Cloudy


Cloudy


Mostly Cloudy
Rain

Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain


Mostly Cloudy

Rain
Rain
"Rain,Fog"

Cloudy
"Moderate Rain,Fog"
"Rain,Fog"
Rain

Drizzle
"Drizzle,Fog"


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

"Rain,Fog"
"Drizzle,Fog"
Fog
"Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog

Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers

Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Rain
Rain
Rain
"Thunderstorms,Rain Showers"

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain Showers
"Moderate Rain Showers,Fog"
Rain Showers
Drizzle
Cloudy


Cloudy


Cloudy
"Rain Showers,Fog"
Rain Showers
Rain Showers


Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain Showers
Cloudy

Rain Showers
Rain
Rain
Rain
Rain


Mostly Cloudy
Rain

Rain


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy

Rain
"Thunderstorms,Moderate Rain"
Drizzle

Drizzle


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy

Rain Showers
Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Rain


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain Showers
Rain Showers

Rain Showers
Rain Showers
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain
Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers

Cloudy
Rain

Mainly Clear


Mostly Cloudy


Rain
Rain
Rain
Rain
Rain

Mainly Clear


"Thunderstorms,Rain Showers"


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain Showers
"Rain,Rain Showers"
Rain
Cloudy


Mostly Cloudy

Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Cloudy


"Rain,Fog"
"Rain,Fog"

Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain
Rain
Rain
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Thunderstorms,Moderate Rain Showers,Fog"
Fog
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Rain Showers,Fog"
Fog
Fog
Fog
"Thunderstorms,Fog"
Fog
Fog
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog


Cloudy


Rain


Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Cloudy
Rain

Cloudy
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain Showers

Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers
Rain Showers
"Rain Showers,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog


Mainly Clear


Clear


Clear

Fog
Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy
Rain Showers
Rain Showers
Rain Showers


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy
Rain

Cloudy

Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Cloudy
Rain
Rain
Rain

Rain
Rain
Rain
"Moderate Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain
Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy

Rain
Cloudy
Rain
Rain
"Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
Rain
Rain
Rain
Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Rain
Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers

Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy

Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy

Drizzle
Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear

Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Rain
Rain
Cloudy


Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Rain
Rain
Rain
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
Rain
Rain

Rain
Mostly Cloudy

Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy

Rain Showers
Rain Showers
Rain Showers
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Mostly Cloudy


Mostly Cloudy


Fog
Fog
Fog
Fog
Fog
"Rain,Fog"
Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers

Rain
Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy
Rain

Mostly Cloudy
Rain

Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Snow
"Snow,Fog"
Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow
Snow
Snow
Snow
Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy

Snow
Snow


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Cloudy
Snow

Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Cloudy


Cloudy


Rain
Rain

Cloudy


Cloudy


Cloudy


Snow Showers


Mostly Cloudy


Mainly Clear


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy
Snow

Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow
Snow

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy

Snow
Snow
Snow
Snow
Snow
Blowing Snow

Snow Showers

Blowing Snow
Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Rain
Rain
Rain
Cloudy

Rain
Rain
Rain
Rain
Rain
"Drizzle,Fog"
Drizzle
Cloudy

Rain
Rain


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy
Fog
Fog
Fog
Fog

Cloudy


Rain
Rain

Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain
Rain
Rain
Rain
Rain
Mostly Cloudy

"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Cloudy

"Rain,Fog"
"Rain,Fog"
Rain
Snow
Rain
Snow
Rain
Cloudy
Snow
Snow
Snow


Cloudy


Cloudy


Cloudy

Snow
Cloudy

Snow
Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Snow


Mostly Cloudy
Snow

Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Snow

Snow
Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Cloudy
Snow
Snow
Snow


Mostly Cloudy


Mostly Cloudy
Snow

Mostly Cloudy


Cloudy


Cloudy
Snow

Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy
Snow

Snow Showers


Mainly Clear


Mostly Cloudy


Snow
Snow
Snow
Snow


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Drizzle


Cloudy


Cloudy


Cloudy
Rain
Rain
Rain


Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Drizzle


Drizzle
"Drizzle,Fog"

"Rain,Fog"
"Rain,Fog"
Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Mainly Clear
Snow

Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Drizzle
Fog
"Rain,Drizzle,Fog"
"Freezing Drizzle,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy
Blowing Snow

Mostly Cloudy


Snow Showers
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Mainly Clear


Clear


Clear


Clear


Mainly Clear


Cloudy

Snow
Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Cloudy


Snow
Snow

Mostly Cloudy

Snow
Cloudy
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Snow


Mainly Clear


Snow
Snow

Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy

Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy
"Rain,Snow Grains"

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Ice Pellets


Mostly Cloudy
Freezing Rain
Freezing Rain
Cloudy


Cloudy


Cloudy

Snow
Freezing Rain
"Freezing Rain,Fog"
Fog
Fog
Freezing Fog
Freezing Fog
"Freezing Rain,Freezing Fog"
Fog
Fog
Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow
"Snow,Ice Pellets"
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain

Cloudy

Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
Ice Pellets
Snow
Freezing Rain
Snow
Freezing Rain
Freezing Rain
Freezing Rain
Freezing Rain
"Freezing Rain,Snow"
"Freezing Rain,Snow"
"Freezing Rain,Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow

Cloudy


Cloudy


Cloudy


Snow
Snow
Snow
Snow


Mostly Cloudy


Snow


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Snow
Snow
Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Cloudy
Snow
Snow
Snow
Snow
Snow
Snow


Snow Showers


Mostly Cloudy


Mostly Cloudy


Snow Showers


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Moderate Snow,Snow Grains"
Mostly Cloudy


Moderate Snow


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow Showers
Snow Showers
Snow
Snow

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Snow

Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy

Fog
Fog
Fog
Fog
Fog
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
Rain
"Freezing Rain,Ice Pellets,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Snow,Ice Pellets,Fog"
"Ice Pellets,Fog"
"Ice Pellets,Fog"
"Ice Pellets,Fog"
"Snow,Ice Pellets"
"Freezing Rain,Ice Pellets,Fog"
Moderate Ice Pellets
Snow
Snow
"Snow,Ice Pellets"
"Freezing Drizzle,Snow"
Moderate Snow
Snow

Cloudy


Mostly Cloudy

Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Freezing Drizzle
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Snow
Snow

"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Freezing Drizzle
Freezing Drizzle
Snow
Snow
Cloudy

Fog
Fog


Cloudy


Cloudy

Snow
Cloudy

Snow
Snow
Snow
Snow
Cloudy


Freezing Drizzle
Freezing Drizzle

Cloudy


Cloudy


Cloudy


Fog
Fog
Fog
Fog
Fog
Fog
Fog


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Fog


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Mostly Cloudy
Snow

Mainly Clear
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
"Freezing Rain,Ice Pellets,Fog"
Snow
"Snow,Ice Pellets"
"Rain,Fog"
Snow
Snow
Snow
"Rain,Snow"
"Rain,Fog"
"Rain,Snow,Fog"
"Rain,Fog"
"Rain,Snow,Fog"
"Rain,Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Rain
Rain
Snow
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
Fog
Snow
Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Snow


Cloudy


Mostly Cloudy


Freezing Drizzle
Freezing Drizzle
"Snow,Fog"
"Freezing Drizzle,Fog"
"Snow Grains,Fog"

Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow


Fog
Fog
"Snow,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog


Mostly Cloudy


Mainly Clear

Fog
Fog
Fog
"Snow,Fog"
"Snow,Fog"
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Fog
Fog
Fog
Fog


Fog
Fog
Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Snow,Fog"

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Heavy Snow
Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Mostly Cloudy
Blowing Snow
Blowing Snow
Blowing Snow


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Clear


Clear


Clear

Freezing Fog
Fog


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Snow
Snow

Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
Snow
Blowing Snow

Mostly Cloudy
Blowing Snow

Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy
Snow
Snow
Cloudy
Snow
Snow
Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Snow

Snow
Snow

Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow Showers
Snow

Mostly Cloudy


Snow


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy

Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Freezing Drizzle,Fog"
Freezing Drizzle


Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Cloudy


Snow


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy

Snow
Snow
Snow
Snow
Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Clear


Mainly Clear
Snow
Snow
Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Fog
Fog
Fog
Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
"Snow,Ice Pellets,Blowing Snow"
"Freezing Rain,Fog"
Rain
Rain
Rain
Rain

Rain
Heavy Snow
Moderate Snow
Moderate Snow
Moderate Snow
Snow
Moderate Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
"Snow,Blowing Snow"

Snow Showers
"Snow Showers,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow
"Snow Showers,Blowing Snow"

"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow
Snow
Snow
Snow

Mainly Clear


Mainly Clear

Snow
Snow


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy
Snow Showers
Snow
Snow
Snow

Cloudy


Cloudy


Mostly Cloudy


Cloudy

"Rain,Fog"
Rain
Rain
Rain
"Drizzle,Fog"

Fog
Fog
Fog
Fog
Clear


Clear


Clear


Clear


Mainly Clear


Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

"Rain,Snow"
Snow


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
"Freezing Rain,Snow"
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain
Cloudy
Rain
Rain
Cloudy
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
Fog
"Rain,Fog"
"Rain,Fog"
Fog

Rain
Rain
Rain
Rain
Rain
Rain
Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Snow Showers


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy

Snow
"Freezing Rain,Snow,Fog"
"Freezing Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain


Rain


Mostly Cloudy


Mostly Cloudy
Snow Showers
Snow Showers
Snow Showers


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain
Rain
Rain
Cloudy


Cloudy

Rain
Cloudy

"Rain Showers,Fog"
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Thunderstorms,Rain,Fog"
"Rain,Fog"


"Drizzle,Fog"


Cloudy


Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

"Rain,Fog"
Fog
"Drizzle,Fog"
"Drizzle,Fog"
Cloudy


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy
Rain Showers
Rain Showers
Rain Showers


"Drizzle,Fog"
"Drizzle,Fog"

Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Snow,Fog"
"Snow,Fog"
Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mainly Clear


Mostly Cloudy


Snow
Snow

Snow
Snow

Cloudy

Rain Showers
Cloudy


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy

Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
Rain

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow Showers

Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain
Snow
Mostly Cloudy


Mostly Cloudy
Snow Showers

Clear


Clear


Clear


Clear


Mostly Cloudy
Snow Showers

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear





Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy

Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain

Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy
Snow
Rain
Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Snow Pellets


Mainly Clear


Snow Showers


Snow Showers
"Snow Showers,Blowing Snow"
Snow Showers
Blowing Snow
Blowing Snow

Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy

Rain Showers
Cloudy
Rain

Rain


Mostly Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
"Rain,Fog"
Rain
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
Rain
Fog
"Rain,Fog"
"Rain,Fog"


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain
Rain
Rain

Rain
Rain


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy
Rain

Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy
"Snow Grains,Snow Pellets"
Snow Showers
Snow Showers
Snow Showers

Mostly Cloudy

Snow Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow Showers
Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Rain Showers
Rain Showers

Cloudy
Rain

Mostly Cloudy


Cloudy

Rain
Rain
"Moderate Rain,Fog"

Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers


Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear
Fog
Fog
Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers
Rain
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Cloudy


Rain Showers

Rain Showers
Rain Showers
Rain Showers
Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Cloudy
"Moderate Rain Showers,Fog"

Rain Showers


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy
Rain
Rain
Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy

Rain
Cloudy


Mostly Cloudy


Rain
Rain

Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Fog
Fog
Fog
Fog
Fog
Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy

Moderate Rain Showers
"Thunderstorms,Moderate Rain Showers"


Rain Showers


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Rain Showers

Rain Showers
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain

Mainly Clear


Mostly Cloudy


Rain Showers


Mainly Clear

Rain Showers
Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Moderate Rain Showers
Mostly Cloudy

Rain Showers
Rain
Rain

Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers
Rain Showers
Rain Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Rain


Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Fog
Fog
Fog
Fog
Fog
Fog

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

"Thunderstorms,Heavy Rain Showers"
Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear
Rain Showers
"Thunderstorms,Rain Showers"
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers

Rain Showers
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers
Rain Showers
Rain Showers
"Rain Showers,Fog"

Drizzle
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Rain Showers,Fog"
Cloudy


Mostly Cloudy


Mostly Cloudy

Drizzle
Cloudy

Fog
Cloudy


Cloudy

"Rain Showers,Fog"
Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers

Cloudy


Cloudy


Mostly Cloudy


Cloudy

Rain Showers
Thunderstorms


"Rain,Fog"


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Clear


Mainly Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
"Thunderstorms,Moderate Rain Showers"

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers

Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Cloudy

Rain
Rain
"Rain,Fog"
Rain
Cloudy


Cloudy


"Drizzle,Fog"
"Drizzle,Fog"

Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy

Rain Showers
Cloudy


Mostly Cloudy

Rain Showers
Rain Showers


Clear

"Rain Showers,Fog"
Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Cloudy

Rain Showers
Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Moderate Rain Showers
"Thunderstorms,Moderate Rain Showers"
"Thunderstorms,Rain Showers"


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy

"Thunderstorms,Rain Showers"
Rain Showers


Mainly Clear
Thunderstorms

Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain


Rain Showers
Rain Showers

Mostly Cloudy


Mainly Clear


Mostly Cloudy

"Rain,Fog"
"Drizzle,Fog"

"Drizzle,Fog"
"Drizzle,Fog"


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain Showers

Clear


Cloudy
Drizzle
Rain
Cloudy


Cloudy

Rain
Rain
Rain
Rain
Cloudy
Rain
"Rain,Fog"
"Moderate Rain,Fog"
Rain

Cloudy


"Rain Showers,Fog"
"Rain Showers,Fog"

Cloudy


Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers
Rain Showers
Rain
Rain

Cloudy
Rain Showers
Rain
Mostly Cloudy


Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Mainly Clear


Mostly Cloudy

Thunderstorms
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear
Fog
Fog
Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy

"Thunderstorms,Rain Showers"
Rain Showers
"Thunderstorms,Moderate Rain Showers,Fog"
Rain Showers
Mostly Cloudy


Cloudy
"Moderate Rain Showers,Fog"
"Rain Showers,Fog"
Cloudy


Cloudy
"Rain Showers,Fog"

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Thunderstorms

Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain

Cloudy
Rain

Cloudy


Mostly Cloudy


Mostly Cloudy


Rain


Mostly Cloudy
Moderate Rain

Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Rain

Rain Showers
Rain Showers
Fog
Fog
Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
"Thunderstorms,Rain Showers,Fog"
Thunderstorms
Cloudy

Thunderstorms
"Thunderstorms,Rain Showers"
"Heavy Rain Showers,Fog"

Cloudy

Rain Showers
Mainly Clear


Mainly Clear


Mostly Cloudy

Thunderstorms
Thunderstorms
Rain Showers

Mainly Clear


Mainly Clear


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Rain
Rain
Rain
Rain
Rain

Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Rain
Rain
Rain
Moderate Rain
"Rain,Fog"
"Moderate Rain,Fog"
Rain
Rain
Fog
"Rain,Fog"
Rain
Rain

Rain
"Thunderstorms,Rain"
"Rain,Fog"
"Rain,Fog"
Cloudy


Cloudy

Drizzle
Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers

Rain Showers
Cloudy


Cloudy


Cloudy


Mostly Cloudy
"Moderate Rain Showers,Fog"

Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Rain


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Rain Showers
Rain Showers

Mostly Cloudy
Rain Showers

Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy
Rain
Rain
Mostly Cloudy


Mostly Cloudy


Cloudy

"Moderate Rain Showers,Fog"
Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain
Rain
Rain

Cloudy


Mostly Cloudy


Cloudy


Rain Showers


Rain Showers


Cloudy


Cloudy


Rain Showers
Rain Showers
Rain
Cloudy


Cloudy


Cloudy
Fog
Fog
"Drizzle,Fog"
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear
Fog

Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Rain

Rain
Rain
Rain
Rain
Rain
Rain

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy





Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Rain


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy
"Rain Showers,Fog"
"Rain Showers,Fog"
Rain Showers


Mostly Cloudy


Cloudy


Mostly Cloudy


Rain

Rain
Cloudy


"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain

Rain
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Rain
Rain
Rain
Rain


Mostly Cloudy
Rain

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy

Rain
Rain
Moderate Rain
Rain
Cloudy
Rain

Cloudy


Mostly Cloudy


Rain Showers

Rain
Rain


Cloudy


Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Rain

Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy

Rain
Rain
Rain
"Rain,Fog"
"Thunderstorms,Rain Showers"


Mostly Cloudy

Rain Showers
Rain Showers
Rain Showers
Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Rain Showers


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Rain
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Cloudy
Fog
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
"Drizzle,Fog"
Fog
Fog
Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain


Cloudy


Mostly Cloudy


Rain


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Rain
Rain
Rain

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain

Cloudy
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Rain Showers
Rain Showers

Mostly Cloudy
Rain Showers
"Rain Showers,Fog"
Rain Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy

Snow
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
Drizzle
"Rain,Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Cloudy


Rain


Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy
Rain
Rain
Rain
Rain

Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Clear


Mostly Cloudy


Cloudy


Cloudy
Rain Showers
Rain Showers
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain


Mainly Clear


Cloudy
Snow Showers
Snow Showers
Snow


Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Mainly Clear


Mostly Cloudy
Snow Showers
Snow Showers
Snow
Snow
Snow
Snow
Snow

Mainly Clear


Mostly Cloudy


Clear

Snow
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy

Snow
Snow
Snow

Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain
Rain

Rain
Rain
Rain
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy

Snow
Snow


Rain
Rain
Rain
Rain

Rain
Rain
Rain

Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Cloudy
Rain
Rain
Cloudy


Cloudy


Mostly Cloudy

Snow Showers
Cloudy


Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain

Rain
Rain


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
"Snow,Ice Pellets"
Freezing Rain
Freezing Rain
Rain
Rain
Rain
"Snow,Ice Pellets"
Snow
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy

Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Cloudy


Cloudy


Cloudy
Freezing Rain

Cloudy
Freezing Rain
Freezing Rain
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Rain

Cloudy


Cloudy


Fog


Cloudy
Fog
"Drizzle,Fog"
Fog


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy

Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog

Cloudy

Drizzle
Drizzle


Rain
Rain

Mostly Cloudy
Rain
Rain
Rain


Mostly Cloudy

Rain Showers
Cloudy


Rain
"Rain,Snow"
Snow
Snow

Snow
Snow
Snow

Cloudy

Snow
Snow
Snow
Snow
Mostly Cloudy


Cloudy


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Rain

Cloudy


Cloudy
Rain
Rain
Rain
"Rain,Fog"
Rain
Cloudy
Fog
Fog
Cloudy
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Snow

Mostly Cloudy

Fog
Fog

Fog
Fog
Fog
Fog
Fog


Mostly Cloudy
Fog

Snow
Snow
Snow
Cloudy


Snow


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy

Snow Showers
Mostly Cloudy
Snow
Snow
Mostly Cloudy

Snow
Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Snow
Snow
Snow
"Freezing Rain,Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Rain
Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Cloudy


Cloudy


Cloudy


Cloudy
Thunderstorms

Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy

Snow
Snow


Cloudy

Rain
Cloudy
Rain
"Freezing Rain,Fog"
"Freezing Rain,Fog"

Rain
Rain
"Rain,Fog"

"Rain,Fog"
Fog
Fog
Fog
Fog
Fog
Mostly Cloudy
"Rain Showers,Fog"

Mostly Cloudy


Snow Showers


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Snow
Snow
Snow
Cloudy
Snow

Mostly Cloudy


Clear

Snow Showers
Snow Showers


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Clear


Cloudy


Cloudy
Snow

Snow


Snow


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Freezing Drizzle
Freezing Drizzle
Freezing Drizzle
Drizzle
Fog
Fog
Cloudy
"Drizzle,Fog"
Drizzle
Cloudy

"Drizzle,Snow"
Cloudy
Fog
Fog
Cloudy
Fog
Fog
Mostly Cloudy


Mostly Cloudy


Cloudy

Snow
Cloudy
"Snow,Fog"
Fog
Fog
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Drizzle,Fog"
Fog
Fog
Fog
Fog
Cloudy


Cloudy
Snow
Snow
Mostly Cloudy


Mainly Clear


Cloudy

Snow
Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Snow
Snow
Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Moderate Rain
Rain
"Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
Rain
Fog
Fog
Fog
Fog
Cloudy
Rain
Rain
Rain


Snow


Mainly Clear


Mostly Cloudy

Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers

"Snow Showers,Blowing Snow"
"Snow Showers,Blowing Snow"
Blowing Snow

Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Snow Showers


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy

Snow
Snow
Snow
Snow
Rain
Rain

Mostly Cloudy





Snow
Snow
Snow
Snow


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Moderate Snow
Snow
Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
"Freezing Rain,Snow"

Rain
Rain
Rain
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Moderate Snow
Snow
Snow

Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow
Snow

Cloudy

Snow Showers
Cloudy


Cloudy


Cloudy


"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow

Cloudy


Cloudy
Snow
"Snow,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Snow
Snow
Snow
Snow
Mostly Cloudy


Cloudy


Cloudy


Cloudy


Fog

Fog
Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Snow
Ice Crystals
Ice Crystals
Mainly Clear


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy

Snow
Snow
Snow

Cloudy

Snow Showers
Snow Showers
Snow Showers

Cloudy

Snow
Snow
Snow
Snow
Snow


Cloudy
Snow

Cloudy


Cloudy


Cloudy


Cloudy


Cloudy

Fog
Fog
Fog

Fog
Fog
Fog
Cloudy
Fog
"Freezing Drizzle,Fog"
"Rain,Fog"

"Rain,Fog"
"Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Drizzle,Fog"
"Freezing Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog
Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow Showers
Snow Showers
Snow Showers
Freezing Drizzle
Freezing Drizzle
Snow
Snow
Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow

Snow
Snow

Mostly Cloudy


Cloudy


Cloudy


Snow


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

"Snow Grains,Fog"


Snow Showers
Snow
Snow
Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Snow
Snow
Snow
Snow

Snow
Snow
Snow

Snow
Snow
Snow
Snow
Snow

Cloudy
Snow
Snow
Snow
Snow

Cloudy


Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy
Snow
Snow
Snow


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy
Snow
Snow
Cloudy


"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow


Blowing Snow
Blowing Snow

Mainly Clear
Snow

Mostly Cloudy


Mostly Cloudy

Snow
Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear

Ice Crystals
Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow


Cloudy

"Snow,Blowing Snow"
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
"Snow,Blowing Snow"
Snow
Snow
Snow
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy
Snow
Snow
Snow
Snow

Cloudy


Blowing Snow
Blowing Snow

Blowing Snow


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Snow

Snow
Snow


Snow


Mostly Cloudy


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Snow Showers


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Snow


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Fog
Mostly Cloudy
Fog
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Cloudy

Snow
Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow

Cloudy


Cloudy


Cloudy


Cloudy

Snow
Snow
"Rain,Snow"
Snow
Snow
Rain

Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear

Snow
Snow
Snow
Snow
Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy
Snow
Snow
Mainly Clear
Snow
Snow
Snow
Blowing Snow

Mainly Clear


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Cloudy

Snow
Snow
Moderate Snow
"Moderate Snow,Blowing Snow"
Snow
Snow

Mostly Cloudy


Clear


Cloudy


Clear


Clear

Fog
Freezing Fog
Freezing Fog

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

"Rain,Snow"
"Rain,Snow"
"Rain,Fog"
Rain
Cloudy


Cloudy
Rain
"Drizzle,Fog"
"Drizzle,Fog"


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Clear

Blowing Snow
Clear


Mainly Clear

Blowing Snow
Blowing Snow

Blowing Snow
Cloudy


Mostly Cloudy
Blowing Snow

Blowing Snow


Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow

Blowing Snow
Mostly Cloudy
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow

Blowing Snow
Blowing Snow


Cloudy


Cloudy

Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Fog


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear
Rain Showers

Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Snow Showers


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Cloudy


Rain
Rain

Rain
"Rain,Fog"

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog


Cloudy
"Thunderstorms,Rain Showers,Fog"

Mostly Cloudy

"Thunderstorms,Fog"
Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy

Rain
Rain
Rain

Rain
Rain
Rain
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"

"Rain,Fog"
"Rain,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy

Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"


Mostly Cloudy


Cloudy
Rain

"Rain,Snow,Fog"
Snow
Snow
Snow


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain
Rain
Rain

Rain
Mostly Cloudy
Rain
Rain
"Rain,Fog"
"Rain,Fog"
Rain
Rain


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Rain Showers
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy
Rain
Rain
Rain


Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Cloudy


Cloudy


Cloudy


"Rain Showers,Fog"


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy
Rain Showers
Rain Showers
Rain


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow Showers
Snow
Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain Showers

"Thunderstorms,Rain Showers"
Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain

Cloudy
Rain

Mostly Cloudy


Clear


Mostly Cloudy

Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
Rain
Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
Rain
Rain
Rain
"Rain,Fog"
Rain
"Rain,Fog"
Rain
"Rain,Fog"
Rain
Rain
Snow
Snow
Snow
"Rain,Snow"
Rain
Rain
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers
Rain
Rain
"Rain,Drizzle"
Rain
Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain
Rain
Rain
Rain
Rain


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Rain


Rain
Rain

Cloudy


"Rain,Fog"
Fog
Fog
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Cloudy


Clear


Cloudy


Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Rain Showers


Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain


Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
Rain

Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Rain Showers
Rain Showers


Mostly Cloudy

Rain Showers
Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Rain Showers
Rain Showers
Rain Showers
Rain
Rain

Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Rain


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear

Rain
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
Rain
Rain
"Rain,Fog"
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Fog

Fog
Fog


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


"Thunderstorms,Rain Showers"


Mostly Cloudy


Cloudy
Rain
Rain
Rain


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy
Rain
Rain
Rain
Rain

Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy
"Thunderstorms,Rain Showers"

Cloudy

Thunderstorms
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
"Thunderstorms,Rain Showers"
Rain Showers
"Thunderstorms,Rain Showers"


Cloudy

Rain Showers
Rain


Fog


Cloudy


Cloudy


Rain
Rain

Mostly Cloudy
Rain

Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy

Rain
Rain
Rain
"Rain,Fog"
Rain
"Rain,Fog"

Cloudy
Rain Showers
Rain Showers
Moderate Rain Showers


Mainly Clear


Fog


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Moderate Rain
"Moderate Rain,Fog"
"Moderate Rain,Fog"


Cloudy


Cloudy


Cloudy


Rain Showers
Rain Showers
Rain
Rain


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
"Rain,Fog"


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers

Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Rain Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


"Moderate Rain Showers,Fog"


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy
Rain Showers
Rain
Rain
Rain

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain
Rain
Rain


Cloudy


Cloudy
Rain
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
Rain
Cloudy
"Rain,Fog"

"Drizzle,Fog"
Drizzle

Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain

Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy
"Thunderstorms,Rain"

Mostly Cloudy
"Thunderstorms,Rain"
Rain
Rain


Mostly Cloudy

Rain
Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers
Rain Showers
Mostly Cloudy


Mostly Cloudy


Rain


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Haze
Haze
Haze
Haze
Haze

Haze


Mostly Cloudy

Fog


Fog
Fog
Fog

Mostly Cloudy


Mostly Cloudy
Rain Showers
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
Rain

Cloudy
Rain

Rain

Rain
Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Rain Showers

"Thunderstorms,Heavy Rain Showers"
Rain Showers


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Rain
Rain
Rain
Heavy Rain
Moderate Rain
Cloudy


Rain


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


"Thunderstorms,Heavy Rain Showers,Fog"


Mostly Cloudy


Clear


Clear
Fog
Fog
Fog


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy

Rain
Rain

Rain
Rain
Rain
Rain
Rain
Rain

Cloudy


Mostly Cloudy


Mainly Clear


Clear

Fog
Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy
Rain
Rain
Rain
Rain
Rain
Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy
Rain
Rain
Cloudy
Rain
Rain
Rain
Rain

Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain
Rain Showers
Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy

"Heavy Rain Showers,Fog"
"Rain,Fog"
Fog
Fog
Fog


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Rain Showers


Mostly Cloudy


Mostly Cloudy


Rain Showers

Fog
Fog
Fog

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear

Fog
Fog


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Fog
Fog
Fog

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Fog
Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear
Fog
Fog
Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain


Mostly Cloudy


Cloudy


Cloudy


Rain Showers


Cloudy


Cloudy


Cloudy
Rain Showers
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Moderate Rain Showers,Fog"
Fog

Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

"Moderate Rain Showers,Fog"
Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers

Cloudy

Rain
Rain
Rain

Cloudy


Cloudy
Rain Showers
Rain Showers
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain Showers
Moderate Rain
Rain
Rain
Rain
Heavy Rain
Rain
"Rain,Fog"
Rain

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
"Rain Showers,Fog"

Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy

"Thunderstorms,Heavy Rain Showers"
"Thunderstorms,Heavy Rain Showers"
Moderate Rain Showers
Rain Showers
Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy

Rain Showers
Rain
Rain
Rain
"Rain,Fog"
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Rain
Rain
Rain
Rain
Rain

Mostly Cloudy
Rain
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain
"Rain,Fog"
Rain
Rain
"Rain,Fog"
"Rain,Fog"


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers
Rain Showers
Rain Showers


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Fog


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain
Rain
"Rain,Fog"
"Rain,Fog"
Cloudy

Rain
Rain
Rain
"Rain,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
Fog
"Rain,Fog"
Fog
"Drizzle,Fog"
"Rain,Fog"
Fog
"Drizzle,Fog"
"Drizzle,Fog"
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog

Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear

Fog
Fog
Fog
Fog
Fog
Fog

Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear
Fog
Fog
Fog
Fog
Fog
Fog


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Rain Showers
Moderate Rain Showers
Rain Showers
Cloudy
Rain Showers
Fog
"Rain Showers,Fog"
"Rain Showers,Fog"
"Rain Showers,Fog"
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain
Cloudy


Cloudy


Cloudy


Cloudy


Rain Showers


Fog


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain

Cloudy

Rain
Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
Fog
"Heavy Rain Showers,Fog"
"Moderate Rain Showers,Fog"
"Rain Showers,Fog"
Rain Showers

Cloudy


Mostly Cloudy
"Rain Showers,Fog"
Rain Showers
Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain
Rain
Rain
Cloudy
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Cloudy


Mostly Cloudy


Cloudy
Rain
Rain
Rain
Rain Showers

Rain Showers
Rain

Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain
Rain
Rain
Rain
Cloudy


Cloudy
Rain
Rain
Cloudy
Rain
Rain
Cloudy
Rain

Rain
"Rain,Fog"

Cloudy
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers

Cloudy
Rain
"Rain,Fog"
"Rain,Fog"


Cloudy
"Rain,Fog"
Rain
Rain


Cloudy

Fog
Fog
Fog
Fog
Drizzle

"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Drizzle,Fog"
Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear

Rain Showers
Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers
Rain Showers
Rain Showers


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain
"Rain,Fog"
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Rain Showers
Rain Showers
Rain Showers
"Rain Showers,Fog"
"Rain Showers,Fog"

Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Snow,Fog"
"Rain,Snow"
"Rain,Snow,Fog"
"Rain,Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Snow
"Rain,Snow"
Rain


Mostly Cloudy
"Rain Showers,Snow Showers"

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy

Rain
Rain
Rain
Rain
Rain
Freezing Rain
Freezing Rain
Rain


Cloudy


Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Fog"
Rain

Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear

Snow
Mostly Cloudy

Snow Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Rain Showers
Rain
Rain
Cloudy


Cloudy

Fog
Fog


Mostly Cloudy


Cloudy


Rain
Rain

Rain
Rain
"Rain,Fog"
"Rain,Fog"

Rain
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear
Snow Showers

Mainly Clear


Mainly Clear


Snow Showers
Snow Showers
Snow Showers
Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy
Rain
Rain
Rain


"Rain,Fog"
"Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
"Rain,Fog"
"Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
"Rain,Snow"
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy

Snow
Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy

Snow Showers
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow
Snow
Snow
Snow
Fog
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Snow
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow


Cloudy

"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Drizzle,Fog"
"Rain,Drizzle,Fog"


Mostly Cloudy


Rain


Mostly Cloudy


Cloudy

Snow
Snow
Snow
Snow
Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Snow
Snow
Moderate Snow
Mostly Cloudy


Mainly Clear


Moderate Snow


Mostly Cloudy
Snow Showers

Mainly Clear

Freezing Fog
Freezing Fog


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
"Moderate Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
Freezing Drizzle
Freezing Drizzle
Freezing Drizzle
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Clear


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Snow
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Rain,Fog"
Fog
"Drizzle,Fog"
Fog
Fog
Fog
Fog
Fog
Rain Showers

Mainly Clear


Rain
Rain
Rain
Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Cloudy


Cloudy
Snow
"Freezing Rain,Ice Pellets"
Cloudy
Freezing Rain
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
Fog
Fog
Fog
"Rain,Fog"
Fog
Fog
Fog
Fog


Mainly Clear


Rain Showers


Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Snow
Moderate Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mainly Clear
Snow

Clear


Snow


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Snow
Snow
Snow
Snow

Snow
Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow Pellets

Snow

Snow
Snow
Blowing Snow
Snow
Blowing Snow
Blowing Snow
Blowing Snow
Mostly Cloudy
Blowing Snow

Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy

Snow
Freezing Rain
Freezing Rain

Freezing Rain
Fog
"Freezing Drizzle,Fog"
"Ice Pellets,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Fog
Fog
Fog
Fog
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Fog
Fog
Fog
Snow

Cloudy


Mostly Cloudy


Cloudy


Cloudy
Snow

Snow
Snow

Cloudy


Mostly Cloudy
Snow
Snow
Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy
Snow

Cloudy
Snow
"Freezing Drizzle,Snow"
"Freezing Drizzle,Snow,Fog"
Snow

Snow


Snow Pellets
Snow
Snow Pellets
Snow


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Cloudy

Snow
Cloudy


Cloudy


Cloudy

Fog
Fog
Fog
Fog
Mostly Cloudy


Mostly Cloudy

Snow
Cloudy


Cloudy


Mostly Cloudy


Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Snow,Fog"
"Snow,Fog"
Fog
Fog
Fog
"Snow,Fog"
Fog
Fog
Fog
Fog
Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Freezing Fog
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Cloudy


Snow

Snow
Cloudy


Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Cloudy


Cloudy


Snow


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy
Snow

Cloudy
Rain

Mostly Cloudy
Snow

Cloudy

Snow
Snow

Snow
Snow
Snow
Snow
Snow Pellets
Snow
Snow
Snow
Snow

Mainly Clear


Snow


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mainly Clear


Snow


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Snow

Cloudy


Cloudy
"Freezing Drizzle,Fog"
"Freezing Drizzle,Fog"
Snow
Snow
Snow
"Drizzle,Fog"

Drizzle
Mostly Cloudy
Snow Showers

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy

Snow
Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow

Snow
Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Fog
Fog
Fog
Fog
Fog
Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Heavy Snow,Blowing Snow"
"Heavy Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
Moderate Snow
Snow
Snow
"Freezing Drizzle,Snow"
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy

Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
Snow
Snow
Moderate Ice Pellets
Snow
Cloudy
Snow
Snow
Cloudy
Snow
Snow
Mostly Cloudy


Cloudy
Snow

Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear

Ice Crystals
Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear

Snow
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy
Snow
Snow
Mostly Cloudy


Mostly Cloudy
Snow

Mostly Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
Snow
Snow
Snow
Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
Snow
Snow


Mostly Cloudy

Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy





Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy
Snow
Snow
Snow
Snow

Mostly Cloudy
Snow
Snow
Mostly Cloudy

Snow
Mostly Cloudy

Fog
Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Snow
Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Rain


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Rain
Rain
Rain
Rain

Rain
Rain

Cloudy


Cloudy
Rain
Rain
"Rain,Fog"

Snow
Moderate Snow
Moderate Snow
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow
Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Snow Showers

Snow Showers
Snow
Snow

Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
Rain


"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Snow,Fog"
Snow
Snow
Snow
"Snow,Blowing Snow"
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow

Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Moderate Snow

Mostly Cloudy
Blowing Snow
Blowing Snow
"Heavy Snow Showers,Blowing Snow"
"Snow Showers,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear

Snow
Cloudy


Blowing Snow


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy

"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Freezing Rain,Fog"
Fog
Freezing Fog
"Drizzle,Fog"
"Freezing Drizzle,Fog"
Fog
"Freezing Drizzle,Fog"

Cloudy


Snow Pellets

Snow
Mostly Cloudy
Snow
Snow
Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow
Snow
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
"Heavy Snow,Blowing Snow"
"Heavy Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Fog


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mainly Clear


Clear


Mostly Cloudy


Blowing Snow


Blowing Snow
"Snow Showers,Blowing Snow"
"Snow Showers,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow

Blowing Snow
Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow
Snow
Moderate Snow
Moderate Snow
Moderate Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy
Snow

Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy

Freezing Rain
"Freezing Rain,Fog"
"Freezing Rain,Fog"
Fog
Fog
Fog

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Moderate Snow
Snow
Snow
Snow
Snow
"Freezing Rain,Fog"
"Rain,Fog"
"Freezing Rain,Fog"
Snow Pellets
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow

Mostly Cloudy


Mainly Clear
Snow Showers
Blowing Snow
Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Snow


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy
Snow
Snow
Snow

Snow
Cloudy


Mostly Cloudy


Cloudy
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Cloudy

Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow

Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow

Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow


Clear


Cloudy


Mostly Cloudy


Cloudy

Snow Showers
Mostly Cloudy

Snow Showers
Snow Showers


Cloudy
Snow Showers

Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy

Rain
Rain
Rain
Rain
Rain
Fog
Fog
Fog
Fog

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain

Rain
Cloudy
Rain

Rain

Rain Showers
"Rain,Fog"
"Rain,Fog"
Fog
Cloudy
Fog
Fog
"Rain,Fog"

Rain
Cloudy
"Rain,Fog"

"Rain,Fog"
Fog
Fog
Fog
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Cloudy

Drizzle
Rain Showers
Rain Showers

Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

"Rain,Ice Pellets"
"Rain,Ice Pellets"
"Rain,Fog"
"Rain,Fog"
"Freezing Rain,Fog"
Rain
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain

Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Fog
Fog
Fog
Mostly Cloudy


Mostly Cloudy


Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy

Rain Showers
Rain Showers

Rain Showers
Cloudy


"Rain,Snow,Fog"
"Freezing Rain,Snow,Fog"
Snow
Snow
Snow

Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Snow Showers
Snow Showers
Snow Showers
Mostly Cloudy
Snow Showers

Mainly Clear
Snow Showers
Snow Showers
Mostly Cloudy
Snow Showers
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow
Snow
Snow
Freezing Rain
Freezing Rain

Cloudy
Freezing Rain

Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Rain

Rain
"Rain,Fog"


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Snow
"Rain,Snow"
"Rain,Snow"
Rain
Rain Showers
Cloudy

Snow Showers
Snow Showers
Snow Showers

Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy
Rain Showers

Rain Showers
"Rain Showers,Fog"

Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
"Snow,Snow Grains"
Snow
Snow
"Snow,Fog"
"Snow,Fog"


Cloudy
Rain
Rain
Rain


Rain Showers


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Rain Showers


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain Showers
Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Rain
"Rain,Fog"

Rain

Rain
Cloudy

Rain Showers
Rain Showers


Cloudy
Rain Showers
Rain
Rain

"Rain,Fog"
"Rain,Fog"

Fog
Fog
Fog
"Rain,Fog"
"Rain,Fog"


Mostly Cloudy
Rain

Rain


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Cloudy


Cloudy


Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain Showers
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Snow,Fog"
"Rain,Snow,Fog"
"Rain,Snow,Fog"
"Rain,Snow,Fog"
Snow

Rain
Rain
"Rain,Snow"
Mostly Cloudy
Rain
Rain
Rain
Rain
Rain
Rain


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy

Rain
Rain
Rain
Rain
Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy
Rain
Rain
Mostly Cloudy


Cloudy
Rain
Rain
Rain


Mostly Cloudy

"Rain,Fog"
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"

Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy

Rain
Cloudy


Cloudy


Cloudy

Rain
Rain
Rain
Rain
Cloudy


Cloudy
Fog
Fog
Fog
Fog
Fog
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"

Cloudy


Cloudy


Cloudy


Cloudy
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"

Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Cloudy


Mostly Cloudy
"Thunderstorms,Rain Showers"
"Thunderstorms,Rain Showers"
Mostly Cloudy


Thunderstorms
Thunderstorms

Mainly Clear

Fog
Fog
Fog
Fog
Mostly Cloudy
Fog
Fog
Fog


Mostly Cloudy


Mostly Cloudy

"Thunderstorms,Moderate Rain"
"Thunderstorms,Moderate Rain,Fog"
"Moderate Rain,Fog"
Rain
Rain
Rain
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain
Drizzle
Mostly Cloudy


Cloudy

Rain
Rain


Rain


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Cloudy

Rain
Rain
Rain
Rain
Cloudy


Cloudy


Mostly Cloudy


Clear


Fog
Fog
Fog
Fog
Fog
Fog
Fog


Mostly Cloudy


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy

"Thunderstorms,Heavy Rain Showers"
Cloudy


Mainly Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Rain
"Rain,Fog"
Rain
Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain
Rain
Rain
"Rain,Fog"
Rain
Rain
Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Rain


Mostly Cloudy
Rain
Rain
Rain
"Rain,Fog"
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
Rain
Rain

Mostly Cloudy


Cloudy
Rain
Rain
Mostly Cloudy


Mostly Cloudy


Moderate Rain Showers
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain


Rain
Rain
Rain
Mostly Cloudy


Mostly Cloudy
"Thunderstorms,Rain Showers,Fog"
Rain
Rain
Rain

Cloudy

"Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Rain,Fog"
Fog

Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Cloudy

Rain
Rain Showers
"Thunderstorms,Moderate Rain Showers"

Mainly Clear


"Drizzle,Fog"


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain
Rain
Cloudy


Cloudy

Rain
Rain
Rain
Drizzle
"Rain,Fog"
Rain
Rain
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"


Rain Showers


Cloudy


Drizzle


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Rain
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain
"Rain,Fog"
Rain
Rain


Mostly Cloudy


Mostly Cloudy

Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers
Rain Showers
Rain Showers
Rain
Rain
Rain


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy

"Thunderstorms,Rain Showers"
Mostly Cloudy

"Thunderstorms,Rain Showers"
Rain Showers


Mostly Cloudy


Clear


Mostly Cloudy
Rain
Rain
Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers

Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Rain

Rain
Rain


Rain

"Rain,Fog"
"Rain,Fog"
"Thunderstorms,Rain,Fog"
"Thunderstorms,Rain,Fog"
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Fog
Fog


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Cloudy


Mostly Cloudy


Cloudy

Rain
Rain
Rain
Rain
Cloudy


Rain
Rain
Rain
Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy

Rain
Rain
Rain

Cloudy


Mainly Clear


Clear


Clear
Fog
Fog
Fog
Fog
Fog
Fog
Fog

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain


Rain
Rain
Rain
Rain


Cloudy

Rain
Rain

Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
Rain
"Rain,Fog"

Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers
"Moderate Rain Showers,Fog"
Cloudy

Rain
Mostly Cloudy


Mostly Cloudy


"Thunderstorms,Rain Showers,Fog"
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Rain
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Rain
Rain
Rain
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain
Rain

Mainly Clear

Fog
Fog
Fog
Fog
Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain

Mostly Cloudy

Rain Showers
Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


"Thunderstorms,Rain Showers"


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Rain Showers

Rain Showers
Mostly Cloudy


Mainly Clear

Moderate Rain Showers
"Thunderstorms,Rain Showers"


Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mostly Cloudy


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
"Moderate Rain Showers,Fog"

Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain
Rain


Cloudy

"Rain Showers,Fog"
Cloudy
"Rain Showers,Fog"

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Thunderstorms
Thunderstorms

"Thunderstorms,Rain Showers"
Cloudy
Rain Showers
Rain Showers
Rain Showers

"Moderate Rain Showers,Fog"
"Rain Showers,Fog"
Fog
Fog
"Rain Showers,Fog"
Fog
Fog
Fog
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog
Fog
Fog
Rain Showers
Rain Showers
Rain Showers
"Moderate Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
"Moderate Rain,Fog"
Rain
Rain
Drizzle
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"


"Rain,Fog"


Cloudy


Cloudy


Mostly Cloudy


Cloudy

Fog
Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Rain Showers
Moderate Rain Showers
Rain Showers
Rain Showers


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Rain Showers
"Thunderstorms,Rain Showers"

Mostly Cloudy


Mostly Cloudy


Rain Showers
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

"Thunderstorms,Rain Showers"
"Rain,Fog"
Rain

Cloudy

Fog
Fog


Rain Showers
Rain Showers
Rain
Drizzle
Drizzle

Cloudy


Cloudy

Rain Showers
Mostly Cloudy

Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Fog

Fog
Fog


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Rain


Mostly Cloudy

Rain
"Rain,Fog"
Rain
Rain
Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Rain


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain
"Rain,Fog"
Rain
Rain
Rain
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy
"Thunderstorms,Rain Showers"

Mainly Clear
"Thunderstorms,Rain Showers"

Moderate Rain Showers
Rain Showers

Mostly Cloudy
Rain
Rain
Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Thunderstorms
"Thunderstorms,Moderate Rain Showers"

Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear

Fog
Fog
Fog

Clear


Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Fog
Fog

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy
Rain Showers

Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Fog


Mostly Cloudy
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Moderate Rain
Rain
Rain

Cloudy


Rain
Rain
Rain
Cloudy


Mainly Clear


Mostly Cloudy

Rain Showers
Mostly Cloudy


Mainly Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Cloudy

Rain
Rain
Rain

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Fog
Fog


"Rain Showers,Fog"
Fog
Fog
"Rain Showers,Fog"

"Moderate Rain Showers,Fog"
"Rain Showers,Fog"
Rain Showers
Drizzle
Cloudy
"Drizzle,Fog"
Fog
Fog
Fog
Fog
"Drizzle,Fog"
Fog

Cloudy
Drizzle
Rain
Rain
Rain
Rain
Cloudy
Fog
Fog
Fog
"Rain,Fog"
Rain
Cloudy


Cloudy

Fog
Cloudy
Fog
Fog
Fog
"Drizzle,Fog"
"Rain Showers,Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Cloudy
"Drizzle,Fog"
"Drizzle,Fog"
Cloudy
"Rain,Fog"

Cloudy


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy

"Thunderstorms,Rain Showers"
Mostly Cloudy


Mostly Cloudy

Rain Showers
Thunderstorms
Rain

Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain Showers

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain Showers
Rain
Rain

Rain
Rain

Cloudy


Cloudy


Rain
Fog
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy

Rain Showers
"Rain,Drizzle,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Rain
Rain
Rain
"Rain,Fog"


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Rain


Cloudy


Cloudy


Rain


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain

Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Rain
Rain
Rain
"Rain,Fog"
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain

Mostly Cloudy

Rain
Cloudy
Rain

Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Cloudy


Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Rain Showers

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain
Cloudy


Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mainly Clear
Freezing Fog
Fog
Mainly Clear


Mostly Cloudy


Mostly Cloudy


Rain
Rain
Rain
Cloudy


Mostly Cloudy
Rain
Rain
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear
Fog
Fog
Fog
Fog
Fog
Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain


Mostly Cloudy
Rain
Rain Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Clear


Mainly Clear


Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

"Rain,Fog"
"Rain,Fog"

Rain Showers
Cloudy


Fog


Fog


Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Clear


Mainly Clear


Mainly Clear


Clear


Fog


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Moderate Rain Showers
Rain Showers
Rain Showers
Mostly Cloudy


Mainly Clear


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Clear


Mainly Clear


Mainly Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Rain
Rain
Rain
"Moderate Rain,Fog"
"Moderate Rain,Fog"
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Rain
Rain
Rain
Rain

Rain

Rain
Snow
Snow
Snow
Cloudy
Snow

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Snow
Snow

Snow
Snow
Snow
Mostly Cloudy

Snow
Mostly Cloudy


Mostly Cloudy
Snow
Snow
Mostly Cloudy


Clear


Clear


Mainly Clear


Snow
Snow
Snow
Cloudy


Cloudy


Cloudy


Mostly Cloudy


Snow
Snow
Snow
Snow


Cloudy
Fog
Fog
Mainly Clear


Mostly Cloudy


Mostly Cloudy


Cloudy

Moderate Snow Showers
Cloudy

Snow
Snow
Snow
Snow
Cloudy
Snow
Snow
Snow


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Clear


Mainly Clear


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Cloudy


Cloudy

Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Freezing Drizzle


Mostly Cloudy


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Clear


Cloudy

Freezing Rain
Freezing Rain
"Freezing Rain,Fog"
"Freezing Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Cloudy


Rain Showers


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Rain
Rain
Rain
Rain
Rain
Rain
Rain
Rain

Drizzle
Drizzle
Snow

Cloudy
Snow

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Mostly Cloudy


Cloudy
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Rain


Mostly Cloudy

Snow
Mostly Cloudy


Mainly Clear


Cloudy


Mostly Cloudy

Moderate Snow Showers
Snow Showers


Mostly Cloudy


Mainly Clear


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy
Rain
Rain
Cloudy


Cloudy


Cloudy


"Rain,Fog"
"Rain,Fog"
Rain
Cloudy


Cloudy


Snow Showers


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy
Snow

Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Cloudy


Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
Fog
Fog
Fog
Fog
"Rain,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
"Drizzle,Fog"
Fog
"Rain,Fog"
Fog
Fog
"Rain,Fog"
"Rain,Fog"
"Drizzle,Fog"
Cloudy
Rain
Rain
Rain
"Rain,Fog"
Rain
Rain


Cloudy


Rain


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Mainly Clear


Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Snow
Snow
Snow
Snow
Moderate Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow


Cloudy


Cloudy


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mostly Cloudy


Clear


Clear


Clear


Clear


Clear


Clear


Clear


Mainly Clear


Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Snow
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Moderate Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
"Snow,Fog"
"Snow,Fog"
"Snow,Fog"
Fog
Fog
Fog
Fog
Fog
Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy


Mostly Cloudy
Fog
Fog
Fog


Mainly Clear


Cloudy


Mostly Cloudy


Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy

Snow
Cloudy


Snow


Cloudy


Mainly Clear
Snow

Mainly Clear


Clear


Clear


Mainly Clear


Mainly Clear


Cloudy


Cloudy
Snow
Snow
Cloudy


Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mainly Clear


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy

Snow
Snow
Snow
"Freezing Rain,Snow"
"Freezing Rain,Snow"
Ice Pellets
"Snow,Heavy Ice Pellets"
"Snow,Ice Pellets"
"Snow,Moderate Ice Pellets"
Ice Pellets
Ice Pellets
"Rain,Snow"
Rain
Rain
Rain
Rain
Rain
Rain
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
Snow
Snow
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow Showers,Blowing Snow"
"Moderate Snow Showers,Blowing Snow"
"Snow Showers,Blowing Snow"
"Moderate Snow Showers,Blowing Snow"
"Snow,Blowing Snow"
Snow
"Snow,Blowing Snow"
"Snow,Blowing Snow"
"Snow,Blowing Snow"
Blowing Snow
Blowing Snow
Blowing Snow
Blowing Snow

Cloudy
Snow

Cloudy


Cloudy


Snow

Snow Showers
Mostly Cloudy


Mostly Cloudy


Mostly Cloudy
Snow
Snow
Snow
Snow

Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow

Snow
Snow
Snow
Snow
Snow
Snow
Mostly Cloudy


Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow
Snow


Mostly Cloudy


Cloudy


Mostly Cloudy


Mainly Clear


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Mostly Cloudy


Cloudy


Cloudy


Cloudy

Fog
Mostly Cloudy


Cloudy


Cloudy


Mostly Cloudy


Cloudy


Cloudy
Rain
Rain
"Rain,Fog"
Fog
Fog
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Rain,Fog"
"Moderate Rain,Fog"
"Rain,Fog"
"Rain,Fog"


==> utils/TTF_TTR/output_Calgary.json <==
{"threshold_set":[0,10,20,30,40,50,60,70,80,90,100],"TTF_values_cloud":[4.626747720364742,6.0455852156057492,6.9286229271809665,8.9180327868852451,11.289115646258503,12.712926249008722,14.182384711258829,15.735511982570806,17.699213327163349,21.358735095904613,100],"TTF_values_fog":[36.74956822107081,36.74956822107081,36.74956822107081,36.74956822107081,36.74956822107081,36.74956822107081,36.74956822107081,36.74956822107081,36.74956822107081,36.74956822107081,36.74956822107081],"TTF_values_combined":[4.3296836982968374,5.5779483037156705,6.3768986223949131,8.09489291598023,10.028520499108735,11.127165499447106,12.213145896656535,13.328761755485893,14.783340172343046,17.27491103202847,36.74956822107081],"TTR_values_cloud":[27.221411192214113,15.530402629416598,12.010097367472053,9.023573624871883,8.5686200378071842,8.1209837366124553,7.64713216957606,7.1595466434176114,6.6089773253123552,5.8745463970969416,null],"TTR_values_fog":[5.4421416234887738,5.4421416234887738,5.4421416234887738,5.4421416234887738,5.4421416234887738,5.4421416234887738,5.4421416234887738,5.4421416234887738,5.4421416234887738,5.4421416234887738,5.4421416234887738],"TTR_values_combined":[27.538040170419965,15.64080808080808,12.180565371024734,9.214238628872776,8.7036376604850219,8.24004424778761,7.7502850627137967,7.2606820854566836,6.7718506360279029,6.0938612099644125,5.4421416234887738]}

==> utils/TTF_TTR/output_Ottawa.json <==
{"threshold_set":[0,10,20,30,40,50,60,70,80,90,100],"TTF_values_cloud":[4.9411276948590386,5.8208333333333337,6.3568920105355575,7.5605947955390338,9.4670329670329672,10.405309033280506,11.354618473895583,12.053301511535402,12.896088502568155,13.69048528849828,100],"TTF_values_fog":[30.7518573551263,30.7518573551263,30.7518573551263,30.7518573551263,30.7518573551263,30.7518573551263,30.7518573551263,30.7518573551263,30.7518573551263,30.7518573551263,30.7518573551263],"TTF_values_combined":[4.6812080536912752,5.4357512953367877,5.8990030342436066,6.9014440433213,8.3989637305699478,9.1548148148148147,9.8684698036309744,10.458241758241758,11.003218884120171,11.686159169550173,30.7518573551263],"TTR_values_cloud":[38.323651452282157,21.543512245961438,16.709266578831794,11.971364819635552,11.153513937966235,10.411018628616727,9.74568099638409,8.8527656187823318,7.8691699604743084,6.3952599388379205,null],"TTR_values_fog":[4.5818452380952381,4.5818452380952381,4.5818452380952381,4.5818452380952381,4.5818452380952381,4.5818452380952381,4.5818452380952381,4.5818452380952381,4.5818452380952381,4.5818452380952381,4.5818452380952381],"TTR_values_combined":[39.007556675062972,21.784344219803007,16.877276669557677,12.06644998194294,11.046279155868197,10.30455724342349,9.5978502594514463,8.7936973250274821,7.79391771019678,6.5022499134648664,4.6136701337295687]}

==> utils/histograms/1LEO_1GS.txt <==
a contact +35940 +36480 1 2 1
a contact +41520 +42120 1 2 1
a contact +47220 +47460 1 2 1
a contact +74280 +74880 1 2 1
a contact +79860 +80460 1 2 1
a contact +121080 +121620 1 2 1
a contact +126660 +127320 1 2 1
a contact +132360 +132720 1 2 1
a contact +159480 +160020 1 2 1
a contact +165060 +165660 1 2 1
a contact +170880 +171120 1 2 1
a contact +206280 +206760 1 2 1
a contact +211860 +212460 1 2 1
a contact +217500 +217920 1 2 1
a contact +244680 +245160 1 2 1
a contact +250200 +250800 1 2 1
a contact +255960 +256380 1 2 1
a contact +291480 +291840 1 2 1
a contact +297000 +297660 1 2 1
a contact +302640 +303120 1 2 1
a contact +329940 +330300 1 2 1
a contact +335340 +336000 1 2 1
a contact +341040 +341580 1 2 1
a contact +376740 +376860 1 2 1
a contact +382200 +382800 1 2 1
a contact +387780 +388320 1 2 1
a contact +415140 +415440 1 2 1
a contact +420540 +421140 1 2 1
a contact +426180 +426720 1 2 1
a contact +467340 +467940 1 2 1
a contact +472980 +473520 1 2 1
a contact +478740 +478800 1 2 1
a contact +500460 +500520 1 2 1
a contact +505740 +506340 1 2 1
a contact +511320 +511920 1 2 1
a contact +552540 +553080 1 2 1
a contact +558120 +558720 1 2 1
a contact +563820 +564120 1 2 1
a contact +590940 +591480 1 2 1
a contact +596460 +597120 1 2 1
a contact +602400 +602520 1 2 1
a contact +637740 +638220 1 2 1
a contact +643260 +643920 1 2 1
a contact +648960 +649320 1 2 1
a contact +676140 +676620 1 2 1
a contact +681660 +682260 1 2 1
a contact +687420 +687780 1 2 1
a contact +722940 +723300 1 2 1
a contact +728460 +729060 1 2 1
a contact +734100 +734580 1 2 1
a contact +761340 +761760 1 2 1
a contact +766800 +767460 1 2 1
a contact +772560 +772980 1 2 1
a contact +808140 +808380 1 2 1
a contact +813600 +814260 1 2 1
a contact +819240 +819780 1 2 1
a contact +846540 +846900 1 2 1
a contact +852000 +852600 1 2 1
a contact +857640 +858180 1 2 1
a contact +898800 +899400 1 2 1
a contact +904380 +904980 1 2 1
a contact +931800 +932040 1 2 1
a contact +937140 +937740 1 2 1
a contact +942780 +943380 1 2 1
a contact +983940 +984540 1 2 1
a contact +989580 +990180 1 2 1
a contact +995340 +995460 1 2 1
a contact +1022340 +1022940 1 2 1
a contact +1027920 +1028520 1 2 1
a contact +1069140 +1069680 1 2 1
a contact +1074720 +1075320 1 2 1
a contact +1080420 +1080720 1 2 1
a contact +1107540 +1108080 1 2 1
a contact +1113060 +1113720 1 2 1
a contact +1118940 +1119180 1 2 1
a contact +1154340 +1154820 1 2 1
a contact +1159860 +1160520 1 2 1
a contact +1165560 +1165980 1 2 1
a contact +1192740 +1193220 1 2 1
a contact +1198260 +1198860 1 2 1
a contact +1204020 +1204380 1 2 1
a contact +1239540 +1239900 1 2 1
a contact +1245060 +1245660 1 2 1
a contact +1250700 +1251180 1 2 1
a contact +1277940 +1278360 1 2 1
a contact +1283400 +1284060 1 2 1
a contact +1289160 +1289580 1 2 1
a contact +1324800 +1324980 1 2 1
a contact +1330200 +1330860 1 2 1
a contact +1335840 +1336380 1 2 1
a contact +1363200 +1363500 1 2 1
a contact +1368600 +1369200 1 2 1
a contact +1374240 +1374780 1 2 1
a contact +1415400 +1416000 1 2 1
a contact +1421040 +1421580 1 2 1
a contact +1448460 +1448640 1 2 1
a contact +1453800 +1454400 1 2 1
a contact +1459380 +1459980 1 2 1
a contact +1500600 +1501140 1 2 1
a contact +1506180 +1506780 1 2 1
a contact +1511880 +1512120 1 2 1
a contact +1538940 +1539540 1 2 1
a contact +1544520 +1545120 1 2 1
a contact +1585740 +1586280 1 2 1
a contact +1591320 +1591980 1 2 1
a contact +1597020 +1597380 1 2 1
a contact +1624140 +1624680 1 2 1
a contact +1629720 +1630320 1 2 1
a contact +1635540 +1635780 1 2 1
a contact +1670940 +1671360 1 2 1
a contact +1676520 +1677120 1 2 1
a contact +1682160 +1682580 1 2 1
a contact +1709400 +1709820 1 2 1
a contact +1714860 +1715520 1 2 1
a contact +1720620 +1721040 1 2 1
a contact +1756200 +1756500 1 2 1
a contact +1761660 +1762320 1 2 1
a contact +1767300 +1767840 1 2 1
a contact +1794600 +1794960 1 2 1
a contact +1800000 +1800660 1 2 1
a contact +1805700 +1806240 1 2 1
a contact +1841460 +1841520 1 2 1
a contact +1846860 +1847460 1 2 1
a contact +1852440 +1853040 1 2 1
a contact +1879860 +1880100 1 2 1
a contact +1885200 +1885800 1 2 1
a contact +1890840 +1891380 1 2 1
a contact +1932000 +1932600 1 2 1
a contact +1937640 +1938180 1 2 1
a contact +1943400 +1943520 1 2 1
a contact +1965120 +1965180 1 2 1
a contact +1970400 +1971000 1 2 1
a contact +1975980 +1976580 1 2 1
a contact +2017200 +2017740 1 2 1
a contact +2022780 +2023380 1 2 1
a contact +2028480 +2028780 1 2 1
a contact +2055600 +2056140 1 2 1
a contact +2061120 +2061780 1 2 1
a contact +2067060 +2067180 1 2 1
a contact +2102400 +2102880 1 2 1
a contact +2107920 +2108580 1 2 1
a contact +2113620 +2114040 1 2 1
a contact +2140800 +2141280 1 2 1
a contact +2146320 +2146920 1 2 1
a contact +2152080 +2152440 1 2 1
a contact +2187600 +2187960 1 2 1
a contact +2193120 +2193720 1 2 1
a contact +2198760 +2199240 1 2 1
a contact +2226000 +2226420 1 2 1
a contact +2231460 +2232120 1 2 1
a contact +2237220 +2237640 1 2 1
a contact +2272800 +2273040 1 2 1
a contact +2278260 +2278920 1 2 1
a contact +2283900 +2284440 1 2 1
a contact +2311260 +2311560 1 2 1
a contact +2316660 +2317260 1 2 1
a contact +2322300 +2322840 1 2 1
a contact +2363460 +2364060 1 2 1
a contact +2369040 +2369640 1 2 1
a contact +2396460 +2396700 1 2 1
a contact +2401800 +2402400 1 2 1
a contact +2407440 +2408040 1 2 1
a contact +2448600 +2449200 1 2 1
a contact +2454240 +2454840 1 2 1
a contact +2459940 +2460180 1 2 1
a contact +2487000 +2487600 1 2 1
a contact +2492580 +2493180 1 2 1
a contact +2533800 +2534340 1 2 1
a contact +2539380 +2539980 1 2 1
a contact +2545080 +2545440 1 2 1
a contact +2572200 +2572740 1 2 1
a contact +2577720 +2578380 1 2 1
a contact +2583600 +2583840 1 2 1
a contact +2619000 +2619480 1 2 1
a contact +2624580 +2625180 1 2 1
a contact +2630220 +2630640 1 2 1
a contact +2657400 +2657880 1 2 1
a contact +2662920 +2663520 1 2 1
a contact +2668680 +2669040 1 2 1
a contact +2704200 +2704560 1 2 1
a contact +2709720 +2710320 1 2 1
a contact +2715360 +2715840 1 2 1
a contact +2742660 +2743020 1 2 1
a contact +2748060 +2748720 1 2 1
a contact +2753760 +2754240 1 2 1
a contact +2789460 +2789580 1 2 1
a contact +2794860 +2795520 1 2 1
a contact +2800500 +2801040 1 2 1
a contact +2827860 +2828160 1 2 1
a contact +2833260 +2833860 1 2 1
a contact +2838900 +2839440 1 2 1
a contact +2880060 +2880660 1 2 1
a contact +2885700 +2886240 1 2 1
a contact +2891460 +2891520 1 2 1
a contact +2913120 +2913240 1 2 1
a contact +2918460 +2919060 1 2 1
a contact +2924040 +2924640 1 2 1
a contact +2965260 +2965800 1 2 1
a contact +2970840 +2971440 1 2 1
a contact +2976540 +2976780 1 2 1
a contact +3003660 +3004200 1 2 1
a contact +3009180 +3009840 1 2 1
a contact +3050400 +3050940 1 2 1
a contact +3055980 +3056640 1 2 1
a contact +3061680 +3062040 1 2 1
a contact +3088860 +3089340 1 2 1
a contact +3094380 +3094980 1 2 1
a contact +3100200 +3100500 1 2 1
a contact +3135600 +3136020 1 2 1
a contact +3141180 +3141780 1 2 1
a contact +3146820 +3147300 1 2 1
a contact +3174060 +3174480 1 2 1
a contact +3179520 +3180180 1 2 1
a contact +3185280 +3185700 1 2 1
a contact +3220860 +3221160 1 2 1
a contact +3226320 +3226980 1 2 1
a contact +3231960 +3232500 1 2 1
a contact +3259260 +3259620 1 2 1
a contact +3264720 +3265320 1 2 1
a contact +3270360 +3270900 1 2 1
a contact +3311520 +3312120 1 2 1
a contact +3317100 +3317700 1 2 1
a contact +3344520 +3344760 1 2 1
a contact +3349860 +3350460 1 2 1
a contact +3355500 +3356100 1 2 1
a contact +3396660 +3397260 1 2 1
a contact +3402300 +3402900 1 2 1
a contact +3408060 +3408180 1 2 1
a contact +3435060 +3435660 1 2 1
a contact +3440640 +3441240 1 2 1
a contact +3481860 +3482400 1 2 1
a contact +3487440 +3488040 1 2 1
a contact +3493140 +3493440 1 2 1
a contact +3520260 +3520800 1 2 1
a contact +3525780 +3526440 1 2 1
a contact +3531660 +3531840 1 2 1
a contact +3567060 +3567540 1 2 1
a contact +3572580 +3573240 1 2 1
a contact +3578280 +3578700 1 2 1
a contact +3605460 +3605940 1 2 1
a contact +3610980 +3611580 1 2 1
a contact +3616740 +3617100 1 2 1
a contact +3652260 +3652620 1 2 1
a contact +3657780 +3658380 1 2 1
a contact +3663420 +3663900 1 2 1
a contact +3690660 +3691080 1 2 1
a contact +3696120 +3696780 1 2 1
a contact +3701880 +3702300 1 2 1
a contact +3737460 +3737700 1 2 1
a contact +3742920 +3743580 1 2 1
a contact +3748560 +3749100 1 2 1
a contact +3775920 +3776220 1 2 1
a contact +3781320 +3781920 1 2 1
a contact +3786960 +3787500 1 2 1
a contact +3828120 +3828720 1 2 1
a contact +3833700 +3834300 1 2 1
a contact +3861180 +3861360 1 2 1
a contact +3866460 +3867060 1 2 1
a contact +3872100 +3872700 1 2 1
a contact +3913320 +3913860 1 2 1
a contact +3918900 +3919500 1 2 1
a contact +3924600 +3924840 1 2 1
a contact +3951660 +3952260 1 2 1
a contact +3957240 +3957840 1 2 1
a contact +3998460 +3999000 1 2 1
a contact +4004040 +4004700 1 2 1
a contact +4009740 +4010100 1 2 1
a contact +4036860 +4037400 1 2 1
a contact +4042380 +4043040 1 2 1
a contact +4048260 +4048500 1 2 1
a contact +4083660 +4084140 1 2 1
a contact +4089240 +4089840 1 2 1
a contact +4094880 +4095300 1 2 1
a contact +4122060 +4122540 1 2 1
a contact +4127580 +4128180 1 2 1
a contact +4133340 +4133760 1 2 1
a contact +4168860 +4169220 1 2 1
a contact +4174380 +4175040 1 2 1
a contact +4180020 +4180500 1 2 1
a contact +4207320 +4207680 1 2 1
a contact +4212720 +4213380 1 2 1
a contact +4218420 +4218960 1 2 1
a contact +4254120 +4254240 1 2 1
a contact +4259580 +4260180 1 2 1
a contact +4265160 +4265700 1 2 1
a contact +4292520 +4292820 1 2 1
a contact +4297920 +4298520 1 2 1
a contact +4303560 +4304100 1 2 1
a contact +4344720 +4345320 1 2 1
a contact +4350360 +4350900 1 2 1
a contact +4356120 +4356180 1 2 1
a contact +4377840 +4377900 1 2 1
a contact +4383120 +4383720 1 2 1
a contact +4388700 +4389300 1 2 1
a contact +4429920 +4430460 1 2 1
a contact +4435500 +4436100 1 2 1
a contact +4441200 +4441500 1 2 1
a contact +4468320 +4468860 1 2 1
a contact +4473840 +4474500 1 2 1
a contact +4479780 +4479900 1 2 1
a contact +4515120 +4515600 1 2 1
a contact +4520640 +4521300 1 2 1
a contact +4526340 +4526700 1 2 1
a contact +4553520 +4554000 1 2 1
a contact +4559040 +4559640 1 2 1
a contact +4564800 +4565160 1 2 1
a contact +4600320 +4600680 1 2 1
a contact +4605840 +4606440 1 2 1
a contact +4611480 +4611960 1 2 1
a contact +4638720 +4639140 1 2 1
a contact +4644180 +4644840 1 2 1
a contact +4649940 +4650360 1 2 1
a contact +4685520 +4685760 1 2 1
a contact +4690980 +4691640 1 2 1
a contact +4696620 +4697160 1 2 1
a contact +4723920 +4724280 1 2 1
a contact +4729380 +4729980 1 2 1
a contact +4735020 +4735560 1 2 1
a contact +4776180 +4776780 1 2 1
a contact +4781760 +4782360 1 2 1
a contact +4809180 +4809420 1 2 1
a contact +4814520 +4815120 1 2 1
a contact +4820160 +4820760 1 2 1
a contact +4861320 +4861920 1 2 1
a contact +4866960 +4867560 1 2 1
a contact +4872660 +4872840 1 2 1
a contact +4899720 +4900320 1 2 1
a contact +4905300 +4905900 1 2 1
a contact +4946520 +4947060 1 2 1
a contact +4952100 +4952700 1 2 1
a contact +4957800 +4958100 1 2 1
a contact +4984920 +4985460 1 2 1
a contact +4990440 +4991100 1 2 1
a contact +4996320 +4996560 1 2 1
a contact +5031720 +5032200 1 2 1
a contact +5037240 +5037900 1 2 1
a contact +5042940 +5043360 1 2 1
a contact +5070120 +5070600 1 2 1
a contact +5075640 +5076240 1 2 1
a contact +5081400 +5081760 1 2 1
a contact +5116920 +5117280 1 2 1
a contact +5122440 +5123040 1 2 1
a contact +5128080 +5128560 1 2 1
a contact +5155320 +5155740 1 2 1
a contact +5160780 +5161440 1 2 1
a contact +5166480 +5166960 1 2 1
a contact +5202180 +5202360 1 2 1
a contact +5207580 +5208240 1 2 1
a contact +5213220 +5213760 1 2 1
a contact +5240580 +5240880 1 2 1
a contact +5245980 +5246580 1 2 1
a contact +5251620 +5252160 1 2 1
a contact +5292780 +5293380 1 2 1
a contact +5298360 +5298960 1 2 1
a contact +5325840 +5326020 1 2 1
a contact +5331180 +5331720 1 2 1
a contact +5336760 +5337360 1 2 1
a contact +5377980 +5378520 1 2 1
a contact +5383560 +5384160 1 2 1
a contact +5389260 +5389500 1 2 1
a contact +5416320 +5416920 1 2 1
a contact +5421900 +5422500 1 2 1
a contact +5463120 +5463660 1 2 1
a contact +5468700 +5469360 1 2 1
a contact +5474400 +5474760 1 2 1
a contact +5501520 +5502060 1 2 1
a contact +5507040 +5507700 1 2 1
a contact +5512920 +5513160 1 2 1
a contact +5548320 +5548740 1 2 1
a contact +5553900 +5554500 1 2 1
a contact +5559540 +5559960 1 2 1
a contact +5586780 +5587200 1 2 1
a contact +5592240 +5592840 1 2 1
a contact +5598000 +5598420 1 2 1
a contact +5633580 +5633880 1 2 1
a contact +5639040 +5639700 1 2 1
a contact +5644680 +5645220 1 2 1
a contact +5671980 +5672340 1 2 1
a contact +5677380 +5678040 1 2 1
a contact +5683080 +5683620 1 2 1
a contact +5718840 +5718900 1 2 1
a contact +5724240 +5724840 1 2 1
a contact +5729820 +5730420 1 2 1
a contact +5757240 +5757480 1 2 1
a contact +5762580 +5763180 1 2 1
a contact +5768220 +5768760 1 2 1
a contact +5809380 +5809980 1 2 1
a contact +5815020 +5815560 1 2 1
a contact +5820780 +5820900 1 2 1
a contact +5842500 +5842560 1 2 1
a contact +5847780 +5848380 1 2 1
a contact +5853360 +5853960 1 2 1
a contact +5894580 +5895120 1 2 1
a contact +5900160 +5900760 1 2 1
a contact +5905860 +5906160 1 2 1
a contact +5932980 +5933520 1 2 1
a contact +5938500 +5939160 1 2 1
a contact +5944440 +5944560 1 2 1
a contact +5979780 +5980260 1 2 1
a contact +5985300 +5985960 1 2 1
a contact +5991000 +5991360 1 2 1
a contact +6018180 +6018660 1 2 1
a contact +6023700 +6024300 1 2 1
a contact +6029460 +6029820 1 2 1
a contact +6064980 +6065340 1 2 1
a contact +6070500 +6071100 1 2 1
a contact +6076140 +6076620 1 2 1
a contact +6103380 +6103800 1 2 1
a contact +6108840 +6109500 1 2 1
a contact +6114600 +6115020 1 2 1
a contact +6150180 +6150420 1 2 1
a contact +6155640 +6156300 1 2 1
a contact +6161280 +6161820 1 2 1
a contact +6188580 +6188940 1 2 1
a contact +6194040 +6194640 1 2 1
a contact +6199680 +6200220 1 2 1
a contact +6240840 +6241440 1 2 1
a contact +6246420 +6247020 1 2 1
a contact +6273840 +6274080 1 2 1
a contact +6279180 +6279780 1 2 1
a contact +6284820 +6285420 1 2 1
a contact +6325980 +6326580 1 2 1
a contact +6331620 +6332220 1 2 1
a contact +6337320 +6337560 1 2 1
a contact +6364380 +6364980 1 2 1
a contact +6369960 +6370560 1 2 1
a contact +6411180 +6411720 1 2 1
a contact +6416760 +6417360 1 2 1
a contact +6422460 +6422820 1 2 1
a contact +6449580 +6450120 1 2 1
a contact +6455100 +6455760 1 2 1
a contact +6460980 +6461220 1 2 1
a contact +6496380 +6496860 1 2 1
a contact +6501900 +6502560 1 2 1
a contact +6507600 +6508020 1 2 1
a contact +6534780 +6535260 1 2 1
a contact +6540300 +6540900 1 2 1
a contact +6546060 +6546420 1 2 1
a contact +6581580 +6581940 1 2 1
a contact +6587100 +6587700 1 2 1
a contact +6592740 +6593220 1 2 1
a contact +6620040 +6620400 1 2 1
a contact +6625440 +6626100 1 2 1
a contact +6631140 +6631620 1 2 1
a contact +6666840 +6666960 1 2 1
a contact +6672240 +6672900 1 2 1
a contact +6677880 +6678420 1 2 1
a contact +6705240 +6705540 1 2 1
a contact +6710640 +6711240 1 2 1
a contact +6716280 +6716820 1 2 1
a contact +6757440 +6758040 1 2 1
a contact +6763020 +6763620 1 2 1
a contact +6768840 +6768900 1 2 1
a contact +6790500 +6790620 1 2 1
a contact +6795840 +6796380 1 2 1
a contact +6801420 +6802020 1 2 1
a contact +6842640 +6843180 1 2 1
a contact +6848220 +6848820 1 2 1
a contact +6853920 +6854160 1 2 1
a contact +6880980 +6881580 1 2 1
a contact +6886560 +6887160 1 2 1
a contact +6927780 +6928320 1 2 1
a contact +6933360 +6934020 1 2 1
a contact +6939060 +6939420 1 2 1
a contact +6966240 +6966720 1 2 1
a contact +6971760 +6972360 1 2 1
a contact +6977520 +6977820 1 2 1
a contact +7012980 +7013400 1 2 1
a contact +7018560 +7019160 1 2 1
a contact +7024200 +7024620 1 2 1
a contact +7051440 +7051860 1 2 1
a contact +7056900 +7057500 1 2 1
a contact +7062660 +7063080 1 2 1
a contact +7098240 +7098480 1 2 1
a contact +7103700 +7104360 1 2 1
a contact +7109340 +7109880 1 2 1
a contact +7136640 +7137000 1 2 1
a contact +7142040 +7142700 1 2 1
a contact +7147740 +7148280 1 2 1
a contact +7188900 +7189500 1 2 1
a contact +7194480 +7195080 1 2 1
a contact +7221900 +7222140 1 2 1
a contact +7227240 +7227840 1 2 1
a contact +7232880 +7233420 1 2 1
a contact +7274040 +7274640 1 2 1
a contact +7279680 +7280220 1 2 1
a contact +7285440 +7285560 1 2 1
a contact +7312440 +7313040 1 2 1
a contact +7318020 +7318620 1 2 1
a contact +7359240 +7359780 1 2 1
a contact +7364820 +7365420 1 2 1
a contact +7370520 +7370820 1 2 1
a contact +7397640 +7398180 1 2 1
a contact +7403160 +7403820 1 2 1
a contact +7409040 +7409220 1 2 1
a contact +7444440 +7444920 1 2 1
a contact +7449960 +7450620 1 2 1
a contact +7455660 +7456080 1 2 1
a contact +7482840 +7483320 1 2 1
a contact +7488360 +7488960 1 2 1
a contact +7494120 +7494480 1 2 1
a contact +7529640 +7530000 1 2 1
a contact +7535160 +7535760 1 2 1
a contact +7540800 +7541280 1 2 1
a contact +7568040 +7568460 1 2 1
a contact +7573500 +7574160 1 2 1
a contact +7579200 +7579680 1 2 1
a contact +7614840 +7615080 1 2 1
a contact +7620300 +7620960 1 2 1
a contact +7625940 +7626480 1 2 1
a contact +7653300 +7653600 1 2 1
a contact +7658700 +7659300 1 2 1
a contact +7664340 +7664880 1 2 1
a contact +7705500 +7706100 1 2 1
a contact +7711080 +7711680 1 2 1
a contact +7738560 +7738740 1 2 1
a contact +7743840 +7744440 1 2 1
a contact +7749480 +7750080 1 2 1


==> utils/histograms/1LEO_1HAPS_1GS.txt <==
a contact +600 +780 1 2 1
a contact +30480 +30540 1 2 1
a contact +35820 +36540 1 2 1
a contact +41460 +42180 1 2 1
a contact +47100 +47580 1 2 1
a contact +68880 +69240 1 2 1
a contact +74220 +74940 1 2 1
a contact +79800 +80580 1 2 1
a contact +85680 +86040 1 2 1
a contact +121020 +121680 1 2 1
a contact +126600 +127380 1 2 1
a contact +132240 +132840 1 2 1
a contact +154140 +154380 1 2 1
a contact +159420 +160080 1 2 1
a contact +164940 +165720 1 2 1
a contact +170760 +171240 1 2 1
a contact +206220 +206820 1 2 1
a contact +211740 +212520 1 2 1
a contact +217440 +218040 1 2 1
a contact +244620 +245280 1 2 1
a contact +250140 +250920 1 2 1
a contact +255840 +256440 1 2 1
a contact +291360 +291960 1 2 1
a contact +296940 +297720 1 2 1
a contact +302580 +303240 1 2 1
a contact +308340 +308460 1 2 1
a contact +329820 +330420 1 2 1
a contact +335280 +336060 1 2 1
a contact +340980 +341640 1 2 1
a contact +376620 +377040 1 2 1
a contact +382080 +382860 1 2 1
a contact +387720 +388440 1 2 1
a contact +393420 +393780 1 2 1
a contact +415020 +415560 1 2 1
a contact +420480 +421200 1 2 1
a contact +426120 +426840 1 2 1
a contact +461820 +462120 1 2 1
a contact +467280 +468000 1 2 1
a contact +472860 +473640 1 2 1
a contact +478560 +478980 1 2 1
a contact +500280 +500700 1 2 1
a contact +505680 +506400 1 2 1
a contact +511260 +511980 1 2 1
a contact +517200 +517440 1 2 1
a contact +552420 +553140 1 2 1
a contact +558060 +558780 1 2 1
a contact +563700 +564240 1 2 1
a contact +585540 +585840 1 2 1
a contact +590820 +591540 1 2 1
a contact +596400 +597180 1 2 1
a contact +602220 +602700 1 2 1
a contact +637620 +638280 1 2 1
a contact +643200 +643980 1 2 1
a contact +648840 +649440 1 2 1
a contact +670800 +670980 1 2 1
a contact +676020 +676680 1 2 1
a contact +681540 +682320 1 2 1
a contact +687360 +687900 1 2 1
a contact +722820 +723420 1 2 1
a contact +728400 +729120 1 2 1
a contact +734040 +734640 1 2 1
a contact +761220 +761880 1 2 1
a contact +766740 +767520 1 2 1
a contact +772440 +773100 1 2 1
a contact +808020 +808560 1 2 1
a contact +813540 +814320 1 2 1
a contact +819180 +819840 1 2 1
a contact +824880 +825120 1 2 1
a contact +846480 +847020 1 2 1
a contact +851880 +852660 1 2 1
a contact +857580 +858240 1 2 1
a contact +893220 +893640 1 2 1
a contact +898740 +899460 1 2 1
a contact +904320 +905040 1 2 1
a contact +910020 +910380 1 2 1
a contact +931680 +932160 1 2 1
a contact +937080 +937860 1 2 1
a contact +942720 +943440 1 2 1
a contact +948720 +948780 1 2 1
a contact +978480 +978660 1 2 1
a contact +983880 +984600 1 2 1
a contact +989520 +990240 1 2 1
a contact +995160 +995640 1 2 1
a contact +1016880 +1017300 1 2 1
a contact +1022280 +1023000 1 2 1
a contact +1027860 +1028640 1 2 1
a contact +1033740 +1034100 1 2 1
a contact +1069080 +1069740 1 2 1
a contact +1074660 +1075440 1 2 1
a contact +1080300 +1080840 1 2 1
a contact +1102140 +1102440 1 2 1
a contact +1107480 +1108140 1 2 1
a contact +1113000 +1113780 1 2 1
a contact +1118820 +1119300 1 2 1
a contact +1154220 +1154880 1 2 1
a contact +1159800 +1160580 1 2 1
a contact +1165440 +1166040 1 2 1
a contact +1187460 +1187520 1 2 1
a contact +1192680 +1193340 1 2 1
a contact +1198200 +1198980 1 2 1
a contact +1203900 +1204500 1 2 1
a contact +1239420 +1240020 1 2 1
a contact +1245000 +1245780 1 2 1
a contact +1250640 +1251300 1 2 1
a contact +1256400 +1256520 1 2 1
a contact +1277880 +1278480 1 2 1
a contact +1283340 +1284120 1 2 1
a contact +1289040 +1289700 1 2 1
a contact +1324620 +1325100 1 2 1
a contact +1330140 +1330920 1 2 1
a contact +1335780 +1336500 1 2 1
a contact +1341480 +1341780 1 2 1
a contact +1363080 +1363620 1 2 1
a contact +1368540 +1369260 1 2 1
a contact +1374180 +1374900 1 2 1
a contact +1409880 +1410180 1 2 1
a contact +1415340 +1416060 1 2 1
a contact +1420920 +1421640 1 2 1
a contact +1426620 +1427040 1 2 1
a contact +1448280 +1448760 1 2 1
a contact +1453680 +1454460 1 2 1
a contact +1459320 +1460040 1 2 1
a contact +1465260 +1465500 1 2 1
a contact +1500480 +1501200 1 2 1
a contact +1506120 +1506840 1 2 1
a contact +1511760 +1512240 1 2 1
a contact +1533540 +1533900 1 2 1
a contact +1538880 +1539600 1 2 1
a contact +1544460 +1545240 1 2 1
a contact +1550280 +1550700 1 2 1
a contact +1585680 +1586340 1 2 1
a contact +1591260 +1592040 1 2 1
a contact +1596900 +1597500 1 2 1
a contact +1618800 +1619040 1 2 1
a contact +1624080 +1624740 1 2 1
a contact +1629600 +1630380 1 2 1
a contact +1635420 +1635900 1 2 1
a contact +1670880 +1671480 1 2 1
a contact +1676400 +1677180 1 2 1
a contact +1682100 +1682700 1 2 1
a contact +1709280 +1709940 1 2 1
a contact +1714800 +1715580 1 2 1
a contact +1720500 +1721100 1 2 1
a contact +1756080 +1756620 1 2 1
a contact +1761600 +1762380 1 2 1
a contact +1767240 +1767900 1 2 1
a contact +1773000 +1773180 1 2 1
a contact +1794480 +1795080 1 2 1
a contact +1799940 +1800720 1 2 1
a contact +1805640 +1806300 1 2 1
a contact +1841280 +1841700 1 2 1
a contact +1846740 +1847520 1 2 1
a contact +1852380 +1853100 1 2 1
a contact +1858080 +1858440 1 2 1
a contact +1879740 +1880220 1 2 1
a contact +1885140 +1885920 1 2 1
a contact +1890780 +1891500 1 2 1
a contact +1926480 +1926780 1 2 1
a contact +1931940 +1932660 1 2 1
a contact +1937520 +1938300 1 2 1
a contact +1943220 +1943640 1 2 1
a contact +1964940 +1965360 1 2 1
a contact +1970340 +1971060 1 2 1
a contact +1975920 +1976640 1 2 1
a contact +1981800 +1982100 1 2 1
a contact +2017140 +2017800 1 2 1
a contact +2022720 +2023440 1 2 1
a contact +2028360 +2028900 1 2 1
a contact +2050200 +2050500 1 2 1
a contact +2055540 +2056200 1 2 1
a contact +2061060 +2061840 1 2 1
a contact +2066880 +2067360 1 2 1
a contact +2102280 +2102940 1 2 1
a contact +2107860 +2108640 1 2 1
a contact +2113500 +2114100 1 2 1
a contact +2135460 +2135640 1 2 1
a contact +2140680 +2141340 1 2 1
a contact +2146260 +2146980 1 2 1
a contact +2151960 +2152560 1 2 1
a contact +2187480 +2188080 1 2 1
a contact +2193060 +2193840 1 2 1
a contact +2198700 +2199300 1 2 1
a contact +2204460 +2204520 1 2 1
a contact +2225940 +2226540 1 2 1
a contact +2231400 +2232180 1 2 1
a contact +2237100 +2237760 1 2 1
a contact +2272680 +2273160 1 2 1
a contact +2278200 +2278980 1 2 1
a contact +2283840 +2284500 1 2 1
a contact +2289540 +2289840 1 2 1
a contact +2311140 +2311680 1 2 1
a contact +2316600 +2317320 1 2 1
a contact +2322240 +2322900 1 2 1
a contact +2357880 +2358300 1 2 1
a contact +2363400 +2364120 1 2 1
a contact +2368980 +2369700 1 2 1
a contact +2374680 +2375040 1 2 1
a contact +2396340 +2396820 1 2 1
a contact +2401740 +2402520 1 2 1
a contact +2407380 +2408100 1 2 1
a contact +2413380 +2413500 1 2 1
a contact +2443140 +2443320 1 2 1
a contact +2448540 +2449260 1 2 1
a contact +2454180 +2454900 1 2 1
a contact +2459820 +2460300 1 2 1
a contact +2481600 +2481960 1 2 1
a contact +2486940 +2487660 1 2 1
a contact +2492520 +2493300 1 2 1
a contact +2498400 +2498760 1 2 1
a contact +2533740 +2534400 1 2 1
a contact +2539320 +2540100 1 2 1
a contact +2544960 +2545500 1 2 1
a contact +2566800 +2567100 1 2 1
a contact +2572140 +2572800 1 2 1
a contact +2577660 +2578440 1 2 1
a contact +2583480 +2583960 1 2 1
a contact +2618880 +2619540 1 2 1
a contact +2624460 +2625240 1 2 1
a contact +2630100 +2630760 1 2 1
a contact +2652120 +2652180 1 2 1
a contact +2657340 +2658000 1 2 1
a contact +2662860 +2663640 1 2 1
a contact +2668560 +2669160 1 2 1
a contact +2704080 +2704680 1 2 1
a contact +2709660 +2710440 1 2 1
a contact +2715300 +2715960 1 2 1
a contact +2721060 +2721180 1 2 1
a contact +2742540 +2743140 1 2 1
a contact +2748000 +2748780 1 2 1
a contact +2753700 +2754360 1 2 1
a contact +2789280 +2789760 1 2 1
a contact +2794800 +2795580 1 2 1
a contact +2800440 +2801160 1 2 1
a contact +2806140 +2806440 1 2 1
a contact +2827740 +2828280 1 2 1
a contact +2833200 +2833920 1 2 1
a contact +2838840 +2839560 1 2 1
a contact +2874540 +2874840 1 2 1
a contact +2880000 +2880720 1 2 1
a contact +2885580 +2886300 1 2 1
a contact +2891280 +2891700 1 2 1
a contact +2913000 +2913420 1 2 1
a contact +2918340 +2919120 1 2 1
a contact +2923980 +2924700 1 2 1
a contact +2929920 +2930160 1 2 1
a contact +2965140 +2965860 1 2 1
a contact +2970780 +2971500 1 2 1
a contact +2976420 +2976960 1 2 1
a contact +2998200 +2998560 1 2 1
a contact +3003540 +3004260 1 2 1
a contact +3009120 +3009900 1 2 1
a contact +3014940 +3015360 1 2 1
a contact +3050340 +3051000 1 2 1
a contact +3055920 +3056700 1 2 1
a contact +3061560 +3062160 1 2 1
a contact +3083460 +3083700 1 2 1
a contact +3088740 +3089400 1 2 1
a contact +3094260 +3095040 1 2 1
a contact +3100080 +3100620 1 2 1
a contact +3135540 +3136140 1 2 1
a contact +3141060 +3141840 1 2 1
a contact +3146760 +3147360 1 2 1
a contact +3173940 +3174600 1 2 1
a contact +3179460 +3180240 1 2 1
a contact +3185160 +3185760 1 2 1
a contact +3220740 +3221280 1 2 1
a contact +3226260 +3227040 1 2 1
a contact +3231900 +3232560 1 2 1
a contact +3237600 +3237840 1 2 1
a contact +3259140 +3259740 1 2 1
a contact +3264600 +3265380 1 2 1
a contact +3270300 +3270960 1 2 1
a contact +3305940 +3306360 1 2 1
a contact +3311400 +3312180 1 2 1
a contact +3317040 +3317760 1 2 1
a contact +3322740 +3323100 1 2 1
a contact +3344400 +3344880 1 2 1
a contact +3349800 +3350580 1 2 1
a contact +3355440 +3356160 1 2 1
a contact +3391200 +3391380 1 2 1
a contact +3396600 +3397320 1 2 1
a contact +3402180 +3402960 1 2 1
a contact +3407880 +3408360 1 2 1
a contact +3429600 +3430020 1 2 1
a contact +3435000 +3435720 1 2 1
a contact +3440580 +3441300 1 2 1
a contact +3446460 +3446820 1 2 1
a contact +3481800 +3482460 1 2 1
a contact +3487380 +3488100 1 2 1
a contact +3493020 +3493560 1 2 1
a contact +3514860 +3515160 1 2 1
a contact +3520200 +3520860 1 2 1
a contact +3525720 +3526500 1 2 1
a contact +3531540 +3532020 1 2 1
a contact +3566940 +3567600 1 2 1
a contact +3572520 +3573300 1 2 1
a contact +3578160 +3578760 1 2 1
a contact +3600120 +3600240 1 2 1
a contact +3605400 +3606000 1 2 1
a contact +3610920 +3611640 1 2 1
a contact +3616620 +3617220 1 2 1
a contact +3652140 +3652740 1 2 1
a contact +3657720 +3658500 1 2 1
a contact +3663360 +3663960 1 2 1
a contact +3669120 +3669180 1 2 1
a contact +3690600 +3691200 1 2 1
a contact +3696060 +3696840 1 2 1
a contact +3701760 +3702420 1 2 1
a contact +3737340 +3737820 1 2 1
a contact +3742860 +3743640 1 2 1
a contact +3748500 +3749160 1 2 1
a contact +3754200 +3754500 1 2 1
a contact +3775800 +3776340 1 2 1
a contact +3781260 +3781980 1 2 1
a contact +3786900 +3787560 1 2 1
a contact +3822540 +3822900 1 2 1
a contact +3828060 +3828780 1 2 1
a contact +3833640 +3834360 1 2 1
a contact +3839340 +3839760 1 2 1
a contact +3861000 +3861480 1 2 1
a contact +3866400 +3867180 1 2 1
a contact +3872040 +3872760 1 2 1
a contact +3877980 +3878160 1 2 1
a contact +3907860 +3907920 1 2 1
a contact +3913200 +3913920 1 2 1
a contact +3918840 +3919560 1 2 1
a contact +3924480 +3924960 1 2 1
a contact +3946260 +3946620 1 2 1
a contact +3951600 +3952320 1 2 1
a contact +3957180 +3957960 1 2 1
a contact +3963060 +3963420 1 2 1
a contact +3998400 +3999060 1 2 1
a contact +4003980 +4004760 1 2 1
a contact +4009620 +4010220 1 2 1
a contact +4031520 +4031760 1 2 1
a contact +4036800 +4037460 1 2 1
a contact +4042320 +4043100 1 2 1
a contact +4048140 +4048620 1 2 1
a contact +4083600 +4084200 1 2 1
a contact +4089120 +4089900 1 2 1
a contact +4094760 +4095420 1 2 1
a contact +4122000 +4122660 1 2 1
a contact +4127520 +4128300 1 2 1
a contact +4133220 +4133820 1 2 1
a contact +4168740 +4169340 1 2 1
a contact +4174320 +4175100 1 2 1
a contact +4179960 +4180620 1 2 1
a contact +4185720 +4185840 1 2 1
a contact +4207200 +4207800 1 2 1
a contact +4212660 +4213440 1 2 1
a contact +4218360 +4219020 1 2 1
a contact +4253940 +4254420 1 2 1
a contact +4259460 +4260240 1 2 1
a contact +4265100 +4265820 1 2 1
a contact +4270800 +4271160 1 2 1
a contact +4292400 +4292940 1 2 1
a contact +4297860 +4298580 1 2 1
a contact +4303500 +4304220 1 2 1
a contact +4339200 +4339500 1 2 1
a contact +4344660 +4345380 1 2 1
a contact +4350240 +4351020 1 2 1
a contact +4355940 +4356360 1 2 1
a contact +4377660 +4378080 1 2 1
a contact +4383060 +4383780 1 2 1
a contact +4388640 +4389360 1 2 1
a contact +4394520 +4394820 1 2 1
a contact +4429800 +4430520 1 2 1
a contact +4435440 +4436160 1 2 1
a contact +4441080 +4441620 1 2 1
a contact +4462920 +4463220 1 2 1
a contact +4468200 +4468920 1 2 1
a contact +4473780 +4474560 1 2 1
a contact +4479600 +4480080 1 2 1
a contact +4515000 +4515660 1 2 1
a contact +4520580 +4521360 1 2 1
a contact +4526220 +4526820 1 2 1
a contact +4548180 +4548360 1 2 1
a contact +4553400 +4554060 1 2 1
a contact +4558920 +4559700 1 2 1
a contact +4564680 +4565280 1 2 1
a contact +4600200 +4600800 1 2 1
a contact +4605780 +4606500 1 2 1
a contact +4611420 +4612020 1 2 1
a contact +4638600 +4639260 1 2 1
a contact +4644120 +4644900 1 2 1
a contact +4649820 +4650480 1 2 1
a contact +4685400 +4685880 1 2 1
a contact +4690920 +4691700 1 2 1
a contact +4696560 +4697220 1 2 1
a contact +4702260 +4702500 1 2 1
a contact +4723860 +4724400 1 2 1
a contact +4729260 +4730040 1 2 1
a contact +4734960 +4735620 1 2 1
a contact +4770600 +4771020 1 2 1
a contact +4776060 +4776840 1 2 1
a contact +4781700 +4782420 1 2 1
a contact +4787400 +4787760 1 2 1
a contact +4809060 +4809540 1 2 1
a contact +4814460 +4815240 1 2 1
a contact +4820100 +4820820 1 2 1
a contact +4826100 +4826160 1 2 1
a contact +4855860 +4856040 1 2 1
a contact +4861260 +4861980 1 2 1
a contact +4866840 +4867620 1 2 1
a contact +4872540 +4873020 1 2 1
a contact +4894260 +4894680 1 2 1
a contact +4899660 +4900380 1 2 1
a contact +4905240 +4905960 1 2 1
a contact +4911120 +4911480 1 2 1
a contact +4946460 +4947120 1 2 1
a contact +4952040 +4952820 1 2 1
a contact +4957680 +4958220 1 2 1
a contact +4979520 +4979820 1 2 1
a contact +4984860 +4985520 1 2 1
a contact +4990380 +4991160 1 2 1
a contact +4996200 +4996680 1 2 1
a contact +5031600 +5032260 1 2 1
a contact +5037180 +5037960 1 2 1
a contact +5042820 +5043420 1 2 1
a contact +5064840 +5064900 1 2 1
a contact +5070060 +5070720 1 2 1
a contact +5075580 +5076300 1 2 1
a contact +5081280 +5081880 1 2 1
a contact +5116800 +5117400 1 2 1
a contact +5122380 +5123160 1 2 1
a contact +5128020 +5128680 1 2 1
a contact +5133780 +5133900 1 2 1
a contact +5155260 +5155860 1 2 1
a contact +5160720 +5161500 1 2 1
a contact +5166420 +5167080 1 2 1
a contact +5202000 +5202480 1 2 1
a contact +5207520 +5208300 1 2 1
a contact +5213160 +5213820 1 2 1
a contact +5218860 +5219160 1 2 1
a contact +5240460 +5241000 1 2 1
a contact +5245920 +5246640 1 2 1
a contact +5251560 +5252220 1 2 1
a contact +5287260 +5287560 1 2 1
a contact +5292720 +5293440 1 2 1
a contact +5298300 +5299020 1 2 1
a contact +5304000 +5304420 1 2 1
a contact +5325660 +5326140 1 2 1
a contact +5331060 +5331840 1 2 1
a contact +5336700 +5337420 1 2 1
a contact +5342640 +5342820 1 2 1
a contact +5377860 +5378580 1 2 1
a contact +5383500 +5384220 1 2 1
a contact +5389140 +5389620 1 2 1
a contact +5410920 +5411280 1 2 1
a contact +5416260 +5416980 1 2 1
a contact +5421840 +5422620 1 2 1
a contact +5427660 +5428080 1 2 1
a contact +5463060 +5463720 1 2 1
a contact +5468640 +5469420 1 2 1
a contact +5474280 +5474880 1 2 1
a contact +5496180 +5496420 1 2 1
a contact +5501460 +5502120 1 2 1
a contact +5506980 +5507760 1 2 1
a contact +5512800 +5513280 1 2 1
a contact +5548260 +5548860 1 2 1
a contact +5553780 +5554560 1 2 1
a contact +5559420 +5560080 1 2 1
a contact +5586660 +5587320 1 2 1
a contact +5592180 +5592960 1 2 1
a contact +5597880 +5598480 1 2 1
a contact +5633460 +5634000 1 2 1
a contact +5638980 +5639760 1 2 1
a contact +5644620 +5645280 1 2 1
a contact +5650320 +5650560 1 2 1
a contact +5671860 +5672460 1 2 1
a contact +5677320 +5678100 1 2 1
a contact +5683020 +5683680 1 2 1
a contact +5718660 +5719080 1 2 1
a contact +5724120 +5724900 1 2 1
a contact +5729760 +5730480 1 2 1
a contact +5735460 +5735820 1 2 1
a contact +5757120 +5757600 1 2 1
a contact +5762520 +5763240 1 2 1
a contact +5768160 +5768880 1 2 1
a contact +5803860 +5804100 1 2 1
a contact +5809320 +5810040 1 2 1
a contact +5814900 +5815680 1 2 1
a contact +5820600 +5821020 1 2 1
a contact +5842320 +5842740 1 2 1
a contact +5847720 +5848440 1 2 1
a contact +5853300 +5854020 1 2 1
a contact +5859180 +5859480 1 2 1
a contact +5894460 +5895180 1 2 1
a contact +5900100 +5900820 1 2 1
a contact +5905740 +5906280 1 2 1
a contact +5927580 +5927880 1 2 1
a contact +5932860 +5933580 1 2 1
a contact +5938440 +5939220 1 2 1
a contact +5944260 +5944740 1 2 1
a contact +5979660 +5980320 1 2 1
a contact +5985240 +5986020 1 2 1
a contact +5990880 +5991480 1 2 1
a contact +6012840 +6012960 1 2 1
a contact +6018060 +6018720 1 2 1
a contact +6023580 +6024360 1 2 1
a contact +6029340 +6029940 1 2 1
a contact +6064860 +6065460 1 2 1
a contact +6070440 +6071160 1 2 1
a contact +6076080 +6076680 1 2 1
a contact +6081840 +6081900 1 2 1
a contact +6103260 +6103920 1 2 1
a contact +6108780 +6109560 1 2 1
a contact +6114480 +6115140 1 2 1
a contact +6150060 +6150540 1 2 1
a contact +6155580 +6156360 1 2 1
a contact +6161220 +6161880 1 2 1
a contact +6166920 +6167220 1 2 1
a contact +6188520 +6189060 1 2 1
a contact +6193920 +6194700 1 2 1
a contact +6199620 +6200280 1 2 1
a contact +6235260 +6235620 1 2 1
a contact +6240780 +6241500 1 2 1
a contact +6246360 +6247080 1 2 1
a contact +6252060 +6252420 1 2 1
a contact +6273720 +6274200 1 2 1
a contact +6279120 +6279900 1 2 1
a contact +6284760 +6285480 1 2 1
a contact +6290760 +6290880 1 2 1
a contact +6320520 +6320700 1 2 1
a contact +6325920 +6326640 1 2 1
a contact +6331500 +6332280 1 2 1
a contact +6337200 +6337680 1 2 1
a contact +6358980 +6359340 1 2 1
a contact +6364320 +6365040 1 2 1
a contact +6369900 +6370680 1 2 1
a contact +6375780 +6376140 1 2 1
a contact +6411120 +6411780 1 2 1
a contact +6416700 +6417480 1 2 1
a contact +6422340 +6422880 1 2 1
a contact +6444180 +6444480 1 2 1
a contact +6449520 +6450180 1 2 1
a contact +6455040 +6455820 1 2 1
a contact +6460860 +6461340 1 2 1
a contact +6496260 +6496920 1 2 1
a contact +6501840 +6502620 1 2 1
a contact +6507480 +6508140 1 2 1
a contact +6529500 +6529560 1 2 1
a contact +6534720 +6535380 1 2 1
a contact +6540240 +6540960 1 2 1
a contact +6545940 +6546540 1 2 1
a contact +6581460 +6582060 1 2 1
a contact +6587040 +6587820 1 2 1
a contact +6592680 +6593340 1 2 1
a contact +6598440 +6598560 1 2 1
a contact +6619920 +6620520 1 2 1
a contact +6625380 +6626160 1 2 1
a contact +6631080 +6631740 1 2 1
a contact +6666660 +6667140 1 2 1
a contact +6672180 +6672960 1 2 1
a contact +6677820 +6678540 1 2 1
a contact +6683520 +6683820 1 2 1
a contact +6705120 +6705660 1 2 1
a contact +6710580 +6711300 1 2 1
a contact +6716220 +6716940 1 2 1
a contact +6751920 +6752220 1 2 1
a contact +6757380 +6758100 1 2 1
a contact +6762960 +6763680 1 2 1
a contact +6768660 +6769080 1 2 1
a contact +6790380 +6790800 1 2 1
a contact +6795720 +6796500 1 2 1
a contact +6801360 +6802080 1 2 1
a contact +6807300 +6807540 1 2 1
a contact +6842520 +6843240 1 2 1
a contact +6848160 +6848880 1 2 1
a contact +6853800 +6854280 1 2 1
a contact +6875580 +6875940 1 2 1
a contact +6880920 +6881640 1 2 1
a contact +6886500 +6887280 1 2 1
a contact +6892320 +6892740 1 2 1
a contact +6927720 +6928380 1 2 1
a contact +6933300 +6934080 1 2 1
a contact +6938940 +6939540 1 2 1
a contact +6960840 +6961080 1 2 1
a contact +6966120 +6966780 1 2 1
a contact +6971640 +6972420 1 2 1
a contact +6977400 +6978000 1 2 1
a contact +7012920 +7013520 1 2 1
a contact +7018440 +7019220 1 2 1
a contact +7024080 +7024740 1 2 1
a contact +7051320 +7051980 1 2 1
a contact +7056840 +7057620 1 2 1
a contact +7062540 +7063140 1 2 1
a contact +7098120 +7098600 1 2 1
a contact +7103640 +7104420 1 2 1
a contact +7109280 +7109940 1 2 1
a contact +7114980 +7115220 1 2 1
a contact +7136520 +7137120 1 2 1
a contact +7141980 +7142760 1 2 1
a contact +7147680 +7148340 1 2 1
a contact +7183320 +7183740 1 2 1
a contact +7188780 +7189560 1 2 1
a contact +7194420 +7195140 1 2 1
a contact +7200120 +7200480 1 2 1
a contact +7221780 +7222260 1 2 1
a contact +7227180 +7227900 1 2 1
a contact +7232820 +7233540 1 2 1
a contact +7268520 +7268760 1 2 1
a contact +7273980 +7274700 1 2 1
a contact +7279560 +7280340 1 2 1
a contact +7285260 +7285740 1 2 1
a contact +7306980 +7307400 1 2 1
a contact +7312380 +7313100 1 2 1
a contact +7317960 +7318680 1 2 1
a contact +7323840 +7324140 1 2 1
a contact +7359180 +7359840 1 2 1
a contact +7364760 +7365480 1 2 1
a contact +7370400 +7370940 1 2 1
a contact +7392240 +7392540 1 2 1
a contact +7397580 +7398240 1 2 1
a contact +7403100 +7403880 1 2 1
a contact +7408920 +7409400 1 2 1
a contact +7444320 +7444980 1 2 1
a contact +7449900 +7450680 1 2 1
a contact +7455540 +7456140 1 2 1
a contact +7477500 +7477620 1 2 1
a contact +7482780 +7483380 1 2 1
a contact +7488240 +7489020 1 2 1
a contact +7494000 +7494600 1 2 1
a contact +7529520 +7530120 1 2 1
a contact +7535100 +7535820 1 2 1
a contact +7540740 +7541340 1 2 1
a contact +7546500 +7546560 1 2 1
a contact +7567980 +7568580 1 2 1
a contact +7573440 +7574220 1 2 1
a contact +7579140 +7579800 1 2 1
a contact +7614720 +7615200 1 2 1
a contact +7620240 +7621020 1 2 1
a contact +7625880 +7626540 1 2 1
a contact +7631580 +7631880 1 2 1
a contact +7653180 +7653720 1 2 1
a contact +7658640 +7659360 1 2 1
a contact +7664280 +7664940 1 2 1
a contact +7699920 +7700280 1 2 1
a contact +7705440 +7706160 1 2 1
a contact +7711020 +7711740 1 2 1
a contact +7716720 +7717140 1 2 1
a contact +7738380 +7738860 1 2 1
a contact +7743780 +7744560 1 2 1
a contact +7749420 +7750140 1 2 1
a contact +7755360 +7755540 1 2 1

